Deep Shape Matching

We cast shape matching as metric learning with convolutional networks. We break the end-to-end process of image representation into two parts. Firstly, well established efficient methods are chosen to turn the images into edge maps. Secondly, the network is trained with edge maps of landmark images, which are automatically obtained by a structure-from-motion pipeline. The learned representation is evaluated on a range of different tasks, providing improvements on challenging cases of domain generalization, generic sketch-based image retrieval or its fine-grained counterpart. In contrast to other methods that learn a different model per task, object category, or domain, we use the same network throughout all our experiments, achieving state-of-the-art results in multiple benchmarks.

==> figs/data/edgemac_domain1_tsne.txt <==
-19.608 22.866 1 1
-5.912 43.952 1 1
-12.508 43.858 1 1
26.62 21.839 1 1
-18.152 22.299 1 1
-4.2019 23.796 1 1
-16.619 21.019 1 1
-5.9856 41.902 1 1
-18.042 23.937 1 1
-19.461 27.139 1 1
-22.297 26.51 1 1
-14.236 21.112 1 1
23.33 21.334 1 1
-8.8898 22.865 1 1
-19.342 28.44 1 1
1.994 18.066 1 1
-18.723 27.678 1 1
-14.51 37.217 1 1
-20.684 21.28 1 1
0.31436 39.391 1 1
-19.158 26.519 1 1
-8.6115 47.903 1 1
-5.2245 25.562 1 1
4.6372 25.456 1 1
-19.384 25.5 1 1
-4.0002 40.437 1 1
-16.142 18.183 1 1
-19.234 27.673 1 1
-1.6635 16.182 1 1
-11.778 23.161 1 1
-19.695 26.95 1 1
-13.047 45.424 1 1
-10.584 22.499 1 1
-23.069 23.332 1 1
-13.229 25.899 1 1
-3.9321 18.773 1 1
-18.546 24.315 1 1
-8.0568 44.491 1 1
-19.312 24.931 1 1
21.361 0.72427 1 1
24.361 20.092 1 1
-19.424 29.682 1 1
-21.385 23.336 1 1
-14.535 29.565 1 1
-13.695 11.46 1 1
-16.965 23.618 1 1
-17.674 24.63 1 1
-16.761 26.465 1 1
-18.816 26.738 1 1
24.246 20.844 1 1
-9.5989 37.106 1 1
-15.695 31.878 1 1
-19.279 28.492 1 1
-18.886 24.28 1 1
-3.2699 23.375 1 1
-8.4818 37.338 1 1
-23.464 22.883 1 1
7.5959 -13.417 1 1
-21.168 21.013 1 1
-13.069 12.673 1 1
-7.5439 26.579 1 1
-24.079 21.057 1 1
31.908 25.087 1 1
-11.123 20.897 1 1
-24.219 23.529 1 1
-8.7504 25.099 1 1
-12.922 27.233 1 1
12.346 31.36 1 1
-11.142 30.844 1 1
-11.759 23.298 1 1
-18.115 24.62 1 1
27.011 24.639 1 1
-10.891 24.237 1 1
-17.972 22.76 1 1
-6.5729 43.854 1 1
-21.695 27.215 1 1
-16.246 23.796 1 1
-10.556 37.651 1 1
-12.27 22.635 1 1
-9.9311 24.822 1 1
-4.8778 22.725 1 1
-9.4386 28.613 1 1
-6.2761 42.275 1 1
-13.725 21.458 1 1
-10.76 22.368 1 1
1.998 18.04 1 1
-10.594 36.37 1 1
-16.049 29.977 1 1
-9.5791 37.176 1 1
-12.647 12.737 1 1
-23.563 23.355 1 1
-12.979 38.898 1 1
-8.1956 26.775 1 1
-9.3282 23.651 1 1
-4.323 14.966 1 1
-9.2358 21.126 1 1
-16.037 22.572 1 1
-11.051 24.767 1 1
-13.052 43.704 1 1
-11.975 27.098 1 1
24.23 20.825 1 1
-19.235 25.34 1 1
-20.226 23.836 1 1
-11.055 19.826 1 1
-4.2023 20.582 1 1
-10.675 22.472 1 1
-11.008 23.533 1 1
-17.178 22.803 1 1
-15.722 28.649 1 1
-19.45 22.815 1 1
-11.711 23.276 1 1
-9.6175 21.911 1 1
-11.273 13.204 1 1
-5.1817 22.592 1 1
-11.461 20.608 1 1
-20.212 27.471 1 1
-4.5599 28.587 1 1
-4.1459 15.929 1 1
24.811 20.528 1 1
-6.3705 22.477 1 1
7.4511 1.0323 1 1
-12.166 40.501 1 1
-23.128 22.837 1 1
-19.606 22.822 1 1
-13.163 9.9848 1 1
-18.258 22.473 1 1
-13.163 24.548 1 1
-12.176 24.224 1 1
-18.78 24.514 1 1
-15.733 19.492 1 1
-34.315 19.963 1 1
26.478 21.676 1 1
-17.997 22.622 1 1
-21.166 21.223 1 1
-19.834 31.191 1 1
-12.833 26.105 1 1
-16.509 18.725 1 1
-15.647 19.644 1 1
25.306 18.832 1 1
-18.969 27.643 1 1
-18.162 22.885 1 1
-15.345 30.774 1 1
-13.188 43.598 1 1
-18.509 26.713 1 1
-14.076 24.439 1 1
-3.9092 33.868 1 1
-13.746 38.964 1 1
-20.433 21.837 1 1
17.406 28.55 1 1
-6.2804 37.945 1 1
-12.016 29.12 1 1
-27.3 22.758 1 1
-7.6227 14.264 1 1
-7.4763 28.816 1 1
9.8195 20.3 1 1
-9.095 46.859 1 1
-14.649 24.075 1 1
-9.8934 25.329 1 1
-3.8683 43.155 1 1
-11.528 12.411 1 1
-3.8442 40.609 1 1
-7.7162 14.186 1 1
-12.134 12.151 1 1
10.516 14.493 1 1
-2.802 36.148 1 1
-4.1578 14.715 1 1
-11.179 17.09 1 1
-17.428 23.89 1 1
-4.9108 29.703 1 1
-22.167 26.567 1 1
-11.479 37.184 1 1
-8.7558 41.18 1 1
-5.1834 45.273 1 1
-12.383 11.873 1 1
-4.9981 7.9797 1 1
-5.3055 8.0599 1 1
23.939 20.987 1 1
24.595 29.321 1 1
-9.279 44.924 1 1
20.217 17.03 1 1
-11.444 28.241 1 1
-20.453 24.76 1 1
-6.3989 19.892 1 1
9.6364 37.965 1 1
-10.514 31.251 1 1
-20.483 23.31 1 1
-11.62 29.839 1 1
28.745 23.598 1 1
-11.193 36.98 1 1
25.521 20.938 1 1
-19.31 27.778 1 1
0.27212 17.083 1 1
25.25 23.868 1 1
-19.165 28.734 1 1
-18.639 27.772 1 1
-7.7682 25.976 1 1
25.14 21.852 1 1
-6.7144 42.056 1 1
-12.86 21.951 1 1
-15.714 19.334 1 1
-5.0113 26.815 1 1
-13.402 25.141 1 1
-13.283 9.9643 1 1
9.0708 38.349 1 1
-22.016 25.345 1 1
23.067 22.494 1 1
16.373 29.609 1 1
-19.159 27.241 1 1
-16.212 27.421 1 1
-2.7425 43.382 1 1
12.703 37.477 1 1
0.089336 3.3318 1 1
-4.5826 38.568 1 1
-11.379 28.162 1 1
-13.145 12.728 1 1
-19.208 32.89 1 1
-8.8257 22.595 1 1
-0.54354 32.306 1 1
-3.0932 34.187 1 1
22.586 25.241 1 1
-11.326 44.008 1 1
-4.5644 29.828 1 1
-21.875 25.713 1 1
-9.2842 28.814 1 1
-2.0058 27.107 1 1
-5.256 41.459 1 1
-6.8652 16.737 1 1
-10.292 39.531 1 1
-4.9552 36.976 1 1
0.26523 40.444 1 1
-3.3796 37.246 1 1
-29.71 25.002 1 1
-20.511 21.578 1 1
-3.2407 27.195 1 1
-1.5977 29.423 1 1
-2.4799 5.3852 1 1
21.076 27.073 1 1
24.781 21.296 1 1
27.61 18.674 1 1
-5.5445 42.803 1 1
-4.9314 27.618 1 1
-19.234 32.07 1 1
21.941 32.144 1 1
3.7335 35.007 1 1
25.957 21.767 1 1
-12.58 11.762 1 1
-23.773 23.433 1 1
-12.953 12.067 1 1
0.3598 39.453 1 1
-13.256 11.973 1 1
-2.5264 -29.103 1 1
-12.002 38.822 1 1
-5.7167 25.404 1 1
-13.945 21.25 1 1
-11.144 28.627 1 1
-16.367 23.797 1 1
10.205 15.979 1 1
11.719 21.695 1 1
-5.2735 24.631 1 1
-6.385 32.912 1 1
-7.8871 23.841 1 1
-3.7494 45.503 1 1
-14.789 11.696 1 1
-11.702 23.297 1 1
-29.807 31.566 1 1
-3.2316 39.073 1 1
-9.2714 32.645 1 1
-13.088 23.518 1 1
-11.877 12.461 1 1
-20.327 24.256 1 1
-12.944 15.403 1 1
-23.215 22.15 1 1
-6.7347 44.25 1 1
-18.799 31.211 1 1
-5.6896 25.353 1 1
-4.8764 37.003 1 1
-14.31 21.079 1 1
-3.7328 27.868 1 1
17.247 19.452 1 1
26.063 23.8 1 1
-17.521 22.167 1 1
-19.64 26.683 1 1
-15.186 20.613 1 1
-4.9401 36.881 1 1
-3.1632 44.333 1 1
-13.888 22.483 1 1
-11.848 11.02 1 1
-10.643 24.197 1 1
-14.113 19.122 1 1
-5.4097 24.151 1 1
13.971 31.366 1 1
-4.735 31.354 1 1
-4.8654 33.186 1 1
-14.014 30.892 1 1
-13.29 10.088 1 1
-7.0413 44.468 1 1
13.062 32.116 1 1
-10.696 40.25 1 1
-14.981 11.651 1 1
-10.267 40.295 1 1
-18.607 27.642 1 1
-13.989 21.171 1 1
-8.4068 32.619 1 1
1.6138 9.4733 1 1
-12.623 25.585 1 1
-12.978 25.804 1 1
-12.378 22.378 1 1
-12.102 20.031 1 1
23.694 23.958 1 1
13.989 27.929 1 1
12.705 37.535 1 1
9.5177 37.247 1 1
-13.408 22.761 1 1
26.922 26.563 1 1
23.228 23.18 1 1
13.58 33.299 1 1
24.661 29.216 1 1
-0.31564 32.281 1 1
-3.2272 11.492 1 1
-10.451 29.67 1 1
20.291 29.365 1 1
-22.04 25.663 1 1
10.425 1.9333 1 1
-11.306 40.417 1 1
12.607 37.499 1 1
12.16 25.92 1 1
-16.594 23.209 1 1
-14.969 37.356 1 1
32.654 23.618 1 1
-5.9156 35.169 1 1
-13.736 23.701 1 1
19.726 20.42 1 1
-4.5089 24.294 1 1
22.589 18.199 1 1
27.827 20.045 1 1
12.717 38.547 1 1
-20.115 27.974 1 1
-19.703 26.756 1 1
-11.171 14.923 1 1
27.969 22.753 1 1
11.66 19.504 1 1
18.636 17.052 1 1
-2.5079 30.222 1 1
21.85 20.615 1 1
0.80819 29.637 1 1
24.351 20.962 1 1
-11.064 25.365 1 1
10 29.542 1 1
25.213 22.131 1 1
9.6219 16.199 1 1
-19.19 24.394 1 1
-2.5202 19.245 1 1
-7.8555 25.289 1 1
32.178 23.058 1 1
28.829 26.144 1 1
-6.5206 34.389 1 1
-19.432 25.563 1 1
25.429 20.926 1 1
3.5586 -4.6222 1 1
-20.296 26.948 1 1
-22.601 22.74 1 1
-11.712 18.606 1 1
-17.33 23.217 1 1
10.369 14.174 1 1
-0.68723 28.889 1 1
10.209 -7.2879 1 1
21.314 13.844 1 1
-19.224 25.019 1 1
-6.5038 30.289 1 1
-13.919 20.833 1 1
-11.716 10.846 1 1
-14.285 34.05 1 1
28.315 -1.3065 1 1
-15.443 25.056 1 1
-12.075 30.601 1 1
-17.941 18.274 1 1
21.154 8.6183 1 1
-13.692 22.588 1 1
24.608 23.996 1 1
-8.854 22.698 2 1
-2.4437 23.978 2 1
-5.9795 43.92 2 1
-11.541 42.882 2 1
23.394 32.097 2 1
11.318 33.083 2 1
-18.25 32.899 2 1
23.225 32.162 2 1
-16.621 38.089 2 1
-17.821 20.378 2 1
28.853 23.689 2 1
28.745 22.245 2 1
-17.631 20.698 2 1
-6.4302 28.791 2 1
-3.1489 13.174 2 1
-11.173 46.628 2 1
-6.1121 28.706 2 1
-17.887 27.634 2 1
-16.998 30.498 2 1
-10.141 16.415 2 1
-6.9842 28.128 2 1
-6.462 28.85 2 1
-17.043 28.953 2 1
-13.825 29.308 2 1
-8.2726 36.957 2 1
28.692 22.255 2 1
-15.585 21.235 2 1
-6.9267 27.918 2 1
2.0433 20.987 2 1
21.105 27.172 2 1
-20.398 19.714 2 1
-0.29344 42.881 2 1
-17.169 31.235 2 1
18.379 16.79 2 1
-17.223 19.13 2 1
-19.663 19.929 2 1
-11.329 37.186 2 1
-6.9611 44.531 2 1
-8.3202 42.52 2 1
-6.9181 28.122 2 1
-17.086 28.803 2 1
-18.407 26.141 2 1
29.727 24.207 2 1
-5.3436 29.432 2 1
-7.6076 43.343 2 1
28.787 22.485 2 1
30.274 22.992 2 1
2.2186 21.132 2 1
23.447 18.875 2 1
-2.3794 28.022 2 1
27.83 21.826 2 1
-10.446 42.885 2 1
-8.5267 46.966 2 1
-2.8865 29.639 2 1
-20.971 29.088 2 1
32.823 23.709 2 1
27.423 25.42 2 1
21.694 22.505 2 1
-4.0048 32.77 2 1
-7.0065 27.88 2 1
6.6592 33.98 2 1
-7.9818 37.942 2 1
-14.262 38.197 2 1
-10.493 43.448 2 1
-8.2745 37.582 2 1
-16.79 30.299 2 1
-7.5597 38.084 2 1
-20.825 19.751 2 1
-0.35764 28.637 2 1
28.305 20.566 2 1
27.16 23.699 2 1
-9.1801 23.757 2 1
-16.171 29.777 2 1
21.019 27.069 2 1
-17.287 31.009 2 1
-16.974 31.597 2 1
-5.4847 28.019 2 1
-4.3315 43.723 2 1
-17.502 30.736 2 1
-2.0287 36.008 2 1
-17.826 20.358 2 1
28.396 22.938 2 1
28.398 25.545 2 1
-7.2045 21.279 2 1
-3.4339 30.352 2 1
-9.2313 43.52 2 1
-5.2406 42.045 2 1
-16.988 27.253 2 1
29.651 23.477 2 1
22.376 28.045 2 1
-15.761 30.848 2 1
-12.21 24.887 2 1
-16.961 30.42 2 1
-7.5793 43.494 2 1
28.562 24.081 2 1
-12.83 23.365 2 1
29.36 22.539 2 1
-14.062 35.151 2 1
-1.2274 25.126 2 1
31.557 26.362 2 1
-3.9355 29.86 2 1
-6.3499 41.726 2 1
-3.7475 32.841 2 1
-15.76 30.959 2 1
-5.7872 39.385 2 1
-15.386 25.809 2 1
-6.8939 43.259 2 1
-2.3102 23.797 2 1
-6.3901 29.428 2 1
-10.226 42.908 2 1
-10.648 24.455 2 1
-10.377 36.456 2 1
22.23 28.325 2 1
-5.7276 28.62 2 1
-6.328 28.8 2 1
-8.1158 26.766 2 1
-9.0495 42.724 2 1
-19.91 19.375 2 1
23.26 23.135 2 1
-8.6762 41.096 2 1
11.691 36.045 2 1
-19.622 20.126 2 1
-6.9142 35.876 2 1
-15.297 25.944 2 1
-14.348 29.091 2 1
1.9149 7.4619 2 1
22.659 28.923 2 1
29.256 23.295 2 1
0.35862 21.788 2 1
-6.717 20.261 2 1
-2.8025 28.394 2 1
-2.9813 38.824 2 1
-17.902 30.865 2 1
-8.5608 23.21 2 1
-4.2977 33.215 2 1
-8.3333 37.199 2 1
-8.5394 36.445 2 1
22.086 28.42 2 1
-7.9139 43.68 2 1
-3.1225 28.679 2 1
-11.517 48.225 2 1
20.639 25.839 2 1
-4.2879 14.987 2 1
-0.3815 24.264 2 1
-8.2531 35.988 2 1
-16.569 29.923 2 1
28.106 22.329 2 1
-1.9939 23.844 2 1
-12.992 33.422 2 1
-1.2514 27.783 2 1
30.636 21.744 2 1
-11.834 24.885 2 1
21.877 23.192 2 1
-16.279 20.204 2 1
24.258 26.967 2 1
22.065 27.588 2 1
-5.5587 28.018 2 1
28.496 20.582 2 1
-12.484 43.885 2 1
26.398 25.8 2 1
-15.128 24.943 2 1
-14.152 20.917 2 1
-16.013 38.749 2 1
-2.7127 44.385 2 1
-11.059 26.118 2 1
29.781 23.002 2 1
-7.6113 44.458 2 1
21.111 25.484 2 1
-13.132 43.535 2 1
28.898 26.488 2 1
-0.7499 29.009 2 1
-16.859 38.496 2 1
-13.283 42.43 2 1
-4.4899 28.913 2 1
-12.406 44.381 2 1
0.66344 41.093 2 1
22.743 32.07 2 1
11.023 35.441 2 1
-16.85 37.97 2 1
17.763 -17.24 2 1
-13.926 37.865 2 1
29.218 23.055 2 1
-17.313 21.856 2 1
-1.5033 24.031 2 1
-6.4031 28.715 2 1
-0.64289 41.829 2 1
-11.519 48.287 2 1
-7.1114 42.759 2 1
-9.0432 43.227 2 1
20.788 23.902 2 1
-2.1452 29.24 2 1
-6.9958 22.077 2 1
-3.4215 27.651 2 1
11.587 16.288 2 1
-7.8055 20.559 2 1
-5.7891 44.061 2 1
27.759 28.327 2 1
-16.625 30.032 2 1
-2.383 34.988 2 1
-16.91 27.287 2 1
-1.5882 27.919 2 1
-3.7569 29.836 2 1
-7.1152 23.746 2 1
-6.6512 27.186 2 1
-11.756 23.279 2 1
29.337 23.269 2 1
-2.7662 27.97 2 1
-3.5142 22.502 2 1
-2.3559 28.387 2 1
-10.12 39.394 2 1
-19.216 19.776 2 1
2.343 21.19 2 1
11.232 33.636 2 1
-4.3683 34.535 2 1
27.166 25.458 2 1
28.866 24.445 2 1
25.496 25.836 2 1
24.229 28.298 2 1
-17.743 20.432 2 1
29.311 23.525 2 1
28.985 21.727 2 1
-7.9401 24.413 2 1
-8.0666 25.721 2 1
-8.9376 23.041 2 1
-1.953 26.597 2 1
-1.5504 27.997 2 1
22.252 26.66 2 1
-3.0477 34.053 2 1
-20.838 19.994 2 1
22.095 28.333 2 1
22.24 26.699 2 1
-19.919 19.593 2 1
-15.346 25.964 2 1
1.8326 22.394 2 1
-10.063 43.016 2 1
29.517 23.264 2 1
12.229 21.524 2 1
-21.266 29.217 2 1
22.5 28.674 2 1
-1.3949 28.048 2 1
-5.4388 31.016 2 1
-2.9815 23.681 2 1
-1.8052 21.893 2 1
1.1821 21.8 2 1
-10.682 25.911 2 1
-11.298 40.043 2 1
30.9 29.751 2 1
28.289 22.764 2 1
21.174 23.919 2 1
-1.5376 34.301 2 1
-5.588 26.674 2 1
25.118 21.008 2 1
-7.6896 41.317 2 1
-13.17 42.097 2 1
-10.13 20.638 2 1
-5.8047 10.061 3 1
-12.721 8.9328 3 1
24.759 18.511 3 1
-7.8988 9.5028 3 1
15.175 25.694 3 1
-10.215 2.0038 3 1
-1.6347 9.4028 3 1
24.27 18.498 3 1
25.708 31.888 3 1
-10.173 9.0247 3 1
25.435 18.139 3 1
-8.1736 18.403 3 1
-10.311 8.8757 3 1
-9.3317 8.3066 3 1
-8.0844 18.48 3 1
19.258 27.857 3 1
-6.127 5.2439 3 1
-6.8346 20.231 3 1
-6.0278 1.1992 3 1
-7.7625 9.8689 3 1
-12.888 42.634 3 1
-4.0088 45.206 3 1
27.276 19.496 3 1
16.634 23.649 3 1
-7.403 36.708 3 1
-8.6544 7.6116 3 1
25.708 31.896 3 1
-6.6954 9.038 3 1
-9.7695 10.553 3 1
-32.354 -37.653 3 1
-9.2929 8.0796 3 1
-6.7912 9.0781 3 1
-1.9759 4.0113 3 1
26.451 19.118 3 1
-6.7758 19.928 3 1
24.144 19.13 3 1
24.633 18.809 3 1
-9.6958 31.986 3 1
-14.933 39.482 3 1
-7.0741 21.141 3 1
-6.0246 5.4298 3 1
-5.905 43.46 3 1
25.025 24.484 3 1
-6.5968 9.8919 3 1
-7.0952 12.216 3 1
8.1335 17.061 3 1
28.24 24.378 3 1
21.345 29.244 3 1
24.231 19.277 3 1
-10.651 35.794 3 1
-11.738 35.514 3 1
28.41 19.807 3 1
-7.5817 9.7426 3 1
-6.3984 5.2147 3 1
-6.2532 9.4214 3 1
17.494 28.316 3 1
-10.524 34.163 3 1
-1.3469 23.954 3 1
-10.881 2.9844 3 1
-9.9109 8.7168 3 1
24.293 19.131 3 1
-20.415 21.483 3 1
-10.647 -1.5634 3 1
-9.1153 9.7706 3 1
26.434 18.868 3 1
-7.8248 8.5815 3 1
-7.3872 18.433 3 1
-9.0538 8.3817 3 1
-5.8081 6.2875 3 1
0.12459 47.324 3 1
-9.7237 16.401 3 1
28.198 24.193 3 1
-6.8688 20.796 3 1
-10.202 9.2439 3 1
-11.568 44.081 3 1
9.9428 17.107 3 1
22.209 32.176 3 1
-6.9737 10.047 3 1
-6.9824 12.383 3 1
26.361 19.074 3 1
-31.834 33.743 3 1
25.61 17.885 3 1
-12.158 45.254 3 1
18.765 25.857 3 1
25.429 18.88 3 1
7.4581 21.046 3 1
-11.865 37.664 3 1
-7.2068 9.7335 3 1
-7.434 36.694 3 1
-6.4262 10.79 3 1
8.681 19.478 3 1
26.477 23.466 3 1
29.227 25.754 3 1
21.554 29.047 3 1
26.901 19.162 3 1
-7.9067 7.6402 3 1
-4.2913 14.96 3 1
-11.229 44.428 3 1
19.386 22.402 3 1
-11.274 45.122 3 1
-9.4971 23.744 3 1
16.179 29.788 3 1
14.668 30.364 3 1
-12.916 37.276 3 1
-9.0775 7.4033 3 1
1.6211 20.207 3 1
-8.3174 28.762 3 1
6.6332 18.827 3 1
-11.506 44.921 3 1
-9.9898 16.193 3 1
28.89 24.233 3 1
-12.695 22.1 3 1
-16.283 40.202 3 1
-11.731 18.511 3 1
-2.3279 21.483 3 1
-5.7266 44.522 3 1
-8.4151 22.342 3 1
-8.619 10.828 3 1
-9.9264 37.939 3 1
-6.1937 19.276 3 1
-6.52 10.568 3 1
-8.3515 16.092 3 1
-3.7197 45.479 3 1
-5.4333 5.815 3 1
-7.2541 18.815 3 1
-8.701 27.905 3 1
-5.4765 5.9063 3 1
25.794 26.379 3 1
24.93 18.832 3 1
-16.324 17.089 3 1
-31.655 -36.617 3 1
-9.68 10.832 3 1
-6.6118 9.1783 3 1
-10.228 22.044 3 1
26.387 19.074 3 1
-9.3646 10.351 3 1
-12.813 35.429 3 1
19.748 25.151 3 1
3.0277 42.081 3 1
-11.601 34.618 3 1
-12.281 34.585 3 1
16.536 32.599 3 1
10.411 31.543 3 1
22.687 24.022 3 1
3.1305 16.924 3 1
-8.5028 11.062 3 1
-8.8355 10.241 3 1
-3.5315 21.381 3 1
-10.789 45.341 3 1
-7.4172 6.9218 3 1
-6.505 22.481 3 1
2.1395 18.652 3 1
-7.5583 21.048 3 1
-6.4209 34.641 3 1
-2.0827 21.084 3 1
-8.7489 39.648 3 1
-13.424 37.148 3 1
5.1957 31.688 3 1
24.307 18.54 3 1
27.02 20.444 3 1
-7.7308 8.6192 3 1
-7.5223 9.424 3 1
7.9253 39.507 3 1
-3.9843 19.05 3 1
-7.8472 35.051 3 1
-3.4373 20.969 3 1
-15.875 22.353 3 1
-13.354 30.288 3 1
-4.7303 4.9029 3 1
-5.1958 10.534 3 1
-7.0301 12.6 3 1
-0.89075 37.607 3 1
-6.5255 10.726 3 1
29.615 23.45 3 1
-5.5306 5.9576 3 1
-16.365 21.131 3 1
26.154 24.495 3 1
-8.2616 27.326 3 1
-7.1948 21.521 3 1
1.1186 21.506 3 1
-9.7811 10.562 3 1
-10.357 2.1711 3 1
22.441 23.092 3 1
1.866 39.263 3 1
23.833 21.837 3 1
8.4385 19.302 3 1
0.93136 42.129 3 1
-8.9175 46.954 3 1
-11.199 -2.7887 3 1
22.602 23.922 3 1
3.4322 18.98 3 1
-15.234 25.183 3 1
-7.9883 21.919 3 1
-7.6295 18.266 3 1
23.81 25.034 3 1
-5.1928 19.715 3 1
-3.8644 22.253 3 1
3.8223 34.944 3 1
3.7094 40.524 3 1
-15.636 25.103 3 1
-9.3391 19.155 3 1
-4.5504 38.859 3 1
14.673 29.768 3 1
28.896 25.807 3 1
-8.1831 9.7199 3 1
-12.937 37.646 3 1
23.944 21.896 3 1
-8.7645 20.344 3 1
-8.7891 36.772 3 1
-3.9043 19.012 3 1
-1.8846 9.6564 3 1
-12.227 35.018 3 1
-12.446 17.958 3 1
-9.9607 45.605 3 1
23.495 27.326 3 1
1.7057 15.913 3 1
4.2065 23.632 3 1
-16.108 17.29 3 1
27.221 19.237 3 1
-11.695 35.456 3 1
-15.436 35.516 3 1
-5.9749 9.6763 3 1
-9.4999 8.3374 3 1
-4.6713 11.184 3 1
-7.6094 -2.6304 3 1
2.6013 13.858 3 1
19.065 1.9569 3 1
-11.509 43.939 3 1
-12.93 37.66 3 1
-5.0848 19.669 3 1
14.662 29.722 3 1
6.7141 36.071 3 1
-11.936 21.932 3 1
25.021 19.284 3 1
21.756 28.603 3 1
25.354 24.453 3 1
5.2941 40.496 3 1
-6.7483 9.1261 3 1
-8.5357 9.0656 3 1
-10.85 33.305 3 1
-20.212 21.07 3 1
0.8593 40.747 3 1
2.3015 31.345 3 1
-14.494 45.3 3 1
-10.789 9.2949 3 1
-0.90157 22.205 3 1
-2.998 12.967 3 1
2.6606 40.015 3 1
-11.283 47.006 3 1
-7.2041 8.8113 3 1
-8.4579 20.135 3 1
-5.9044 44.569 3 1
-0.82193 22.304 3 1
-6.2796 38.744 3 1
26.428 17.341 3 1
11.744 19.346 3 1
-4.2769 11.172 3 1
3.4625 36.23 3 1
4.2337 42.494 3 1
-5.175 10.628 3 1
-14.05 39.154 3 1
-11.753 39.24 3 1
-9.5848 37.158 3 1
-14.025 37.547 3 1
-11.64 33.316 3 1
-15.55 21.072 3 1
-3.5338 21.325 3 1
-8.8302 10.189 3 1
-12.134 34.728 3 1
-9.0908 7.2505 3 1
-8.0786 17.311 3 1
-14.008 39.409 3 1
5.1113 31.766 3 1
-13.48 37.661 3 1
16.189 32.424 3 1
-14.493 40.105 3 1
2.7822 24.698 3 1
26.663 24.197 3 1
-11.77 38.86 3 1
-2.7526 21.783 3 1
-8.0518 17.575 3 1
25.698 18.796 3 1
-6.8187 10.311 3 1
-12.64 8.9004 3 1
7.6544 36.977 3 1
-29.012 4.874 4 1
-15.997 29.79 4 1
16.541 25.29 4 1
0.90889 42.037 4 1
-6.2629 17.869 4 1
-2.7152 47.012 4 1
30.554 23.19 4 1
30.354 27.188 4 1
13.968 18.055 4 1
26.326 26.785 4 1
-18.303 12.919 4 1
25.968 25.751 4 1
32.266 21.357 4 1
-11.623 46.926 4 1
30.78 20.232 4 1
26.242 23.398 4 1
-4.5966 20.925 4 1
-3.6748 9.2194 4 1
30.655 23.404 4 1
30.401 27.207 4 1
15.568 20.709 4 1
3.9332 42.209 4 1
-17.835 12.198 4 1
31.286 22.369 4 1
-18.21 12.596 4 1
25.936 25.213 4 1
-12.823 38.354 4 1
25.668 26.094 4 1
5.5766 48.21 4 1
-31.941 3.6433 4 1
5.4219 16.02 4 1
-2.6677 47.08 4 1
27.231 23.873 4 1
30.514 20.098 4 1
26.884 25.801 4 1
29.68 24.33 4 1
-15.062 38.51 4 1
6.4783 15.445 4 1
30.992 22.423 4 1
33.047 24.085 4 1
30.383 24.548 4 1
-18.107 16.08 4 1
32.574 21.152 4 1
4.0803 16.493 4 1
24.73 25.348 4 1
-10.21 46.021 4 1
-8.6374 45.539 4 1
31.177 19.598 4 1
9.3172 25.027 4 1
31.257 24.175 4 1
25.391 27.04 4 1
-11.643 23.18 4 1
31.413 23.912 4 1
30.061 25.633 4 1
20.966 21.449 4 1
29.781 27.314 4 1
31.011 20.402 4 1
-0.048807 44.836 4 1
32.391 21.428 4 1
13.965 17.88 4 1
-14.624 23.096 4 1
31.366 20.628 4 1
27.379 26.057 4 1
28.545 27.831 4 1
30.804 21.671 4 1
-0.15042 45.064 4 1
5.4396 15.96 4 1
32.354 21.465 4 1
6.2742 14.356 4 1
-5.3725 5.9608 4 1
32.361 21.496 4 1
-6.8496 20.132 4 1
13.965 18.048 4 1
-15.107 22.522 4 1
30.747 21.523 4 1
30.453 20.032 4 1
22.428 32.104 4 1
5.455 15.112 4 1
2.4303 23.114 4 1
29.035 27.764 4 1
-11.523 46.883 4 1
30.584 26.178 4 1
25.381 21.973 4 1
32.219 21.393 4 1
10.402 25.618 4 1
12.922 38.885 4 1
-10.7 45.847 4 1
26.896 23.511 4 1
25.181 23.172 4 1
33.265 21.641 4 1
6.3391 39.947 4 1
29.015 28.567 4 1
11.118 37.726 4 1
15.114 17.769 4 1
-15.229 22.943 4 1
22.66 20.259 4 1
5.4965 15.08 4 1
15.906 25.899 4 1
22.438 19.309 4 1
-18.127 16.069 4 1
-10.822 36.226 4 1
-16.2 38.334 4 1
28.822 27.463 4 1
27.388 23.978 4 1
23.736 21.245 4 1
-19.551 28.633 4 1
15.058 18.882 4 1
22.245 19.668 4 1
10.994 37.696 4 1
27.374 24.055 4 1
14.065 17.092 4 1
32.177 21.535 4 1
33.608 26.821 4 1
-10.847 17.307 4 1
7.5131 36.653 4 1
-1.3134 10.529 4 1
31.723 21.923 4 1
16.607 27.871 4 1
11.916 18.018 4 1
28.084 25.34 4 1
30.925 29.665 4 1
13.969 16.965 4 1
30.82 29.714 4 1
15.381 25.806 4 1
15.852 19.65 4 1
-10.934 19.547 4 1
-13.192 39.158 4 1
25.583 22.351 4 1
27.17 26.295 4 1
31.306 24.113 4 1
30.391 24.561 4 1
-14.683 28.235 4 1
20.509 15.697 4 1
27.117 24.313 4 1
30.564 29.555 4 1
14.007 18.03 4 1
30.77 26.415 4 1
31.156 28.956 4 1
-14.782 32.967 4 1
3.2732 41.035 4 1
4.6784 16.303 4 1
14.09 18.908 4 1
-30.279 3.7502 4 1
30.001 24.139 4 1
-13.731 30.741 4 1
28.924 31.606 4 1
10.554 25.446 4 1
4.1137 19.878 4 1
-8.9832 21.401 4 1
31.15 29.814 4 1
3.9528 16.516 4 1
17.394 14.769 4 1
30.739 26.446 4 1
30.513 20.007 4 1
15.223 25.791 4 1
22.046 19.936 4 1
13.777 16.536 4 1
-14.882 22.805 4 1
-14.518 44.19 4 1
15.898 24.903 4 1
22.636 20.124 4 1
24.207 26.196 4 1
28.567 25.96 4 1
-26.254 19.291 4 1
2.5609 15.724 4 1
29.934 24.141 4 1
-15.62 20.075 4 1
1.9283 16.584 4 1
31.945 20.189 4 1
5.7366 16.031 4 1
32.348 26.691 4 1
8.2753 13.487 4 1
30.061 24.978 4 1
28.284 27.93 4 1
2.7717 24.696 4 1
30.253 24.948 4 1
-15.641 19.642 4 1
25.785 25.047 4 1
12.228 21.639 4 1
15.324 17.835 4 1
25.379 22.411 4 1
1.2405 20.299 4 1
14.606 17.324 4 1
30.703 26.75 4 1
-13.277 25.387 5 1
-5.7372 32.187 5 1
-12.008 32.387 5 1
-13.496 31.965 5 1
-11.043 14.656 5 1
-7.6441 29.172 5 1
-2.915 -13.17 5 1
-14.683 29.187 5 1
-7.421 37.953 5 1
-18.138 28.793 5 1
-18.593 34.075 5 1
24.323 28.152 5 1
-0.032046 23.843 5 1
-18.738 33.946 5 1
-15.801 33.309 5 1
-11.736 30.887 5 1
-17.632 32.914 5 1
-16.412 34.017 5 1
-17.722 33.424 5 1
-16.13 32.77 5 1
2.8578 29.964 5 1
-10.114 29.369 5 1
27.439 19.889 5 1
-17.021 34.934 5 1
-12.657 18.017 5 1
-10.471 25.941 5 1
-11.975 20.958 5 1
-12.003 15.695 5 1
-15.809 34.025 5 1
-6.238 44.078 5 1
-18.441 31.481 5 1
-12.159 8.3344 5 1
22.817 29.921 5 1
-20.182 28.634 5 1
-13.143 44.981 5 1
-18.529 34.243 5 1
-4.8781 43.317 5 1
-10.82 37.018 5 1
-11.022 46.596 5 1
-7.5574 25.599 5 1
-13.549 45.583 5 1
-17.195 32.616 5 1
-8.1056 26.661 5 1
-3.9185 39.456 5 1
-11.914 15.767 5 1
2.4523 23.323 5 1
-12.005 32.479 5 1
-4.1893 45.837 5 1
-1.1335 18.22 5 1
-13.962 31.164 5 1
27.14 27.683 5 1
-12.097 32.156 5 1
-17.973 33.962 5 1
-15.772 33.677 5 1
-5.8568 26.864 5 1
-12.624 20.16 5 1
-15.4 31.435 5 1
-5.7556 44.478 5 1
25.062 24.295 5 1
-15.474 31.834 5 1
18.831 23.737 5 1
-14.386 17.521 5 1
-17.168 35.841 5 1
-15.846 34.255 5 1
-18.37 31.517 5 1
-12.928 44.895 5 1
-18.726 33.963 5 1
-6.8797 27.313 5 1
-0.90721 -7.6047 5 1
-13.114 35.496 5 1
-16.006 34.232 5 1
-16.817 33.269 5 1
-18.608 31.492 5 1
-4.0509 45.127 5 1
-7.6181 25.922 5 1
21.221 22.029 5 1
-15.984 34.185 5 1
-12.619 20.161 5 1
-10.56 35.835 5 1
-13.873 30.791 5 1
-9.1529 30.642 5 1
-15.816 22.412 5 1
-0.81664 10.514 5 1
-11.027 34.752 5 1
-16.798 33.475 5 1
-0.6297 10.634 5 1
-8.5816 32.49 5 1
-16.591 35.901 5 1
-13.992 15.284 5 1
-13.281 14.655 5 1
-16.895 33.869 5 1
-10.226 18.386 5 1
2.5732 32.05 5 1
-18.207 33.977 5 1
-19.268 29.663 5 1
-11.325 14.681 5 1
-5.5613 43.731 5 1
-17.044 31.355 5 1
-5.9758 22.657 5 1
-17.391 19.029 5 1
-17.148 35.747 5 1
-15.263 28.679 5 1
-11.097 26.962 5 1
-6.8037 27.063 5 1
-5.4066 19.999 5 1
-16.497 33.234 5 1
-5.4049 41.793 5 1
-16.7 34.506 5 1
-17.017 35.933 5 1
-16.827 36.371 5 1
20.866 25.831 5 1
25.447 19.818 5 1
-8.3976 43.417 5 1
7.4415 34.6 5 1
-10.938 23.361 5 1
-18.088 28.813 5 1
-18.993 33.905 5 1
-12.817 20.185 5 1
-15.796 32.667 5 1
8.2396 30.349 5 1
-18.106 31.255 5 1
-18.311 35.97 5 1
-4.4215 34.346 5 1
-4.9727 43.851 5 1
21.695 22.42 5 1
-11.314 8.3915 5 1
0.70269 26.29 5 1
-18.41 35.986 5 1
20.353 28.594 5 1
24.676 26.41 5 1
-14.074 33.732 5 1
-14.003 15.284 5 1
29.767 20.93 5 1
-9.438 30.166 5 1
-8.2292 32.822 5 1
-9.4247 24.727 5 1
-8.9647 38.423 5 1
-13.002 35.315 5 1
-13.186 33.391 5 1
-14.411 22.449 5 1
-9.5461 40.987 5 1
-14.869 32.415 5 1
-13.401 32.112 5 1
26.767 29.488 5 1
-5.8115 24.408 5 1
7.4495 34.557 5 1
-9.6148 23.027 5 1
-16.289 40.406 5 1
-19.263 32.604 5 1
25.704 19.998 5 1
-8.9428 23.137 5 1
-0.87548 -7.6291 5 1
-12.87 35.435 5 1
-15.17 32.056 5 1
-0.64295 33.532 5 1
-17.133 33.498 5 1
18.796 23.752 5 1
-11.976 29.126 5 1
24.797 26.078 5 1
-8.8773 29.424 5 1
24.107 25.222 5 1
-2.9788 26.774 5 1
22.541 18.047 5 1
-13.683 43.421 5 1
-10.205 39.589 5 1
28.146 24.142 5 1
-5.6584 46.171 5 1
-14.108 33.712 5 1
-8.3896 42.884 5 1
27.492 22.701 5 1
23.57 25.011 5 1
29.105 24.168 5 1
-2.0336 13.84 5 1
-8.7229 42.503 5 1
-11.792 24.189 5 1
26.55 20.079 5 1
-11.126 27.962 5 1
-14.789 15.068 5 1
-9.2173 30.593 5 1
-8.1692 -43.173 5 1
-9.0005 31.201 5 1
-15.947 32.801 5 1
-10.747 41.491 5 1
-12.041 34.542 5 1
28.727 25.625 5 1
-2.646 20.483 5 1
-15.494 34.234 5 1
-10.495 44.265 5 1
0.40459 24.619 5 1
-8.6375 33.831 5 1
-1.711 30.451 5 1
-16.461 34.131 5 1
-18.323 31.609 5 1
-15.398 31.194 5 1
-15.712 34.525 5 1
-15.64 34.426 5 1
-1.0209 27.435 5 1
27.959 22.951 5 1
-7.9216 33.037 5 1
-3.7867 33.523 5 1
-13.268 14.667 5 1
0.66083 46.676 6 1
0.045767 46.452 6 1
17.249 40.906 6 1
3.4922 41.925 6 1
8.6752 36.57 6 1
7.7145 35.63 6 1
0.46002 46.256 6 1
13.377 51.89 6 1
0.38303 46.438 6 1
17.878 44.935 6 1
10.857 43.015 6 1
13.07 40.426 6 1
1.5701 43.873 6 1
9.646 46.72 6 1
5.6342 40.626 6 1
5.5332 46.491 6 1
18.257 38.565 6 1
18.206 45.227 6 1
1.0706 45.24 6 1
8.4556 41.225 6 1
-4.0767 18.941 6 1
14.992 39.178 6 1
18.571 38.35 6 1
21.021 41.485 6 1
3.0954 43.599 6 1
5.4462 39.996 6 1
5.2984 40.051 6 1
16.439 37.297 6 1
5.6427 45.508 6 1
18.771 45.772 6 1
5.3061 41.009 6 1
8.5508 39.498 6 1
14.542 32.073 6 1
17.413 38.926 6 1
18.361 38.557 6 1
17.849 41.766 6 1
4.8726 45.042 6 1
15.079 39.703 6 1
21.976 39.619 6 1
-8.883 26.716 6 1
17.376 37.337 6 1
5.0104 39.655 6 1
32.45 25.166 6 1
17.436 36.916 6 1
18.835 38.018 6 1
14.244 35.881 6 1
10.824 39.062 6 1
11.707 44.508 6 1
17.317 37.301 6 1
-2.1067 44.754 6 1
9.4534 17.764 6 1
17.615 41.344 6 1
14.594 31.48 6 1
18.848 46.207 6 1
16.304 40.901 6 1
17.581 37.229 6 1
18.406 55.195 6 1
2.7334 45.196 6 1
-8.8284 29.225 6 1
7.4481 35.736 6 1
14.163 52.542 6 1
11.715 45.455 6 1
10.105 39.498 6 1
3.546 41.179 6 1
6.446 41.067 6 1
2.7713 43.56 6 1
19.574 40.41 6 1
17.785 38.742 6 1
14.868 39.884 6 1
7.733 40.207 6 1
15.95 52.359 6 1
17.838 38.767 6 1
8.365 39.457 6 1
16.465 32.589 6 1
16.239 37.343 6 1
5.3284 41.376 6 1
14.174 51.884 6 1
16.671 37.117 6 1
18.439 41.32 6 1
20.396 48.374 6 1
17.16 40.308 6 1
6.2444 41.108 6 1
17.179 40.214 6 1
15.38 53.17 6 1
7.8424 43.313 6 1
9.6878 38.876 6 1
8.2943 38.597 6 1
11.733 39.205 6 1
6.6441 40.283 6 1
18.578 49.869 6 1
2.1244 41.202 6 1
20.09 46.734 6 1
34.98 25.116 6 1
0.22611 47.841 6 1
8.9216 43.853 6 1
-22.273 31.268 6 1
7.7073 39.723 6 1
0.11666 46.304 6 1
21.185 40.902 6 1
14.654 38.842 6 1
24.714 39.975 6 1
9.0461 45.362 6 1
12.121 44.566 6 1
3.4433 44.772 6 1
17.445 40.305 6 1
8.3031 41.248 6 1
17.321 37.22 6 1
17.538 37.91 6 1
10.39 43.456 6 1
18.334 38.584 6 1
24.589 26.845 6 1
18.889 44.214 6 1
17.852 42.081 6 1
3.2276 45.199 6 1
-4.2771 18.623 6 1
6.8282 38.669 6 1
16.095 37.321 6 1
14.456 42.726 6 1
10.948 38.153 6 1
4.5121 41.375 6 1
17.756 50.824 6 1
11.43 48.85 6 1
-0.69804 42.876 6 1
15.575 47.458 6 1
18.502 46.326 6 1
-10.634 32.766 6 1
14.712 44.925 6 1
17.42 50.337 6 1
0.24426 38.023 6 1
6.2574 41.512 6 1
19.851 53.01 6 1
31.815 25.031 6 1
12.269 34.864 6 1
16.805 39.987 6 1
8.4964 39.923 6 1
9.6548 43.221 6 1
14.739 31.892 6 1
6.1964 40.337 6 1
14.576 45.504 6 1
19.794 41.904 6 1
1.3916 46.384 6 1
0.27605 46.333 6 1
17.791 44.997 6 1
27.525 25.034 6 1
19.596 46.513 6 1
16.25 48.514 6 1
5.7779 45.613 6 1
13.153 34.809 6 1
12.287 34.908 6 1
6.3452 40.94 6 1
16.651 42.641 6 1
8.5023 39.827 6 1
18.094 42.681 6 1
11.67 45.178 6 1
5.3298 44.69 6 1
16.104 40.865 6 1
1.7812 46.024 6 1
18.87 52.679 6 1
8.9162 45.036 6 1
10.646 38.541 6 1
9.8997 39.717 6 1
9.7849 43.114 6 1
5.3893 44.938 6 1
2.158 43.325 6 1
1.5926 45.108 6 1
16.791 27.933 6 1
4.6632 39.85 6 1
2.6286 45.826 6 1
6.9068 35.918 6 1
14.128 36.539 6 1
2.1089 43.498 6 1
2.1626 43.867 6 1
13.194 52.197 6 1
10.916 46.597 6 1
3.6433 44.903 6 1
1.3468 43.939 6 1
15.029 39.798 6 1
1.9508 44.374 6 1
10.34 43.224 6 1
6.6153 44.4 6 1
32.329 25.555 6 1
27.277 24.556 6 1
-0.45774 18.582 6 1
8.5601 37.29 6 1
2.1192 43.944 6 1
6.0863 43.673 6 1
1.3758 46.424 6 1
16.699 50.168 6 1
2.8472 44.302 6 1
2.9756 45.718 6 1
9.979 43.25 6 1
0.9752 44.319 6 1
9.65 38.68 6 1
5.9895 43.995 6 1
28.509 25.178 6 1
13.292 44.387 6 1
-15.535 42.593 6 1
17.748 41.564 6 1
3.7368 39.874 6 1
3.4355 42.401 6 1
-0.74173 42.971 6 1
17.712 39.082 6 1
9.34 43.238 6 1
1.9948 40.412 6 1
1.5277 44.815 6 1
25.022 27.174 6 1
17.706 49.24 6 1
4.5805 45.556 6 1
3.2052 44.849 6 1
18.644 49.704 6 1
19.754 47.949 6 1
4.0607 43.594 6 1
6.6188 41.007 6 1
6.3175 35.78 6 1
2.2211 46.793 6 1
3.8151 47.417 6 1
18.623 45.083 6 1
7.4505 37.236 6 1
17.744 41.894 6 1
14.502 43.263 6 1
24.747 29.618 6 1
1.9343 44.034 6 1
8.5433 41.286 6 1
17.579 47.243 6 1
9.5534 38.15 6 1
4.4059 41.576 6 1
24.764 29.302 6 1
10.085 52.352 6 1
-4.7598 44.815 6 1
3.8698 47.478 6 1
3.046 43.08 6 1
14.593 41.11 6 1
7.6918 46.468 6 1
1.0309 43.897 6 1
-15.216 41.374 6 1
4.0048 40.065 6 1
4.6989 39.504 6 1
11.161 41.335 6 1
10.125 39.558 6 1
-0.62255 41.641 6 1
12.303 50.692 6 1
-1.3266 46.113 6 1
6.8244 41.273 6 1
11.947 50.647 6 1
17.436 51.435 6 1
3.5382 43.427 6 1
27.895 29.823 6 1
10.011 41.085 6 1
15.731 32.699 6 1
4.3518 46.313 6 1
14.958 31.957 6 1
15.835 44.247 6 1
5.1866 42.373 6 1
12.067 44.545 6 1
28.342 25.137 6 1
24.558 26.958 6 1
3.9089 45.481 6 1
13.809 48.908 6 1
-0.74381 41.524 6 1
4.3061 47.778 6 1
7.2566 45.29 6 1
13.159 52.969 6 1
9.9144 37.06 6 1
5.2697 41.468 6 1
0.36724 46.345 6 1
2.2442 47.668 6 1
10.687 41.302 6 1
3.1958 42.386 6 1
16.759 42.94 6 1
27.97 29.659 6 1
18.893 51.845 6 1
27.263 27.312 6 1
-3.4348 42.77 6 1
10.815 37.96 6 1
0.51459 45.829 6 1
15.635 51.824 6 1
5.2227 44.924 6 1
11.574 40.399 6 1
-28.292 20.298 6 1
0.58156 46.331 6 1
12.919 49.397 6 1
0.96519 46.201 6 1
11.034 42.734 6 1
3.7974 47.594 6 1
3.4298 44.746 6 1
2.3099 46.127 6 1
6.6316 41.246 6 1
14.752 32.024 6 1
6.8346 28.457 6 1
11.089 42.801 6 1
11.627 42.385 6 1
3.1169 45.124 6 1
1.5569 43.145 6 1
7.624 45.816 6 1
2.3582 44.944 6 1
-1.922 13.701 7 1
-7.6799 13.976 7 1
2.3955 23.515 7 1
-13.503 45.729 7 1
-17.153 24.086 7 1
9.9455 31.899 7 1
7.5628 37.995 7 1
-17.25 25.716 7 1
4.7058 17.949 7 1
5.0754 26.424 7 1
-27.594 28.92 7 1
-10.299 27.316 7 1
-9.9559 17.954 7 1
-10.886 24.896 7 1
-44.1 21.31 7 1
-27.292 28.845 7 1
-21.968 25.295 7 1
22.745 21.649 7 1
6.8262 23.686 7 1
-16.001 25.381 7 1
-28.097 29.257 7 1
-27.471 28.938 7 1
-5.003 21.764 7 1
-6.497 23.883 7 1
-11.639 20.773 7 1
-15.172 27.31 7 1
6.8032 39.134 7 1
-12.093 22.594 7 1
-12.131 45.211 7 1
-6.1057 42.494 7 1
7.2904 21.453 7 1
23.357 30.518 7 1
-12.398 25.481 7 1
11.564 21.082 7 1
21.127 40.993 7 1
-14.651 28.485 7 1
0.75073 37.2 7 1
12.826 36.141 7 1
-4.1008 34.951 7 1
-13.81 32.951 7 1
-12.498 26.629 7 1
-10.854 23.186 7 1
19.18 21.041 7 1
-13.086 46.187 7 1
-18.707 26.596 7 1
-39.952 29.868 7 1
5.6626 37.058 7 1
-6.3006 18.479 7 1
12.454 18.871 7 1
-11.859 42.844 7 1
27.981 25.397 7 1
10.307 36.535 7 1
7.947 34.839 7 1
22.686 22.261 7 1
10.925 36.682 7 1
-5.955 14.169 7 1
19.977 22.591 7 1
-15.398 27.358 7 1
-7.8441 35.009 7 1
-1.1359 18.194 7 1
6.7661 35.362 7 1
19.733 17.666 7 1
-25.807 26.644 7 1
-0.10497 14.153 7 1
-25.287 24.566 7 1
1.0516 16.655 7 1
-9.5004 19.267 7 1
-16.163 24.266 7 1
-12.246 46.555 7 1
-3.9073 36.891 7 1
-5.4192 34.245 7 1
-13.865 30.791 7 1
5.4202 22.871 7 1
-11.847 45.911 7 1
-44.073 21.317 7 1
10.99 32.768 7 1
11.177 37.775 7 1
-10.448 46.039 7 1
-7.2657 22.074 7 1
-3.9859 18.814 7 1
-10.941 28.706 7 1
-3.6177 37.362 7 1
-0.85265 18.623 7 1
-21.069 29.048 7 1
9.0273 26.358 7 1
-11.316 20.598 7 1
-6.113 43.47 7 1
-4.8426 35.517 7 1
22.575 32.012 7 1
-40.687 29.261 7 1
23.315 31.165 7 1
-4.2072 38.138 7 1
-8.6678 16.107 7 1
-40.878 19.046 7 1
17.353 3.6072 7 1
-11.95 26.525 7 1
10.916 35.491 7 1
-25.587 25.96 7 1
12.292 21.47 7 1
5.9727 18.791 7 1
-0.16099 20.755 7 1
-16.75 25.795 7 1
-3.0661 44.121 7 1
32.896 24.469 7 1
13.005 25.08 7 1
-14.404 18.998 7 1
10.782 17.787 7 1
-0.2456 7.508 7 1
-21.623 17.245 7 1
8.8869 38.133 7 1
-8.141 32.304 7 1
-8.4407 45.636 7 1
-11.677 30.795 7 1
-4.3805 42.134 7 1
-3.8075 44.181 7 1
-13.156 26.86 7 1
-10.535 27.088 7 1
-4.3315 34.508 7 1
-6.1349 37.778 7 1
-2.4786 5.5267 7 1
2.1682 41.277 7 1
-40.676 29.293 7 1
-18.424 22.846 7 1
-7.5806 22.865 7 1
-7.6507 33.966 7 1
-12.994 26.167 7 1
-9.0551 47.375 7 1
-1.542 16.111 7 1
-9.966 25.455 7 1
-0.69812 18.683 7 1
-6.2983 43.5 7 1
-8.1384 22.783 7 1
-12.964 23.33 7 1
-6.2598 26.277 7 1
-24.152 25.285 7 1
-1.3785 17.604 7 1
-18.345 30.48 7 1
19.243 21.31 7 1
26.062 22.498 7 1
-25.259 25.861 7 1
23.05 22.65 7 1
-8.1613 23.567 7 1
-14.267 18.904 7 1
2.5909 13.507 7 1
22.443 23.49 7 1
14.486 28.185 7 1
11.362 18.662 7 1
11.147 37.387 7 1
-34.502 24.943 7 1
-14.611 24.288 7 1
-24.563 27.358 7 1
-1.4663 13.729 7 1
-0.84484 13.897 7 1
31.563 26.552 7 1
2.8521 13.43 7 1
23.288 22.934 7 1
-27.346 26.369 7 1
-38.835 22.293 7 1
-15.217 24.501 7 1
-17.568 25.697 7 1
20.262 22.362 7 1
-10.151 25.864 7 1
-13.214 45.504 7 1
1.6162 35.556 7 1
-4.4896 22.463 7 1
3.3578 33.708 7 1
11.185 18.43 7 1
-15.776 26.868 7 1
-24.575 27.403 7 1
-8.9236 44.791 7 1
31.855 26.815 7 1
-12.581 40.678 7 1
-16.679 25.914 7 1
5.1894 35.641 7 1
-10.153 43.517 7 1
-2.7966 34.049 7 1
7.6175 35.396 7 1
15.149 28.88 7 1
11.329 16.478 7 1
-25.013 20.884 7 1
-1.735 16.282 7 1
-3.6578 22.046 7 1
-0.52544 15.656 7 1
10.179 20.038 7 1
-1.1236 19.915 7 1
-9.8201 36.615 7 1
-14.451 20.802 7 1
-2.6492 10.345 7 1
-13.729 18.219 7 1
-14.489 26.676 7 1
-2.2187 26.287 7 1
-9.1729 48.052 7 1
-17.183 25.602 7 1
-38.498 27.826 7 1
-16.426 25.187 7 1
12.16 19.669 7 1
0.22988 24.084 7 1
-7.2572 25.098 7 1
8.5824 33.516 7 1
2.3813 40.754 7 1
-9.3126 24.311 7 1
11.177 32.848 7 1
23.338 30.779 7 1
-6.6442 44.065 7 1
-16.562 24.794 7 1
-14.437 45.264 7 1
4.0282 14.608 7 1
5.7712 37.011 7 1
-5.8291 25.554 7 1
-27.949 28.226 7 1
5.7603 18.665 7 1
-11.683 46.909 7 1
19.721 22.377 7 1
32.625 24.342 7 1
-12.861 40.84 7 1
-10.336 27.474 7 1
-13.766 37.728 7 1
-8.862 47.553 7 1
2.8241 40.59 7 1
-14.949 28.294 7 1
-8.5353 25.552 7 1
-10.998 46.089 7 1
0.43482 34.774 7 1
-3.9961 37.119 7 1
-9.0352 46.577 7 1
-25.918 26.464 7 1
-3.3978 41.843 7 1
-12.634 16.072 7 1
9.3028 21.751 7 1
-3.2004 39.705 7 1
-15.158 42.464 7 1
25.565 22.589 7 1
-6.8703 26.04 7 1
27.924 28.343 7 1
12.034 38.3 7 1
10.17 36.914 7 1
-7.8439 18.283 7 1
-9.3626 47.173 7 1
4.7028 39.438 7 1
22.345 22.185 7 1
-5.1853 22.254 7 1
2.5733 21.755 7 1
-4.6856 43.849 7 1
1.7564 13.759 7 1
5.5442 22.837 7 1
-11.244 17.165 7 1
-9.343 47.038 7 1
10.88 39.038 7 1
12.016 38.113 7 1
10.741 34.307 7 1
13.298 19.487 7 1
4.2403 18.131 7 1
-8.6719 23.137 7 1
9.934 20.513 7 1
-8.1589 22.014 7 1
7.9458 31 7 1
2.5474 23.705 7 1
-5.481 35.258 7 1
-9.5305 25.399 7 1
-7.0242 39.147 7 1
-7.3205 44.529 7 1
11.364 20.902 7 1
16.267 32.435 7 1
10.78 19.686 7 1
-12.68 27.432 7 1
9.5447 21.571 7 1
22.634 31.954 7 1
-5.5146 18.095 7 1
5.1232 35.681 7 1
-7.9698 19.475 7 1
-20.792 23.653 7 1
25.661 28.348 7 1
-0.24295 18.101 7 1
-9.0883 23.403 7 1
13.896 32.883 7 1
-6.1078 37.744 7 1
-12.396 25.465 7 1
11.399 20.83 7 1
9.6147 21.484 7 1
-16.13 18.21 7 1
-21.59 17.258 7 1
-14.105 15.713 7 1
21.181 23.277 7 1
-10.464 32.882 7 1
11.28 29.954 7 1
-26.982 24.561 7 1
0.28219 43.021 7 1
-15.776 23.964 7 1
-3.3751 43.975 7 1
7.6729 26.536 7 1
-3.9375 44.221 7 1
-7.6168 33.857 7 1
-8.2131 25.183 7 1
14.664 28.132 7 1
-24.176 29.04 7 1
0.76788 39.28 7 1
4.5517 45.686 7 1
-7.9292 31.926 7 1
-9.0353 25.197 7 1
0.31883 17.248 7 1
-4.6262 35.104 7 1
27.81 26.046 7 1
-7.0273 43.167 7 1
-9.4669 19.243 7 1
24.85 23.927 7 1
-9.6069 26.136 7 1
-5.3884 35.724 7 1
-14.649 28.39 7 1
-13.912 27.402 7 1
6.8403 35.531 7 1
-11.258 27.418 7 1
-13.814 23.674 7 1
11.147 16.723 7 1
2.3089 22.279 7 1
-1.7092 13.9 7 1
-0.89199 18.412 7 1
8.8192 20.717 7 1
-1.9736 40.777 7 1
-5.7991 41.288 7 1
-6.6433 44.886 7 1
-11.268 20.941 7 1
-1.9358 45.234 7 1
26.048 28.672 7 1
4.4715 18.019 7 1
-3.4382 45.728 7 1
-2.8794 43.402 7 1
-7.2068 39.756 7 1
0.097856 47.389 7 1
1.9512 12.8 7 1
-13.759 30.974 7 1
2.9869 15.57 7 1
-8.9811 25.297 7 1
0.83144 39.243 7 1
-9.8611 27.048 7 1
3.2467 15.713 7 1
0.85577 20.284 7 1
-11.337 27.43 7 1
-0.34559 15.333 7 1
-1.7774 14.626 7 1
1.8629 22.116 7 1
-3.9348 20.558 7 1
-3.5745 20.592 7 1
-11.329 26.242 7 1
-10.476 36.525 7 1
20.191 22.432 7 1
-12.826 34.119 7 1
-1.1224 19.681 7 1
0.63653 14.353 7 1
-9.7897 19.435 7 1
27.584 25.772 7 1
12.71 37.245 7 1
-0.11832 20.986 7 1
-0.36092 18.406 7 1
11.468 18.14 7 1
-22.29 17.187 7 1
-7.118 30.352 7 1
-8.6397 44.971 7 1
-11.261 32.477 7 1
-7.0499 40.041 7 1
6.2976 18.963 7 1
1.4056 22.166 7 1
-14.757 23.483 7 1
-11.094 20.69 7 1
9.6719 0.31048 7 1
0.55218 18.245 7 1
3.9745 38.808 7 1
2.9558 16.779 7 1
-14.604 6.3586 7 1
-7.4513 23.609 7 1
2.8107 21.358 7 1
-12.961 39.355 7 1
22.004 22.318 7 1
-16.473 24.029 7 1
-14.536 24.876 7 1
21.89 32.217 7 1
-27.892 34.683 7 1
-2.7494 4.5471 7 1
-14.189 27.125 7 1
11.439 33.124 7 1
11.447 20.421 7 1
0.68923 18.054 7 1
-0.21064 40.467 7 1
-9.7734 26.424 7 1
-1.7573 16.329 7 1
1.6364 29.679 7 1
3.1127 41.005 7 1
-10.131 45.976 7 1
-5.4298 38.063 7 1
-1.8172 16.544 7 1
-11.261 26.11 7 1
22.659 22.909 7 1
-12.794 27.462 7 1
-0.48144 15.613 7 1
-4.3875 35.43 7 1
12.254 18.477 7 1
5.8037 22.981 7 1
-2.0294 47.014 7 1
-14.322 26.97 7 1
12.586 31.574 7 1
21.314 22.643 7 1
-6.7915 44.212 7 1
0.61183 14.268 7 1
-2.4724 23.643 7 1
-8.5034 25.635 7 1
0.41992 18.85 7 1
0.83029 40.831 7 1
7.3416 29.228 7 1
-11.279 27.452 7 1
7.2525 40.051 7 1
-0.6027 22.693 7 1
-3.9232 37.173 7 1
-5.5658 35.703 7 1
-13.767 34.231 7 1
-6.0184 35.753 7 1
-4.663 37.489 7 1
-1.4636 16.098 7 1
-13.978 40.907 7 1
-27.614 26.272 7 1
6.2282 39.593 7 1
-3.6403 22.31 7 1
-9.9065 25.966 7 1
-16.103 14.213 7 1
-1.9096 45.104 7 1
30.566 23.882 7 1
-6.0727 44.848 7 1
-24.595 27.505 7 1
2.4145 40.898 7 1
4.6872 17.869 7 1
0.28229 17.295 7 1
0.80866 39.247 7 1
2.9369 38.766 7 1
9.8199 36.062 7 1
-4.7791 29.396 7 1
10.141 36.782 7 1
-4.0675 36.193 7 1
20.29 29.529 7 1
-8.2581 24.777 7 1
-0.64478 28.218 7 1
25.953 28.399 7 1
-6.6973 24.285 7 1
-3.9273 44.009 7 1
-5.5623 20.489 7 1
2.9694 42.185 7 1
-4.1761 38.157 7 1
3.2274 15.234 7 1
-6.381 22.691 7 1
-6.2892 40.079 7 1
5.6385 34.716 7 1
-1.2762 48.122 7 1


==> figs/data/edgemac_domain2_tsne.txt <==
22.402 0.84488 1 2
14.874 -2.8102 1 2
15.623 -10.819 1 2
14.964 -10.134 1 2
15.028 -3.3466 1 2
21.404 -2.1369 1 2
14.603 -4.2253 1 2
12.795 -7.3315 1 2
22.134 -6.3436 1 2
15.19 -3.5734 1 2
10.061 -14.784 1 2
8.3655 -4.5061 1 2
19.298 -3.2155 1 2
14.301 -12.57 1 2
15.211 2.1663 1 2
11.827 15.915 1 2
24.631 0.64181 1 2
2.0466 -8.1096 1 2
20.583 -13.052 1 2
14.658 -20.848 1 2
14.545 -4.253 1 2
11.417 -11.045 1 2
21.856 0.29802 1 2
14.918 -6.3292 1 2
18.72 -2.938 1 2
9.4746 -9.8187 1 2
10.233 -14.146 1 2
22.321 -6.4694 1 2
13.237 0.22009 1 2
15.174 -21.037 1 2
6.7689 -4.0748 1 2
12.175 2.0641 1 2
21.303 2.2707 1 2
-4.0617 -33.668 1 2
14.978 -7.4259 1 2
18.089 -8.762 1 2
21.246 3.8162 1 2
13.472 -12.117 1 2
13.686 -5.4094 1 2
9.1181 -1.4281 1 2
24.569 0.65987 1 2
9.2366 -1.5 1 2
17.961 -10.106 1 2
27.396 -9.703 1 2
25.886 -10.222 1 2
14.017 -1.1847 1 2
20.956 8.7869 1 2
14.486 -1.1072 1 2
17.393 -19.442 1 2
6.5729 -7.5156 1 2
25.087 0.5214 1 2
16.403 -0.17514 1 2
28.293 -7.0331 1 2
12.878 -3.1416 1 2
18.338 -7.3837 1 2
23.779 1.0721 1 2
23.221 -0.58677 1 2
6.8109 -12.177 1 2
23.766 1.0431 1 2
13.147 -3.7756 1 2
13.142 -1.8477 1 2
8.0638 -8.4466 1 2
24.715 0.7797 1 2
23.281 -4.8786 1 2
29.571 -0.32776 1 2
5.893 -3.4801 1 2
22.859 2.0182 1 2
13.081 -3.6727 1 2
13.359 0.1727 1 2
21.688 -1.2609 1 2
20.736 -7.3701 1 2
22.62 -26.194 1 2
10.772 -4.7587 1 2
23.241 3.5599 1 2
17.364 -11.157 1 2
17.451 2.4797 1 2
13.075 -4.4361 1 2
15.245 -10.694 1 2
22.221 -6.7854 1 2
24.617 0.64986 1 2
15.562 -8.6688 1 2
24.662 0.64978 1 2
4.1793 -5.0381 1 2
8.9013 -10.294 1 2
10.878 -12.905 1 2
12.521 -7.1156 1 2
11.935 -3.2203 1 2
2.9802 -9.9175 1 2
10.534 -2.6064 1 2
12.899 -4.236 1 2
19.623 -2.4719 1 2
17.733 -8.6272 1 2
24.018 -1.8616 1 2
13.145 -5.1807 1 2
14.241 0.4331 1 2
28.656 -7.3366 1 2
15.171 -3.3612 1 2
22.505 -6.6709 1 2
8.3925 -16.504 1 2
14.012 -1.5815 1 2
17.821 -9.8299 1 2
8.7308 -8.2388 1 2
23.214 3.5374 1 2
22.557 -7.4109 1 2
6.9824 -10.107 1 2
13.053 -4.6602 1 2
24.519 0.57949 1 2
16.387 4.1957 1 2
14.975 -7.4519 1 2
9.1733 -4.3706 1 2
8.143 -8.5308 1 2
15.53 -2.4969 1 2
10.224 -7.6842 1 2
22.345 5.1419 1 2
13.655 -1.9242 1 2
9.445 -2.5457 1 2
11.15 -12.456 1 2
14.587 -0.79846 1 2
29.571 -0.3358 1 2
7.0309 -9.3534 1 2
14.815 -6.1304 1 2
12.705 -5.2932 1 2
-16.383 22.324 1 2
8.1417 -8.7512 1 2
22.893 2.1289 1 2
9.3935 -2.7338 1 2
16.665 3.7267 1 2
18.096 0.15716 1 2
17.592 -7.3285 1 2
18.865 -2.8327 1 2
5.8026 -2.799 1 2
8.4887 -14.732 1 2
21.103 -8.5969 1 2
9.2286 -4.1787 1 2
6.8052 -4.1755 1 2
23.976 -1.7262 1 2
18.171 0.19174 1 2
15.451 -0.99128 1 2
18.059 0.98177 1 2
0.59972 -12.947 1 2
17.93 -10.1 1 2
27.94 -14.071 1 2
20.26 -1.3725 1 2
13.365 -1.286 1 2
-0.11299 -21.958 1 2
24.002 -15.323 1 2
7.3981 3.6969 1 2
22.508 1.713 1 2
17.448 -7.0116 1 2
9.7719 10.07 1 2
21.112 -3.7941 1 2
17.335 -11.304 1 2
16.72 3.6549 1 2
4.1167 2.2204 1 2
4.2256 3.0246 1 2
24.609 -10.251 1 2
8.6495 -16.637 1 2
11.378 -16.236 1 2
20.683 -3.4244 1 2
6.988 -10.359 1 2
8.4348 -0.54598 1 2
23.974 -1.9152 1 2
6.3755 -6.4712 1 2
11.971 -12.352 1 2
10.3 -4.3502 1 2
22.563 -1.4487 1 2
16.549 1.9839 1 2
16.416 -6.5349 1 2
3.4725 7.331 1 2
13.125 -3.771 1 2
14.281 -1.5634 1 2
5.5136 -5.8329 1 2
11.897 -3.694 1 2
12.244 0.91988 1 2
23.145 -12.495 1 2
14.922 -5.8961 1 2
20.158 -1.99 1 2
8.4214 -5.6031 1 2
14.508 -2.9541 1 2
17.451 -10.979 1 2
3.9619 3.1009 1 2
0.79103 5.966 1 2
8.2273 -7.0318 1 2
20.59 -7.4108 1 2
-20.936 23.206 1 2
6.5147 -4.9822 1 2
8.0881 -4.8971 1 2
20.475 -1.1016 1 2
21.296 -8.7513 1 2
7.0402 -9.2332 1 2
14.976 -3.1494 1 2
18.208 -5.8687 1 2
19.926 1.8394 1 2
24.246 -5.9178 1 2
15.273 -5.9642 1 2
25.77 -0.83021 1 2
17.332 0.97556 1 2
12.237 0.93147 1 2
27.629 -12.822 1 2
15.279 0.29261 1 2
4.0515 -1.5864 1 2
16.258 6.5317 1 2
17.903 -10.168 1 2
11.6 0.46234 1 2
19.498 -0.79668 1 2
20.501 8.5391 1 2
12.061 0.82764 1 2
10.223 -4.1157 1 2
11.201 1.4004 1 2
19.407 -3.2729 1 2
16.624 -6.6074 1 2
12.891 -4.7087 1 2
8.8631 -0.34035 1 2
8.2487 -6.737 1 2
15.987 0.16885 1 2
29.102 -13.381 1 2
27.71 -8.0906 1 2
-4.1052 -33.674 1 2
13.025 -9.7173 1 2
17.991 1.7914 1 2
9.9937 -14.895 1 2
8.9555 -10.506 1 2
7.9503 -11.744 1 2
18.939 -13.112 1 2
15.508 14.402 1 2
26.835 -6.3677 1 2
19.899 -2.5459 1 2
14.438 -4.4052 1 2
16.53 -6.5282 1 2
4.9758 -6.2161 1 2
19.692 -9.1796 1 2
23.022 -8.1709 1 2
14.453 -18.704 1 2
13.973 4.7409 1 2
23.262 -6.9189 1 2
14.193 -6.0924 1 2
13.262 -1.8712 1 2
21.129 -0.7622 1 2
11.486 -6.3192 1 2
-2.7334 -9.6612 1 2
24.117 -1.1213 1 2
28.013 -7.3674 1 2
25.939 -2.0009 1 2
16.61 2.0902 1 2
25.045 -5.1673 1 2
15.497 14.465 1 2
8.7544 -16.804 1 2
29.228 -6.7855 1 2
17.8 -9.2205 1 2
21.58 -2.4034 1 2
21.698 -1.3364 1 2
21.264 3.8266 1 2
12.552 -2.7611 1 2
28.167 -7.5423 1 2
6.4198 -11.163 1 2
15.319 -5.6169 1 2
19.577 9.6614 1 2
15.318 -0.69306 1 2
12.486 -5.3666 1 2
23.754 0.25279 1 2
15.096 -5.0911 1 2
2.7601 -13.061 1 2
12.794 1.0893 1 2
8.7316 -16.555 1 2
21.283 -13.768 1 2
30.186 28.491 1 2
12.151 -14.086 1 2
17.452 4.5641 1 2
25.633 -2.429 1 2
13.015 -4.4637 1 2
11.727 -2.6434 1 2
24.951 20.871 1 2
2.7603 0.055307 1 2
16.449 -10.488 1 2
22.343 1.674 1 2
15.717 4.8144 1 2
12.926 -4.5599 1 2
14.848 -18.317 1 2
25.774 -0.83219 1 2
12.974 -6.3416 1 2
19.108 -3.6638 1 2
24.277 -11.688 1 2
5.8935 -1.0197 1 2
16.764 11.85 1 2
19.257 -0.69521 1 2
20.737 -17.123 1 2
19.941 -8.7436 1 2
-10.148 -16.813 1 2
23.113 -4.8659 1 2
17.813 -4.7787 1 2
-9.0031 -1.1981 1 2
5.2572 -5.6584 1 2
19.381 5.3493 1 2
15.511 14.381 1 2
20.015 1.6043 1 2
16.768 -10.108 1 2
17.401 -3.8797 1 2
19.859 -3.5537 1 2
22.673 -13.713 1 2
20.961 -0.79262 1 2
17.946 2.0292 1 2
3.6295 -2.204 1 2
24.675 17.69 1 2
20.672 -5.6659 1 2
15.011 -0.10403 1 2
17.489 2.8963 1 2
11.808 -6.3161 1 2
16.981 6.1846 1 2
19.373 -1.4161 1 2
23.908 -13.67 1 2
19.266 -9.4289 1 2
28.181 -1.3254 1 2
7.5994 -8.5485 1 2
23.173 -8.2649 1 2
20.17 1.8708 1 2
3.988 2.852 1 2
-0.96431 -14.843 1 2
8.7952 -10.56 1 2
6.405 -11.211 1 2
11.38 -16.219 1 2
16.41 -10.259 1 2
14.884 -4.2185 1 2
17.535 7.6304 1 2
-20.738 22.484 1 2
-10.257 -16.409 1 2
17.557 -7.8407 1 2
13.998 -0.66866 1 2
2.6042 -31.602 1 2
17.528 1.0705 1 2
11.66 -15.518 1 2
19.368 5.3668 1 2
17.875 0.42475 1 2
15.796 -10.904 1 2
13.509 -0.2044 1 2
12.096 -9.5755 1 2
8.3421 -0.35301 1 2
21.87 0.16806 1 2
23.08 -8.1584 1 2
-40.231 31.218 1 2
11.091 -7.8861 1 2
25.309 21.735 1 2
8.2674 -8.0705 1 2
14.647 1.2946 1 2
9.3319 1.7649 1 2
-18.868 21.311 1 2
18.158 -7.8211 1 2
24.61 0.6732 1 2
20.447 4.7171 1 2
4.3791 3.4423 1 2
21.079 -3.7918 1 2
24.579 17.982 1 2
25.314 -10.116 1 2
18.26 0.22259 1 2
20.429 4.7019 1 2
5.4767 0.12726 1 2
10.713 -4.8466 1 2
13.042 -1.3226 1 2
25.892 -10.345 1 2
11.787 19.281 1 2
19.195 9.394 1 2
-17.07 -6.0732 1 2
24.761 17.323 1 2
17.795 1.1109 1 2
22.471 -7.5827 1 2
20.435 4.6604 1 2
11.219 -5.9392 1 2
9.1307 -11.413 1 2
17.961 11.681 1 2
8.1729 -16.295 1 2
7.4916 10.286 1 2
13.77 -2.9512 1 2
11.186 1.3862 1 2
12.143 -14.072 1 2
23.138 -12.458 1 2
-3.3502 1.3826 1 2
23.717 -5.7913 1 2
-4.3293 3.1812 1 2
13.976 -2.8096 1 2
22.236 0.12709 1 2
6.7515 -4.1228 1 2
10.707 -0.76352 1 2
12.898 -9.589 1 2
17.5 -10.994 1 2
16.436 -3.5295 1 2
18.386 -5.9511 1 2
8.2169 -6.7249 1 2
14.339 -6.2053 1 2
7.0368 -9.4591 1 2
12.575 -17.464 1 2
22.196 -15.542 2 2
15.775 -12.028 2 2
18.465 -3.2265 2 2
22.216 -15.562 2 2
17.556 -15.961 2 2
24.273 -17.449 2 2
19.172 -9.8502 2 2
18.484 -3.6061 2 2
31.002 -9.5211 2 2
18.743 -5.6329 2 2
19.901 -11.347 2 2
17.336 -8.2344 2 2
19.16 -9.7823 2 2
21.782 -10.735 2 2
24.304 -17.503 2 2
16.396 2.1499 2 2
24.067 -15.452 2 2
19.083 -9.7685 2 2
17.009 -5.4266 2 2
18.223 -15.693 2 2
29.737 -9.5203 2 2
25.577 -22.053 2 2
20.385 -14.754 2 2
21.716 -1.5778 2 2
15.195 -10.059 2 2
-11.776 42.93 2 2
21.373 -12.392 2 2
22.239 -6.6214 2 2
29.806 -9.3568 2 2
19.595 -6.0611 2 2
20.102 -6.0913 2 2
20.532 -10.073 2 2
24.494 -16.496 2 2
17.332 -14.974 2 2
25.881 -11.616 2 2
19.757 0.18896 2 2
18.06 -15.641 2 2
15.752 -35.817 2 2
21.46 -12.524 2 2
14.244 -6.4061 2 2
25.059 -8.4674 2 2
21.668 -10.867 2 2
16.464 -7.4281 2 2
21.637 -4.4148 2 2
16.225 -1.7936 2 2
24.691 -7.2266 2 2
17.273 -15.517 2 2
19.096 -7.5605 2 2
17.146 -14.895 2 2
17.372 -8.3823 2 2
15.797 -12.015 2 2
29.8 -9.303 2 2
-3.6333 13.207 2 2
30.349 -4.1533 2 2
18.193 -1.0608 2 2
20.54 -20.354 2 2
22.352 -15.239 2 2
9.6636 -13.744 2 2
13.487 -11.136 2 2
13.356 -13.142 2 2
18.992 -4.5443 2 2
13.422 -13.244 2 2
17.922 -15.301 2 2
19.1 -3.5273 2 2
20.135 -20.27 2 2
20.597 -14.525 2 2
31.042 -9.5367 2 2
29.798 -9.3143 2 2
12.876 -11.173 2 2
20.4 -4.6224 2 2
25.759 -16.361 2 2
29.796 -9.3321 2 2
23.471 -4.4054 2 2
20.866 -38.342 2 2
19.524 -5.5791 2 2
16.924 -14.83 2 2
18.371 -4.1604 2 2
22.059 -12.706 2 2
6.4482 -11.131 2 2
16.248 -13.344 2 2
20.202 -12.87 2 2
21.086 -16.389 2 2
14.514 -36.917 2 2
15.736 -16.866 2 2
17.226 -14.891 2 2
29.497 -10.46 2 2
15.734 -12.936 2 2
11.844 -1.2358 2 2
8.3001 -2.7755 2 2
14.821 -18.973 2 2
20.991 -16.953 2 2
13.63 -13.646 2 2
17.316 -8.2543 2 2
17.586 -4.4428 2 2
23.578 -16.682 2 2
17.551 -1.9612 2 2
19.166 -12.811 2 2
15.522 -13.167 2 2
23.473 -11.309 2 2
19.878 -5.7047 2 2
21.939 -9.8953 2 2
25.067 -8.5318 2 2
20.271 -8.0684 2 2
19.916 -11.268 2 2
30.382 -4.1635 2 2
18.587 -4.6309 2 2
16.919 -8.9746 2 2
18.242 -14.563 2 2
30.994 -9.5292 2 2
18.205 -1.0369 2 2
22.211 -10.594 2 2
25.066 -8.5232 2 2
18.334 -0.47579 2 2
4.409 9.1716 2 2
31.033 -9.5392 2 2
15.792 1.2869 2 2
18.351 -1.1887 2 2
28.754 -17.739 2 2
20.516 -10.66 2 2
15.72 -12.245 2 2
18.03 -16.992 2 2
20.761 -7.7256 2 2
16.955 -8.1852 2 2
19.737 -17.887 2 2
2.9396 -16.493 2 2
28.757 -17.748 2 2
24.472 -15.753 2 2
29.787 -8.7633 2 2
18.613 -8.4368 2 2
20.944 17.262 2 2
19.09 -7.9069 2 2
15.594 -12.857 2 2
18.916 -11.596 2 2
23.358 -18.026 2 2
29.784 -9.3296 2 2
18.35 -16.671 2 2
19.82 -18.925 2 2
19.224 -15.574 2 2
24.378 -16.51 2 2
24.317 -17.513 2 2
19.577 -17.896 2 2
17.896 -17.766 2 2
14.002 -6.2197 2 2
4.5841 -26.304 2 2
30.339 -4.1595 2 2
20.334 0.37652 2 2
15.213 -13.766 2 2
21.126 -18.024 2 2
14.032 -9.608 2 2
3.5462 3.3366 2 2
18.549 -5.5249 2 2
11.682 -10.055 2 2
19.863 -9.5184 2 2
19.279 -10.699 2 2
16.06 -13.181 2 2
2.7123 -16.018 2 2
16.331 -0.74264 2 2
28.132 -13.077 2 2
22.521 -15.877 2 2
19.448 -15.805 2 2
13.119 2.7943 2 2
20.582 -4.3086 2 2
13.772 -9.5092 2 2
16.382 -8.2853 2 2
16.554 -7.4663 2 2
21.069 -4.931 2 2
12.553 10.495 2 2
20.15 -6.1634 2 2
18.536 -16.724 2 2
17.343 -14.015 2 2
24.487 -4.2171 2 2
18.272 -13.346 2 2
22.405 -0.70663 2 2
19.616 -10.145 2 2
18.06 -3.0479 2 2
20.977 -11.629 2 2
21.161 -5.3117 2 2
23.489 -11.193 2 2
20.428 -10.801 2 2
30.07 -9.3754 2 2
25.272 -4.7411 2 2
15.923 -14.545 2 2
14.429 -13.027 2 2
19.363 -16.915 2 2
18.16 -2.5164 2 2
27.736 -12.661 2 2
13.754 -6.7953 2 2
27.731 -12.692 2 2
26.343 -16.559 2 2
11.015 -4.3506 2 2
-19.498 31.835 2 2
30.382 -4.1641 2 2
26.431 -16.595 2 2
16.147 -14.254 2 2
17.946 -4.269 2 2
16.069 -7.7821 2 2
18.864 -1.689 2 2
19.392 -6.3141 2 2
13.371 -15.076 2 2
26.828 15.547 2 2
25.132 -19.125 2 2
13.759 -6.7961 2 2
13.584 -6.7035 2 2
18.631 -3.7882 2 2
20.333 -6.6796 2 2
29.713 -9.4733 2 2
20.655 -11.687 2 2
21.891 -10.925 2 2
27.535 -2.4938 2 2
11.588 -10.014 2 2
16.696 0.31374 2 2
29.58 -4.467 2 2
23.554 -6.1259 2 2
16.966 -16.594 2 2
16.804 -8.2488 2 2
22.248 -4.9369 2 2
17.099 -16.289 2 2
13.125 -8.6967 2 2
18.896 -13.097 2 2
21.294 -2.1883 2 2
24.244 -3.554 2 2
13.827 -3.413 2 2
18.625 3.0673 2 2
17.202 -18.242 2 2
19.197 -16.875 2 2
26.008 -11.677 2 2
18.969 -14.772 2 2
20.048 -20.091 2 2
13.377 3.9011 2 2
22.442 -10.527 2 2
14.175 -8.3271 2 2
18.483 -4.9537 2 2
16.744 -2.0533 2 2
21.15 -6.641 2 2
24.282 -17.392 2 2
13.958 -8.8119 2 2
29.585 -9.4476 2 2
18.237 -41.998 2 2
3.9625 -6.7397 2 2
26.235 -6.9335 2 2
20.158 -17.086 2 2
25.88 -14.867 2 2
6.8056 -10.494 2 2
18.445 -16.683 2 2
18.284 -15.715 2 2
10.693 -0.79553 2 2
8.6229 -3.0196 2 2
18.052 -16.743 2 2
15.118 2.379 2 2
13.969 3.3235 2 2
23.384 -3.2456 2 2
25.136 -13.532 2 2
24.253 -17.483 2 2
19.262 -16.513 2 2
10.901 -8.6388 2 2
22.235 -19.432 2 2
20.69 -18.692 2 2
7.155 -1.6917 2 2
15.639 -13.71 2 2
18 -4.02 2 2
23.214 -2.7922 2 2
3.3132 3.1204 2 2
16.814 -3.5717 2 2
17.035 -16.001 2 2
17.761 -12.533 2 2
24.149 -3.3536 2 2
-4.5916 4.6386 2 2
7.0511 -1.5184 2 2
17.162 -5.3849 2 2
7.7449 -2.3079 2 2
27.711 -2.0461 2 2
27.514 -2.4312 2 2
17.099 3.5276 2 2
9.0845 -10.052 2 2
26.905 -5.8301 2 2
25.857 -11.535 2 2
20.973 -16.85 2 2
29.578 -9.5247 2 2
22.247 -19.413 2 2
29.584 -4.4506 2 2
21.289 -2.1703 2 2
20.482 -4.3031 2 2
17.89 -15.273 2 2
8.2917 -9.7134 2 2
29.003 41.328 2 2
-1.3447 -29.894 2 2
23.221 -2.7268 2 2
22.875 -16.254 2 2
15.518 -0.73093 2 2
21.972 -5.9996 2 2
17.81 -1.8076 2 2
13.742 -9.4225 2 2
19.799 -20.486 2 2
19.133 -10.85 2 2
14.921 -14.581 2 2
18.229 -1.2243 2 2
26.842 -5.9776 2 2
19.071 -16.506 2 2
23.177 -2.7106 2 2
1.8516 -13.735 2 2
12.872 -17.491 2 2
16.31 0.26395 2 2
17.677 -3.373 2 2
24.024 -5.869 2 2
22.303 -19.548 2 2
16.909 -1.7375 2 2
17.308 -13.934 2 2
-20.947 28.953 2 2
19.86 -4.1726 2 2
20.648 -11.704 2 2
20.162 -1.8273 2 2
20.929 -11.012 2 2
18.496 -1.7632 2 2
17.89 -12.545 2 2
18.9 -17.741 2 2
23.614 -3.2934 2 2
29.442 -10.668 2 2
21.041 -16.491 2 2
14.868 -0.8385 2 2
24.464 -15.977 2 2
12.77 -17.642 2 2
19.621 -5.6929 2 2
19.314 -5.1768 2 2
15.045 -10.291 2 2
16.962 -5.2257 2 2
14.381 -8.5796 2 2
3.1869 3.4141 2 2
17.159 -8.9942 2 2
20.142 -20.045 2 2
19.058 -4.2979 2 2
22.845 1.9577 2 2
17.101 -2.2758 2 2
17.018 -1.9183 2 2
19.264 0.47089 2 2
18.708 -6.2864 2 2
17.349 -2.9655 2 2
16.447 -5.4445 2 2
13.776 -9.3916 2 2
21.219 -13.834 2 2
12.818 2.6828 2 2
19.258 -4.5474 2 2
26.727 -6.0017 2 2
19.62 -5.3148 2 2
2.4683 10.095 2 2
26.838 15.544 2 2
8.4588 -4.6071 2 2
19.809 -18.787 2 2
27.809 -12.534 2 2
13.233 -8.7688 2 2
19.304 -5.119 2 2
21.011 -11.675 2 2
12.748 -17.587 2 2
14.269 -8.542 2 2
10.123 3.3167 2 2
7.0195 -1.4628 2 2
20.034 17.051 2 2
19.11 -9.728 2 2
19.089 -7.5624 2 2
20.729 19.897 2 2
26.916 -5.9167 2 2
3.2592 3.3899 2 2
23.518 -9.9085 2 2
16.151 -5.367 2 2
25.132 -19.119 2 2
20.049 -4.3942 2 2
19.125 -10.088 2 2
15.636 -2.3499 2 2
10.55 -6.4934 2 2
14.065 -11.993 2 2
5.8232 -7.2871 2 2
25.876 -14.871 2 2
17.371 -2.9502 2 2
11.544 -11.11 2 2
25.104 -13.573 2 2
21.73 -17.299 2 2
19.36 -11.002 2 2
20.769 -10.416 2 2
17.916 -15.136 2 2
27.191 -5.9228 2 2
17.627 -0.14289 2 2
19.912 -17.52 2 2
23.65 -17.813 2 2
12.029 -3.0928 2 2
11.085 -4.3322 2 2
18.254 -9.3897 2 2
20.57 -20.425 2 2
22.066 -5.644 2 2
27.517 -2.5389 2 2
21.538 -9.4576 2 2
-33.472 31.065 2 2
15.517 -0.82486 2 2
21.32 -10.98 2 2
12.043 2.0996 2 2
22.442 -0.67654 2 2
20.447 -14.512 2 2
18.626 -9.7681 2 2
17.716 -15.127 2 2
9.6971 -13.678 2 2
19.683 -4.1545 2 2
17.576 27.66 2 2
26.297 -6.5224 2 2
17.079 -15.354 2 2
-16.497 18.535 2 2
7.0577 -1.5261 2 2
0.90617 19.374 2 2
18.603 -16.706 2 2
-2.3426 22.403 2 2
21.127 -18.041 2 2
17.211 -6.396 2 2
19.951 -17.126 2 2
11.849 16.497 2 2
15.943 -14.364 2 2
22.124 -11.858 2 2
-30.622 22.601 2 2
14.719 11.616 2 2
7.6939 -4.8408 2 2
20.443 -12.986 2 2
13.758 -9.3683 2 2
27.621 -12.065 2 2
24.202 -17.477 2 2
18.023 -0.89359 2 2
19.694 -11.949 2 2
13.821 -3.3534 2 2
3.8426 11.871 2 2
21.121 -21.271 2 2
20.504 -15.023 2 2
28.819 -17.694 2 2
24.295 23.116 2 2
17.497 -4.3861 2 2
3.023 13.172 2 2
15.294 0.34935 2 2
34.507 25.326 2 2
26.658 -3.0723 2 2
17.423 -4.9989 2 2
4.8482 2.1238 2 2
10.686 -8.72 2 2
19.777 -19.35 2 2
14.719 -13.887 2 2
19.089 -3.5464 2 2
-4.1045 -16.913 2 2
18.124 -6.7552 2 2
18.175 -2.4574 2 2
14.649 -14.565 2 2
19.133 0.67645 2 2
20.233 -14.751 2 2
21.984 -5.7415 2 2
25.818 -11.549 2 2
18.694 -20.051 2 2
8.2735 -0.45791 2 2
23.516 -9.9058 2 2
19.047 -3.7845 2 2
7.8578 24.841 2 2
16.593 -11.717 2 2
22.235 -4.372 2 2
16.493 -16.695 2 2
25.582 -22.02 2 2
20.084 -12.882 2 2
-31.837 -24.085 3 2
-10.22 -0.0012774 3 2
12.738 -0.32365 3 2
-3.1994 -2.8926 3 2
26.519 6.1936 3 2
-7.8629 -7.4054 3 2
-32.121 -24.139 3 2
-4.9714 -4.2717 3 2
-5.2865 -0.89079 3 2
-10.876 0.17599 3 2
-10.143 -2.0479 3 2
-9.3333 3.1668 3 2
-2.5316 -1.5364 3 2
-2.6452 -4.6796 3 2
-11.785 0.50877 3 2
-8.3301 1.3748 3 2
-17.87 -16.251 3 2
-8.8462 -5.9404 3 2
-7.9053 -7.5023 3 2
-9.032 -8.7379 3 2
26.513 6.1841 3 2
-3.9633 -2.9496 3 2
-5.4941 -4.0294 3 2
-8.3986 1.4056 3 2
-5.5339 -0.35562 3 2
-4.3752 0.60229 3 2
-5.3172 -0.96176 3 2
-7.2197 -1.3227 3 2
-5.5263 -1.177 3 2
-10.151 -3.2581 3 2
-3.8543 0.625 3 2
-6.0973 -0.20903 3 2
-8.7554 -3.3535 3 2
-0.39236 -2.1476 3 2
-6.1113 -0.28615 3 2
11.713 -0.19413 3 2
-6.6881 -7.6241 3 2
-8.2925 -2.1933 3 2
-4.4685 1.9837 3 2
26.569 6.194 3 2
-9.0093 -6.6683 3 2
-32.224 -24.087 3 2
-1.9713 -1.9216 3 2
21.022 -6.3796 3 2
-12.28 3.6533 3 2
-9.3162 -4.6377 3 2
-1.727 -9.0072 3 2
-6.092 -2.1675 3 2
-0.47574 -2.4674 3 2
-1.1782 -1.0333 3 2
-22.505 -18.831 3 2
0.74585 5.4682 3 2
-8.8308 -5.949 3 2
-8.852 -4.8671 3 2
-5.434 2.4008 3 2
-6.8277 -4.3286 3 2
-0.87303 1.4291 3 2
-8.6563 -5.9847 3 2
26.747 5.5165 3 2
-3.5412 -2.2386 3 2
-8.6504 -5.1945 3 2
11.454 -2.9979 3 2
-4.0273 1.6252 3 2
-9.5157 -3.1514 3 2
-1.7115 -14.448 3 2
26.463 6.2542 3 2
-2.0063 -1.741 3 2
-6.495 -2.3616 3 2
1.8081 -1.8261 3 2
-5.6911 -0.20515 3 2
13.965 0.090105 3 2
-3.5367 -2.2685 3 2
-5.9065 -1.9129 3 2
-3.3329 2.6695 3 2
-4.6275 -5.3557 3 2
-9.2206 3.2262 3 2
1.8677 -1.6677 3 2
-8.7456 -5.5052 3 2
-1.8888 0.60105 3 2
-14.118 1.9391 3 2
-1.8307 -2.5999 3 2
26.934 6.0394 3 2
-9.123 -3.7374 3 2
-30.109 -31.224 3 2
-20.13 -21.668 3 2
-5.7266 0.53932 3 2
-11.071 -2.9464 3 2
-5.0108 -1.0232 3 2
17.671 25.168 3 2
-5.7564 -5.9846 3 2
-5.852 -1.9409 3 2
12.125 -8.4055 3 2
-6.9588 -5.0644 3 2
-3.8378 0.74349 3 2
-4.217 -3.5454 3 2
-3.9586 0.19717 3 2
-8.036 0.63634 3 2
-3.4963 -2.9176 3 2
-7.9953 -7.2262 3 2
-11.903 -2.1126 3 2
1.5376 0.44896 3 2
-5.4514 -6.4995 3 2
-7.3119 -7.6707 3 2
-11.749 0.48462 3 2
-10.002 -1.714 3 2
-4.6915 -1.0819 3 2
-4.3613 -6.0021 3 2
-2.6312 -1.4454 3 2
26.521 6.1875 3 2
5.9947 -8.7323 3 2
-8.4881 0.97685 3 2
26.147 6.4813 3 2
-8.3733 -3.4321 3 2
-2.6459 -4.6799 3 2
-8.6309 -4.9371 3 2
-9.2194 -3.1931 3 2
9.4296 10.187 3 2
6.2904 8.6698 3 2
15.447 -4.8243 3 2
-9.9048 -2.9461 3 2
-9.3464 -4.5604 3 2
-5.7179 -4.1015 3 2
-11.794 0.43397 3 2
3.2105 -6.6708 3 2
13.502 1.3845 3 2
12.717 -0.27059 3 2
-8.451 -4.8976 3 2
-37.943 -7.4727 3 2
-7.1311 -1.1266 3 2
-11.634 -4.159 3 2
-9.6256 -0.55277 3 2
-1.6773 -2.5981 3 2
-12.71 -6.8912 3 2
-1.2278 -3.5245 3 2
-11.881 -10.747 3 2
-24.351 -14.32 3 2
26.755 5.4933 3 2
11.092 -5.9221 3 2
-7.3646 -2.3554 3 2
2.4415 -0.41089 3 2
12.126 -1.7045 3 2
-4.7984 2.0661 3 2
-12.04 -10.746 3 2
1.6381 0.4104 3 2
-4.9547 -0.9035 3 2
26.166 6.4476 3 2
-4.1557 2.3886 3 2
-4.0009 0.64978 3 2
25.952 20.505 3 2
8.326 -2.4924 3 2
15.439 -4.8569 3 2
-26.826 5.3795 3 2
-9.7599 -3.7967 3 2
-4.5792 -6.7871 3 2
-7.3116 -0.32416 3 2
20.036 3.9095 3 2
10.73 -13.036 3 2
12.136 -1.5515 3 2
11.318 -9.0696 3 2
31.737 21.264 3 2
-4.0161 -5.7835 3 2
-5.1856 -8.1597 3 2
-5.638 -6.3963 3 2
11.005 -5.9329 3 2
-7.5024 -4.0127 3 2
-5.1727 -8.2002 3 2
-3.4175 -2.2307 3 2
-18.429 -37.991 3 2
-16.491 3.1383 3 2
-8.8973 -5.7733 3 2
-8.4966 -3.6092 3 2
-8.4319 1.5498 3 2
9.4164 10.167 3 2
-4.2474 1.0087 3 2
26.675 0.26035 3 2
6.4365 -2.4511 3 2
0.30381 -4.7908 3 2
-32.221 -24.087 3 2
-10.176 -1.6928 3 2
-5.2024 1.3588 3 2
14.751 -2.5399 3 2
-5.5683 2.3007 3 2
0.83008 18.238 3 2
-2.9683 3.7858 3 2
11.745 -1.6932 3 2
1.1799 16.647 3 2
17.247 -19.651 3 2
-8.0205 1.2657 3 2
-1.5158 -4.4191 3 2
-6.5882 -4.4053 3 2
-22.113 -14.688 3 2
4.8896 -16.506 3 2
-0.86079 1.4152 3 2
-7.0299 21.093 3 2
-3.4706 -0.43938 3 2
-4.5964 -5.4051 3 2
4.8912 -16.549 3 2
-6.7898 -4.3099 3 2
-5.7157 0.23276 3 2
11.266 -1.5885 3 2
-2.7272 -3.5546 3 2
-30.906 -35.431 3 2
-7.3393 -0.019496 3 2
-8.9369 -2.0408 3 2
-2.1421 -1.9167 3 2
-9.1957 -3.265 3 2
-11.539 -4.1367 3 2
-1.6722 -2.347 3 2
-3.4351 -5.659 3 2
4.8699 0.98352 3 2
2.7115 -0.68874 3 2
-5.8263 -0.6436 3 2
-3.7443 -5.6352 3 2
14.096 -0.24008 3 2
9.1543 3.4934 3 2
26.672 0.26379 3 2
-6.8089 -1.0038 3 2
13.614 21.861 3 2
-8.627 -4.8164 3 2
-8.5907 -3.4942 3 2
-1.864 0.58276 3 2
29.321 18.82 3 2
-5.0266 1.3258 3 2
-8.7572 -2.2604 3 2
-5.2379 -0.30305 3 2
-9.4933 -0.60734 3 2
-29.068 -13.332 3 2
26.514 6.1885 3 2
-9.1431 -6.2275 3 2
8.695 10.745 3 2
12.938 -2.8117 3 2
-10.617 2.9662 3 2
11.116 -3.3079 3 2
0.97527 -11.452 3 2
-27.527 -34.551 3 2
22.332 -3.1876 3 2
-6.7647 -0.64025 3 2
-5.8415 -4.9313 3 2
-9.0646 3.2751 3 2
-7.5318 0.60041 3 2
-9.6081 -6.664 3 2
13.506 22.333 3 2
-3.9655 0.60295 3 2
-7.8141 20.154 3 2
2.2402 17.867 3 2
-14.116 1.9368 3 2
-4.927 -5.3883 3 2
-29.197 -27.495 3 2
-0.30347 -1.8244 3 2
22.084 -3.4191 3 2
-2.6642 -0.55028 3 2
-24.945 -22.33 3 2
-6.7803 -16.02 3 2
11.836 -1.6913 3 2
28.575 27.739 3 2
-5.733 0.064642 3 2
6.8468 3.4017 3 2
-7.133 -1.2792 3 2
-5.1133 0.18064 3 2
2.7092 0.35619 3 2
12.576 -1.7851 3 2
15.476 -4.7724 3 2
-4.2261 -0.90585 3 2
-4.606 2.1351 3 2
-4.645 4.4809 3 2
21.888 20.647 3 2
1.7605 -1.6872 3 2
18.682 4.3852 3 2
-1.9223 -5.8112 3 2
-6.9905 -4.0809 3 2
18.376 33.747 3 2
11.677 -0.17425 3 2
-9.3966 -1.9149 3 2
1.0583 2.8952 3 2
13.766 -0.82615 3 2
-8.9813 -3.342 3 2
-8.3044 -2.0628 3 2
-5.4465 -6.4604 3 2
15.966 23.158 3 2
17.308 -19.505 3 2
18.38 33.727 3 2
-0.64635 -2.5811 3 2
5.835 -3.7556 3 2
11.993 -6.9268 3 2
0.55049 20.303 3 2
-12.236 3.6371 3 2
27.129 -1.7962 3 2
30.472 19.861 3 2
11.349 4.8414 3 2
-4.625 -6.5609 3 2
-11.514 0.43363 3 2
-13.132 1.3829 3 2
-11.578 -4.0333 3 2
-14.11 1.9357 3 2
14.809 27.043 3 2
4.8831 -16.538 3 2
-3.9678 -2.9547 3 2
2.455 1.8609 3 2
-9.0481 -1.9965 3 2
-7.9656 -7.2551 3 2
-6.3774 -0.76142 3 2
-8.6118 -5.1189 3 2
-9.0644 -8.7971 3 2
-4.5625 9.5435 3 2
-4.3252 -4.5448 3 2
-8.377 -3.3076 3 2
-3.4902 6.5554 3 2
-4.089 0.95411 3 2
4.911 -16.498 3 2
-1.4356 -3.2853 3 2
19.729 17.664 3 2
8.3132 -2.4979 3 2
-8.6671 3.3025 3 2
10.858 11.87 3 2
-6.2596 -7.2988 3 2
4.6823 -0.19433 3 2
11.768 -0.19898 3 2
12.491 -5.0887 3 2
1.6642 -13.948 3 2
27.399 -1.356 3 2
16.416 -0.83109 3 2
-7.362 -1.6779 3 2
-3.6334 -5.6471 3 2
-0.59408 -2.6413 3 2
-0.58389 -0.825 3 2
8.3229 9.4834 3 2
-8.0461 -1.9475 3 2
-4.5506 9.5254 3 2
-16.495 3.138 3 2
-11.528 -2.3792 3 2
-11.525 -9.3263 3 2
14.236 -12.344 3 2
-12.031 -1.9816 3 2
1.344 -2.7773 3 2
7.4432 -6.7177 3 2
-3.4156 -2.8664 3 2
-5.9704 -6.0909 3 2
10.901 11.813 3 2
-2.51 -4.6386 3 2
-6.4691 -4.3901 3 2
24.591 17.244 3 2
16.97 27.114 3 2
-6.5264 -0.22085 3 2
9.7127 0.56728 3 2
-8.4582 3.234 3 2
-34.81 -1.6713 3 2
-32.816 2.4779 4 2
40.778 -4.745 4 2
40.538 -4.0254 4 2
-33.115 4.7564 4 2
15.424 -8.5873 4 2
44.907 -0.64585 4 2
40.442 -6.4409 4 2
-39.024 -1.289 4 2
-37.71 1.5708 4 2
41.208 -3.866 4 2
-32.427 -0.59023 4 2
42.16 -5.3642 4 2
39.988 -4.9347 4 2
40.335 -5.4632 4 2
38.421 -4.9251 4 2
-36.044 -0.88504 4 2
39.784 -4.1386 4 2
42.164 -5.4472 4 2
40.214 -4.8389 4 2
39.524 -4.883 4 2
-31.348 1.5723 4 2
-33.986 4.4324 4 2
46.203 0.94995 4 2
42.546 3.7746 4 2
39.767 -4.108 4 2
0.80671 -23.111 4 2
45.011 -0.82095 4 2
-31.745 3.6884 4 2
40.494 -4.1845 4 2
-32.919 -1.124 4 2
-29.958 2.928 4 2
-36.66 2.3623 4 2
-27.569 2.2807 4 2
-31.048 4.2074 4 2
-32.399 -0.33461 4 2
39.277 -5.301 4 2
-34.515 -0.14954 4 2
-33.213 4.7384 4 2
40.077 -5.2966 4 2
39.898 -5.291 4 2
38.605 -0.74754 4 2
28.107 -21.321 4 2
-34.168 1.8624 4 2
40.257 -5.8794 4 2
-30.354 0.57873 4 2
41.727 -3.6345 4 2
38.949 -5.688 4 2
38.615 -0.82452 4 2
-34.749 -0.20587 4 2
9.4934 2.0608 4 2
-35.989 -0.45391 4 2
41.33 -3.8425 4 2
-31.859 3.7151 4 2
39.298 -4.9461 4 2
28.105 -21.318 4 2
-36.548 2.4334 4 2
-33.563 -0.99105 4 2
39.543 -5.303 4 2
-34.764 -0.20759 4 2
-37.678 1.3883 4 2
39.755 -4.0115 4 2
40.453 -6.5284 4 2
41.988 -5.8108 4 2
38.411 -5.8919 4 2
-3.1887 2.6962 4 2
-32.963 -0.47443 4 2
38.95 -5.723 4 2
-3.3133 2.6768 4 2
19.576 9.7841 4 2
-33.506 -0.65918 4 2
-31.404 0.92956 4 2
9.4885 2.0745 4 2
39.662 -4.837 4 2
31.55 19.729 4 2
-32.491 6.4033 4 2
-35.83 -0.62094 4 2
42.376 3.124 4 2
-31.624 4.8585 4 2
-29.084 2.6892 4 2
-34.25 -1.1074 4 2
28.106 -21.319 4 2
2.5941 2.9231 4 2
-32.119 3.1719 4 2
-33.064 -0.71245 4 2
-33.448 -0.72696 4 2
-32.81 5.1116 4 2
-3.2149 2.6362 4 2
-29.905 1.6392 4 2
-35.744 -0.47883 4 2
-37.613 1.6748 4 2
21.283 19.915 4 2
-36.602 2.3915 4 2
38.567 -3.7698 4 2
-34.843 -0.15973 4 2
40.893 -5.2611 4 2
43.1 -0.26426 4 2
40.602 -3.9046 4 2
-33.448 4.3016 4 2
43.392 -0.46497 4 2
40.733 -4.2634 4 2
40.413 -5.835 4 2
-30.69 3.7488 4 2
-33.1 -0.84205 4 2
-35.852 -0.52965 4 2
-30.086 2.3561 4 2
40.254 -6.3762 4 2
-30.951 0.89104 4 2
-33.475 -0.98119 4 2
-30.718 3.7861 4 2
38.907 -5.6793 4 2
-34.64 1.9047 4 2
40.934 -5.1196 4 2
-36.661 -0.2984 4 2
40.486 -6.3297 4 2
41.476 -3.6969 4 2
40.066 -4.2214 4 2
-31.728 -0.6942 4 2
-32.783 5.479 4 2
39.601 -6.1604 4 2
-34.673 -0.24052 4 2
39.946 -4.6376 4 2
-36.668 -0.28689 4 2
10.78 0.70069 4 2
-32.872 5.1582 4 2
48.636 -2.7204 4 2
39.728 -4.1883 4 2
43.975 -8.3381 4 2
42.635 3.7216 4 2
41.864 -5.9111 4 2
-32.528 6.1648 4 2
38.583 -0.80435 4 2
39.535 -7.8003 4 2
-32.273 -20.852 4 2
38.625 -0.79407 4 2
38.609 -0.81499 4 2
4.2172 -10.112 5 2
1.55 -13.097 5 2
-1.2699 -14.351 5 2
1.351 -10.914 5 2
2.638 -11.413 5 2
-0.83796 -13.812 5 2
4.476 -12.496 5 2
-7.2779 -42.101 5 2
8.9311 -1.6127 5 2
3.7794 -9.8996 5 2
27.116 -4.4369 5 2
11.909 -13.61 5 2
2.1456 -10.319 5 2
1.8384 -15.312 5 2
1.0973 -9.5837 5 2
0.56049 -12.709 5 2
12.156 -13.191 5 2
2.5635 -12.122 5 2
17.652 9.4817 5 2
15.829 -9.3266 5 2
0.70642 -15.595 5 2
-1.5664 9.7012 5 2
2.0062 -9.1113 5 2
-1.8057 -13.75 5 2
-2.1032 -13.562 5 2
-0.9247 -11.725 5 2
4.0663 -12.817 5 2
17.694 9.4698 5 2
4.7077 -7.9108 5 2
1.3952 -6.1677 5 2
0.18138 -9.8524 5 2
0.30522 -13.031 5 2
0.51665 -10.378 5 2
21.91 -14.693 5 2
27.121 -9.6868 5 2
27.094 -4.4701 5 2
11.518 -10.372 5 2
0.37973 -9.9585 5 2
18.641 0.98227 5 2
-1.4303 -13.999 5 2
18.598 -14.058 5 2
11.171 -6.7042 5 2
20.359 8.7213 5 2
4.1073 -10.145 5 2
7.9921 -4.4542 5 2
7.5795 -4.9821 5 2
3.4093 -6.5014 5 2
0.49955 -8.7185 5 2
0.58932 -10.302 5 2
5.4063 0.11292 5 2
9.8884 -10.788 5 2
16.271 -4.0183 5 2
3.8334 -9.4679 5 2
12.371 -7.2021 5 2
-7.3146 -2.0051 5 2
5.9571 -7.2933 5 2
-1.6235 -13.706 5 2
0.98567 -12.515 5 2
2.865 -11.46 5 2
-5.0324 -11.804 5 2
6.6842 -14.412 5 2
13.34 3.0828 5 2
1.5442 -11.964 5 2
14.508 -35.518 5 2
10.423 -4.8975 5 2
12.125 -14.393 5 2
1.525 -10.059 5 2
2.0423 -10.149 5 2
1.3625 -1.782 5 2
19.834 2.9811 5 2
5.5683 -2.8929 5 2
16.567 -4.1535 5 2
-0.75157 -12.117 5 2
-2.9183 -9.6879 5 2
1.1593 -11.239 5 2
8.8866 -10.443 5 2
9.547 -6.0585 5 2
21.853 -14.653 5 2
-0.70753 -9.0625 5 2
2.5211 -15.97 5 2
0.085249 -6.9155 5 2
-0.86243 -0.81896 5 2
1.2665 -11.593 5 2
6.0835 -8.8105 5 2
8.863 -13.915 5 2
-1.2165 -13.891 5 2
5.1862 -9.7143 5 2
12.257 -8.2023 5 2
4.4744 -11.5 5 2
-5.1207 -11.924 5 2
4.8504 -10.725 5 2
10.265 -10.582 5 2
24.558 0.10699 5 2
6.6272 -14.36 5 2
21.611 17.218 5 2
10.28 -1.5757 5 2
7.8986 -3.7957 5 2
1.8359 -11.505 5 2
-1.7019 -10.109 5 2
3.8122 -4.6634 5 2
-1.1 -12.965 5 2
-2.1169 -13.03 5 2
1.4138 -10.545 5 2
12.057 -12.355 5 2
2.4119 -6.4799 5 2
25.748 3.6664 5 2
26.712 20.053 5 2
24.219 -12.067 5 2
2.5026 -8.383 5 2
23.053 -2.4713 5 2
3.5822 -11.658 5 2
-1.5856 10.614 5 2
1.3356 -8.2119 5 2
4.3713 -4.9815 5 2
26.452 -1.4429 5 2
7.3271 -13.828 5 2
9.9399 10.029 5 2
-14.806 -21.31 5 2
4.8413 -14.325 5 2
0.47473 -10.814 5 2
3.8542 -9.4886 5 2
10.391 -11.905 5 2
4.8112 -3.4389 5 2
0.21233 -8.5823 5 2
2.6249 -6.8044 5 2
3.7266 -9.4081 5 2
3.1108 -7.1583 5 2
8.6965 13.629 5 2
3.5133 -8.0927 5 2
1.5437 -12.898 5 2
2.9616 -6.9813 5 2
2.5544 -11.119 5 2
15.398 -8.978 5 2
17.585 25.178 5 2
10.389 -10.781 5 2
4.4673 -12.495 5 2
11.005 -11.45 5 2
1.8038 -15.295 5 2
2.1141 3.2337 5 2
1.2861 -11.925 5 2
5.1185 -9.5982 5 2
0.78812 -6.0742 5 2
3.2514 -1.253 5 2
-0.30976 -7.0919 5 2
28.42 -1.4604 5 2
13.565 -15.379 5 2
3.6419 -12.143 5 2
5.5347 -11.545 5 2
2.49 -5.271 5 2
12.124 -13.234 5 2
-0.91438 -13.405 5 2
-0.25238 -14.626 5 2
1.5776 -9.6925 5 2
-2.3195 -12.045 5 2
0.89622 -9.8436 5 2
2.4429 2.061 5 2
-0.29352 -13.526 5 2
24.431 -10.811 5 2
-0.13891 -8.7341 5 2
1.5107 -7.6246 5 2
2.6546 -11.318 5 2
8.2875 11.469 5 2
9.4397 -32.893 5 2
1.3836 -7.7808 5 2
-0.3983 -7.8506 5 2
0.099176 -13.525 5 2
2.0051 -15.672 5 2
20.229 -7.868 5 2
9.4243 -9.3458 5 2
-0.20219 -9.9137 5 2
5.6928 -5.7177 5 2
28.04 -1.4414 5 2
10.122 -7.3529 5 2
5.1764 -9.6728 5 2
8.8372 -10.044 5 2
11.606 -0.19436 5 2
0.2104 -10.894 5 2
9.5784 -5.54 5 2
1.1206 -10.256 5 2
21.306 3.8804 5 2
0.75776 -10.327 5 2
22.571 -2.1943 5 2
-6.0396 1.3944 5 2
2.601 0.1082 5 2
0.55475 -7.7235 5 2
-0.56852 -8.8799 5 2
-12.177 -42.621 5 2
-1.1775 12.326 5 2
8.2236 -4.4622 5 2
1.8575 -9.4816 5 2
7.9315 10.927 5 2
14.331 -12.539 5 2
6.5401 13.525 5 2
3.7494 12.227 5 2
2.5646 -9.4684 5 2
29.755 20.126 5 2
5.35 -13.368 5 2
2.793 -9.3468 5 2
6.4266 13.303 5 2
-10.898 12.139 5 2
0.75262 -9.3292 5 2
6.0958 -12.912 5 2
4.3528 -3.0217 5 2
3.0112 -14.173 5 2
-0.49649 -6.3456 5 2
-11.534 6.1375 5 2
6.6076 13.37 5 2
20.407 19.715 5 2
12.103 -13.153 5 2
21.943 20.568 5 2
6.5897 13.278 5 2
-0.51341 -14.502 5 2
6.5945 13.401 5 2
2.625 0.093888 5 2
5.2216 -2.876 5 2
6.5801 13.352 5 2
4.6356 -14.283 5 2
-2.3516 -13.224 5 2
-0.079512 -10.513 5 2
-0.32332 -6.5455 5 2
10.284 -1.5675 5 2
-0.89748 -13.826 5 2
-0.51181 9.9339 5 2
3.2069 -1.2803 5 2
1.9767 3.5528 5 2
9.2783 -12.549 5 2
17.102 27.142 5 2
5.3214 0.10329 5 2
4.5075 -14.203 5 2
1.3603 -12.422 5 2
-0.44325 -8.6922 5 2
-1.2541 -14.332 5 2
-0.66474 -12.068 5 2
2.5006 19.176 5 2
5.6106 -2.4689 5 2
8.8631 9.9799 5 2
5.8988 -2.6518 5 2
4.5008 -6.2535 5 2
4.6094 -14.296 5 2
18.602 -18.377 5 2
3.928 -8.0753 5 2
-1.474 -13.917 5 2
1.7095 2.5054 5 2
9.6117 -6.0666 5 2
14.911 -0.95915 5 2
3.2055 -7.0476 5 2
0.14889 -8.6233 5 2
9.5635 -12.608 5 2
16.357 -7.3746 5 2
2.1656 14.924 5 2
11.346 -10.429 5 2
-2.1371 3.6315 5 2
-11.228 -49.096 5 2
8.1632 -3.7509 5 2
-0.10184 9.281 5 2
-10.431 -3.4677 5 2
3.6536 2.8274 5 2
-0.4019 -7.5983 5 2
1.4298 2.9052 5 2
7.2612 -13.712 5 2
1.2584 -10.993 5 2
12.606 -28.177 5 2
3.07 -14.478 5 2
8.971 -10.826 5 2
11.069 -2.4609 5 2
2.1964 3.3264 5 2
-1.7829 -7.6785 5 2
1.2805 -8.0778 5 2
1.4221 2.213 5 2
0.06758 -10.204 5 2
18.004 1.2424 5 2
2.0741 3.361 5 2
28.252 31.032 5 2
3.3309 -5.7528 5 2
-2.895 14.166 5 2
2.4039 -5.3241 5 2
10.099 -4.131 5 2
5.1778 -13.567 5 2
5.6497 -11.498 5 2
8.3025 11.645 5 2
-0.30788 -13.962 5 2
11.131 -2.4662 5 2
8.2711 11.82 5 2
17.234 -13.02 5 2
3.0637 19.244 5 2
18.715 23.703 5 2
-1.3201 -46.975 5 2
9.7039 -5.3573 5 2
0.4078 -11.844 5 2
-2.4309 -14.313 5 2
17.017 25.935 5 2
18.044 25.707 5 2
27.769 -1.5344 5 2
15.18 -16.968 5 2
26.296 -1.6684 5 2
27.584 -2.1391 5 2
9.4983 -5.4461 5 2
0.13419 -12.18 5 2
7.9279 17.311 5 2
-0.80267 -11.565 5 2
-2.7081 -8.528 5 2
-1.8218 3.1721 5 2
1.9324 -9.9385 5 2
1.1777 -9.6135 5 2
-2.8914 -8.6803 5 2
17.934 25.672 5 2
-2.0449 -13.607 5 2
19.127 -15.391 5 2
2.6449 0.036536 5 2
25.752 3.6785 5 2
14.785 1.1428 5 2
10.336 -10.538 5 2
0.43896 -6.231 5 2
15.802 -9.128 5 2
3.3321 30.12 5 2
0.85219 -10.767 5 2
0.76984 -8.4209 5 2
1.5945 -8.6783 5 2
-2.8546 -9.5642 5 2
1.9728 -10.521 5 2
7.3627 17.464 5 2
1.8424 12.697 5 2
28.335 31.178 5 2
5.4462 -4.9582 5 2
27.936 41.867 6 2
28.917 52.169 6 2
28.812 51.131 6 2
19.478 43.195 6 2
32.387 49.286 6 2
25.365 45.726 6 2
27.935 50.645 6 2
28.134 43.212 6 2
26.269 50.15 6 2
28.184 51.488 6 2
29.865 49.564 6 2
19.182 43.031 6 2
2.3951 15.472 6 2
27.426 50.767 6 2
23.744 43.052 6 2
24.073 50.387 6 2
23.675 50.473 6 2
25.735 41.459 6 2
26.852 47.295 6 2
27.025 50.486 6 2
22.747 49.103 6 2
25.312 42.818 6 2
25.474 48.231 6 2
24.507 39.201 6 2
25.224 42.808 6 2
26.595 51.147 6 2
28.386 48.88 6 2
23.592 47.384 6 2
26.416 48.979 6 2
21.65 38.697 6 2
23.909 50.394 6 2
14.457 53.113 6 2
23.452 51.991 6 2
23.471 40.618 6 2
31.419 46.306 6 2
23.823 50.395 6 2
19.23 43.139 6 2
30.7 50.936 6 2
25.834 41.309 6 2
21.259 8.9942 6 2
26.716 43.928 6 2
27.03 43.513 6 2
26.385 40.015 6 2
15.792 1.6767 6 2
30.207 52.44 6 2
22.884 40.849 6 2
31.285 49.164 6 2
30.525 50.479 6 2
9.3646 -7.2714 6 2
25.706 44.9 6 2
28.611 47.808 6 2
22.729 40.393 6 2
23.072 42.323 6 2
20.488 41.887 6 2
26.895 41.835 6 2
19.234 43.085 6 2
26.952 42.246 6 2
28.887 51.115 6 2
19.039 22.381 6 2
26.734 42.9 6 2
24.556 40.638 6 2
22.896 45.607 6 2
4.7371 9.7059 6 2
26.015 45.834 6 2
30.663 50.899 6 2
28.653 48.12 6 2
27.954 44.147 6 2
4.3919 9.8595 6 2
22.861 48.109 6 2
17.223 43.329 6 2
27.014 50.411 6 2
29.034 52.187 6 2
24.774 41.66 6 2
25.951 38.006 6 2
30.152 52.449 6 2
23.444 47.589 6 2
23.693 44.779 6 2
21.287 46.22 6 2
26.045 46.088 6 2
27.411 38.26 6 2
28.898 52.177 6 2
25.809 40.228 6 2
27.348 38.407 6 2
22.707 43.797 6 2
30.762 46.529 6 2
27.334 43.363 6 2
26.73 42.945 6 2
27.257 50.758 6 2
24.528 49.039 6 2
24.847 40.092 6 2
28.541 47.731 6 2
28.278 50.261 6 2
5.1283 51.478 6 2
29.331 43.364 6 2
24.467 41.824 6 2
23.147 40.276 6 2
23.615 39.536 6 2
21.864 45.035 6 2
26.1 42.378 6 2
30.189 52.432 6 2
24.528 2.7963 6 2
23.658 41.825 6 2
20.542 8.7488 6 2
19.82 47.686 6 2
32.357 49.874 6 2
26.736 42.991 6 2
29.571 35.109 6 2
30.287 50.161 6 2
28.031 42.986 6 2
24.526 46.427 6 2
19.975 50.114 6 2
25.04 44.657 6 2
30.017 39.706 6 2
19.495 36.13 6 2
23.033 41.984 6 2
23.122 42.16 6 2
19.755 44.604 6 2
12.242 19.031 6 2
28.109 38.104 6 2
27.717 50.747 6 2
27.737 43.533 6 2
24.512 49.042 6 2
28.66 51.109 6 2
19.144 41.839 6 2
20.225 44.579 6 2
24.973 47.795 6 2
27.834 49.348 6 2
27.432 48.33 6 2
22.954 42.236 6 2
25.426 48.031 6 2
24.947 43.002 6 2
28.915 50.405 6 2
21.804 39.83 6 2
28.716 47.912 6 2
28.726 41.171 6 2
24.603 51.511 6 2
25.901 46.235 6 2
25.707 51.028 6 2
22.182 47.215 6 2
19.332 54.56 6 2
27.6 38.124 6 2
22.93 10.79 6 2
-1.2283 9.5588 6 2
22.897 40.666 6 2
4.0853 11.265 6 2
28.444 40.382 6 2
25.582 47.755 6 2
17.839 53.588 6 2
25.667 50.963 6 2
22.916 45.645 6 2
19.519 54.04 6 2
-0.94083 -15.811 6 2
22.513 46.754 6 2
21.319 42.86 6 2
22.868 45.533 6 2
29.537 49.036 6 2
27.317 38.389 6 2
15.003 49.807 6 2
28.7 40.544 6 2
3.9147 11.799 6 2
28.036 43.104 6 2
25.45 48.296 6 2
22.113 39.841 6 2
9.322 17.692 6 2
24.602 39.358 6 2
28.839 42.419 6 2
-0.15006 9.3058 6 2
11.022 9.1503 6 2
17.32 -1.8082 6 2
23.87 48.144 6 2
24.671 44.572 6 2
27.918 50.757 6 2
2.4433 11.635 6 2
21.529 42.848 6 2
26.745 44.305 6 2
17.923 12.181 6 2
30.808 50.663 6 2
5.922 9.2513 6 2
28.258 51.891 6 2
27.995 43.216 6 2
31.261 41.976 6 2
22.361 49.956 6 2
21.482 44.898 6 2
26.335 40.222 6 2
28.364 31.394 6 2
23.737 44.976 6 2
22.314 39.288 6 2
20.038 47.495 6 2
31.266 41.974 6 2
27.403 48.363 6 2
26.396 44.118 6 2
4.0945 11.254 6 2
23.688 48.162 6 2
25.381 45.715 6 2
21.037 44.818 6 2
28.721 40.556 6 2
24.43 41.832 6 2
29.311 43.35 6 2
28.751 40.447 6 2
22.925 45.694 6 2
25.825 43.002 6 2
29.106 48.062 6 2
16.7 11.841 6 2
26.575 40.785 6 2
26.77 41.673 6 2
24.858 44.976 6 2
18.822 40.83 6 2
23.53 42.726 6 2
24.621 43.081 6 2
22.363 42.353 6 2
26.926 41.155 6 2
28.228 51.647 6 2
27.083 49.412 6 2
27.799 49.405 6 2
27.404 51.486 6 2
5.7372 9.3284 6 2
26.305 43.815 6 2
30.396 50.002 6 2
26.146 40.151 6 2
30.545 50.503 6 2
22.933 10.788 6 2
9.3983 -2.7165 6 2
4.7154 9.7517 6 2
19.817 51.447 6 2
28.635 47.665 6 2
27.999 38.022 6 2
19.014 -0.2584 6 2
26.63 48.721 6 2
23.642 47.506 6 2
28.517 48.081 6 2
28.968 46.832 6 2
24.686 48.446 6 2
22.697 43.906 6 2
27.52 45.901 6 2
30.763 46.531 6 2
27.022 50.457 6 2
28.908 46.863 6 2
25.89 43.115 6 2
5.9421 9.2035 6 2
30.349 50.235 6 2
27.479 45.87 6 2
22.797 43.778 6 2
25.269 46.244 6 2
25.728 46.068 6 2
23.069 42.094 6 2
25.254 42.083 6 2
28.789 31.704 6 2
24.634 48.425 6 2
27.09 41.044 6 2
28.709 47.781 6 2
32.301 47.561 6 2
23.709 43.741 6 2
22.478 44.373 6 2
30.32 50.243 6 2
20.295 41.69 6 2
29.599 30.751 6 2
22.244 48.672 6 2
18.33 1.784 6 2
22.721 40.402 6 2
28.043 51.409 6 2
28.968 42.377 6 2
26.213 46.424 6 2
19.988 40.578 6 2
23.826 48.2 6 2
19.618 9.9139 6 2
19.506 53.989 6 2
33.081 46.165 6 2
27.257 51.364 6 2
-14.224 45.873 6 2
27.197 48.352 6 2
20.676 43.328 6 2
22.951 39.97 6 2
31.997 45.235 6 2
25.541 46.205 6 2
10.091 52.343 6 2
15.9 53.869 6 2
32.294 50.183 6 2
14.292 36.296 6 2
25.088 47.162 6 2
3.0512 37.323 6 2
22.513 44.352 6 2
27.756 41.258 6 2
14.48 36.234 6 2
-1.2287 12.64 6 2
27.896 44.412 6 2
25.506 43.857 6 2
27.845 49.198 6 2
28.964 46.817 6 2
-25.298 -8.9209 7 2
14.99 8.2507 7 2
-26.297 27.687 7 2
27.39 2.3786 7 2
15.729 6.925 7 2
28.186 1.8221 7 2
11.58 8.4848 7 2
6.0618 6.3209 7 2
13.071 -16.189 7 2
25.022 -4.1515 7 2
15.361 4.1713 7 2
13.558 6.4724 7 2
8.3681 6.4389 7 2
5.1118 6.706 7 2
13.307 8.7768 7 2
15.386 6.6849 7 2
13.267 8.7797 7 2
15.487 7.1467 7 2
12.558 4.2465 7 2
5.7107 5.9544 7 2
30.652 7.6622 7 2
17.23 -1.0638 7 2
30.677 7.6844 7 2
22.499 6.7118 7 2
30.675 7.6597 7 2
30.624 7.6538 7 2
16.834 3.9333 7 2
14.579 8.6521 7 2
15.362 2.1469 7 2
27.192 2.2619 7 2
6.1957 6.0029 7 2
-0.75614 12.432 7 2
9.2276 4.2398 7 2
7.8731 7.3943 7 2
12.987 14.278 7 2
13.576 -21.607 7 2
16.991 17.28 7 2
9.327 4.2311 7 2
5.6784 2.383 7 2
15.274 4.0666 7 2
11.192 5.9926 7 2
15.947 3.202 7 2
-25.654 -9.2832 7 2
8.991 6.6028 7 2
14.518 11.387 7 2
11.536 5.498 7 2
24.872 -7.0277 7 2
30.662 7.6617 7 2
13.073 -16.027 7 2
30.674 7.6912 7 2
14.438 -8.4739 7 2
15.69 4.8259 7 2
1.7588 6.9528 7 2
14.402 11.233 7 2
14.437 11.269 7 2
30.569 7.6737 7 2
28.81 8.0056 7 2
9.8042 6.8174 7 2
7.2652 6.1865 7 2
2.3583 6.8305 7 2
9.0369 4.0615 7 2
-36.387 27.558 7 2
17.652 -21.564 7 2
15.608 4.7758 7 2
14.384 11.205 7 2
13.644 1.9408 7 2
24.105 2.9994 7 2
16.866 5.4224 7 2
5.0993 -1.4801 7 2
25.363 -4.9669 7 2
8.2647 -7.229 7 2
14.371 11.206 7 2
10.162 4.2496 7 2
-27.898 -8.2366 7 2
2.7845 -13.092 7 2
-39.879 26.571 7 2
18.645 -8.4787 7 2
7.4724 2.3605 7 2
8.8832 4.5427 7 2
9.7794 4.1403 7 2
17.992 2.089 7 2
22.077 2.7795 7 2
12.043 6.2685 7 2
10.876 0.81852 7 2
7.2245 -5.8811 7 2
23.985 4.9376 7 2
-25.66 -11.557 7 2
12.342 12.773 7 2
9.5417 5.243 7 2
5.7723 -1.3097 7 2
30.373 -13.134 7 2
15.343 4.119 7 2
11.72 6.2182 7 2
8.0947 6.5812 7 2
17.917 11.902 7 2
9.4946 -6.7822 7 2
18.549 3.0142 7 2
12.413 -12.15 7 2
10.992 5.4999 7 2
14.654 6.0863 7 2
6.4321 5.4486 7 2
17.435 19.846 7 2
9.1377 4.1519 7 2
13.083 14.207 7 2
11.721 12.869 7 2
7.6982 -0.30134 7 2
-25.641 -11.569 7 2
11.318 5.9314 7 2
8.5921 -1.0646 7 2
22.342 -4.3595 7 2
7.4128 6.4169 7 2
11.955 3.6571 7 2
14.127 5.9847 7 2
10.232 4.3036 7 2
26.302 1.9847 7 2
13.195 8.6262 7 2
-39.867 26.587 7 2
25.287 2.2579 7 2
-27.914 -8.2374 7 2
9.472 4.5679 7 2
7.0137 1.7906 7 2
-40.98 22.964 7 2
15.245 8.719 7 2
5.6499 4.4107 7 2
7.1702 1.972 7 2
24.912 -7.0536 7 2
15.269 4.1484 7 2
11.226 0.64207 7 2
17.485 10.924 7 2
29.553 34.92 7 2
16.718 5.5995 7 2
7.8261 7.3575 7 2
9.1205 4.2455 7 2
-37.539 22.896 7 2
6.025 6.3102 7 2
-2.5952 3.8284 7 2
18.915 6.7241 7 2
3.4918 7.2747 7 2
-16.653 -10.655 7 2
14.792 2.6118 7 2
6.6283 -16.972 7 2
25.172 -4.0198 7 2
9.0246 -0.71528 7 2
-1.361 7.1103 7 2
11.673 5.7391 7 2
23.392 -2.5982 7 2
16.789 9.512 7 2
13.87 -2.7411 7 2
16.685 5.3297 7 2
18.099 5.0915 7 2
11.343 -18.475 7 2
11.846 4.8323 7 2
20.22 -3.223 7 2
11.552 5.9052 7 2
28.221 1.8087 7 2
14.271 2.1061 7 2
10.797 -21.399 7 2
-2.2894 1.6672 7 2
12.157 3.9062 7 2
4.5149 -2.7216 7 2
16.332 9.2597 7 2
14.912 6.6206 7 2
20.39 1.5988 7 2
17.674 -21.47 7 2
-28.807 6.4272 7 2
27.704 2.0614 7 2
17.006 -21.965 7 2
15.772 1.1324 7 2
7.3776 2.1847 7 2
7.4414 2.2353 7 2
-25.431 -16.315 7 2
15.677 4.8166 7 2
14.525 1.3027 7 2
8.2843 6.7828 7 2
14.404 8.7038 7 2
-31.578 27.531 7 2
18.871 6.6208 7 2
-41.378 22.207 7 2
15.5 -3.7562 7 2
5.9146 2.5322 7 2
11.225 8.408 7 2
16.579 -2.817 7 2
15.503 6.4465 7 2
1.1787 -30.527 7 2
7.4788 6.3645 7 2
6.6278 -16.938 7 2
-18.019 -3.0578 7 2
13.877 4.6789 7 2
7.438 9.829 7 2
21.695 -4.3258 7 2
4.0747 14.439 7 2
17.375 5.4455 7 2
22.559 5.5408 7 2
26.008 1.9496 7 2
8.3808 1.2319 7 2
22.23 4.3583 7 2
13.881 6.1415 7 2
-41.011 26.365 7 2
24.055 3.0501 7 2
18.679 6.3839 7 2
18.519 2.9362 7 2
14.207 6.0643 7 2
16.61 5.2311 7 2
18.431 6.0525 7 2
0.35298 4.5106 7 2
8.3167 6.4368 7 2
11.583 5.4409 7 2
-0.61478 6.4888 7 2
14.849 4.9818 7 2
13.143 6.3977 7 2
15.185 2.5327 7 2
27.4 2.4727 7 2
12.962 2.8262 7 2
9.2749 -8.4676 7 2
5.4551 4.284 7 2
11.144 2.8698 7 2
3.1271 -3.3062 7 2
14.749 3.7343 7 2
3.5747 7.2662 7 2
23.967 4.8031 7 2
4.7618 3.6074 7 2
12.214 19.176 7 2
22.487 5.5497 7 2
2.6747 -3.8324 7 2
17.935 4.9928 7 2
7.5892 2.2897 7 2
6.3307 1.2718 7 2
14.065 4.7984 7 2
7.4073 2.226 7 2
15.978 3.1012 7 2
11.921 4.6546 7 2
-40.979 26.347 7 2
12.939 -1.3677 7 2
8.678 0.27511 7 2
21.789 -28.05 7 2
15.241 5.6168 7 2
4.8085 5.8619 7 2
1.0055 7.0663 7 2
9.1613 -6.7612 7 2
0.8568 6.831 7 2
22.515 6.6819 7 2
4.3207 0.8965 7 2
5.6245 5.8075 7 2
7.1928 -0.70901 7 2
6.373 11.962 7 2
7.7027 4.315 7 2
8.1485 8.5862 7 2
5.4355 6.0201 7 2
3.3642 5.3397 7 2
0.83652 6.922 7 2
4.2415 3.8993 7 2
17.678 -21.582 7 2
12.123 15.149 7 2
19.177 7.246 7 2
27.889 -7.9337 7 2
22.663 6.3232 7 2
6.4418 20.838 7 2
11.986 2.3486 7 2
17.167 17.6 7 2
9.4877 -0.1892 7 2
3.2404 5.3038 7 2
17.879 3.9267 7 2
7.5046 1.1194 7 2
12.014 6.861 7 2
13.231 4.1412 7 2
-4.4242 12.877 7 2
6.9321 3.1099 7 2
22.551 -8.5055 7 2
11.614 -10.27 7 2
0.77008 6.1801 7 2
15.006 8.8693 7 2
21.134 -4.9226 7 2
19.19 7.29 7 2
15.14 8.6912 7 2
4.898 -1.9795 7 2
2.6993 3.7421 7 2
15.345 4.5205 7 2
1.9614 6.9471 7 2
4.9052 1.0824 7 2
28.829 8.0092 7 2
14.862 0.2123 7 2
6.6316 -16.922 7 2
15.964 8.9601 7 2
-38.508 27.927 7 2
5.9626 2.6615 7 2
3.5477 3.8721 7 2
2.877 3.8009 7 2
12.171 13.351 7 2
12.911 -8.2882 7 2
16.666 0.41255 7 2
9.4723 -0.42993 7 2
14.721 4.0528 7 2
11.616 8.3697 7 2
5.5101 1.0416 7 2
15.814 6.0434 7 2
20.209 -3.4464 7 2
-16.139 14.2 7 2
8.284 6.6178 7 2
11.48 -4.4957 7 2
13.719 -21.122 7 2
22.075 -8.7767 7 2
28.281 1.7079 7 2
-0.18149 7.3507 7 2
7.4233 1.5743 7 2
13.578 5.3181 7 2
12.32 13.312 7 2
8.1756 8.5456 7 2
-3.1583 12.437 7 2
11.128 2.8471 7 2
-10.823 45.865 7 2
2.0562 -12.574 7 2
13.915 5.2716 7 2
15.342 5.5458 7 2
11.617 8.4139 7 2
21.958 -4.2334 7 2
9.9503 -3.6919 7 2
2.9892 -10.338 7 2
17.945 19.215 7 2
17.043 19.631 7 2
12.666 12.491 7 2
15.644 -1.6173 7 2
9.5707 17.918 7 2
7.1013 10.602 7 2
17.015 6.1824 7 2
12.216 19.568 7 2
10.035 -7.6839 7 2
11.266 16.186 7 2
19.712 2.8161 7 2
11.946 15.334 7 2
33.943 24.759 7 2
33.111 24.497 7 2
10.362 -7.6774 7 2
34.167 24.42 7 2
-20.385 21.426 7 2
34.146 25.063 7 2
-30.676 28.665 7 2
33.901 24.886 7 2
33.202 24.512 7 2
16.01 7.5092 7 2
9.6795 16.543 7 2
-0.77894 13.477 7 2
16.318 19.834 7 2
14.869 9.2879 7 2
33.641 24.935 7 2
34.01 24.977 7 2
27.158 -9.6843 7 2
3.9977 9.1422 7 2
16.118 2.2008 7 2
12.518 21.186 7 2
12.117 5.4367 7 2
16.988 19.534 7 2
20.118 -2.3339 7 2
12.244 15.647 7 2
19.696 2.8378 7 2
13.794 19.163 7 2
-7.8846 34.691 7 2
-12.042 40.338 7 2
33.748 24.819 7 2
16.957 19.471 7 2
33.977 24.928 7 2
33.701 25.051 7 2
9.1508 17.206 7 2
33.942 24.979 7 2
33.894 25.006 7 2
6.3952 18.79 7 2
11.725 18.75 7 2
12.695 20.686 7 2
13.355 -21.462 7 2
0.30109 -4.5266 7 2
15.277 -19.345 7 2
9.5022 17.004 7 2
-11.841 18.176 7 2
11.497 17.051 7 2
33.855 24.958 7 2
-13.903 45.282 7 2
8.2485 18.404 7 2
33.157 25.065 7 2
33.834 25.043 7 2
33.845 24.942 7 2
23.347 31.119 7 2
12.207 19.874 7 2
9.8253 18.443 7 2
1.8954 7.0864 7 2
8.2286 6.666 7 2
11.655 19.162 7 2
13.592 19.237 7 2
26.51 -6.799 7 2
16.973 17.632 7 2
18.08 -5.6635 7 2
6.5659 19.944 7 2
33.945 24.974 7 2
12.074 19.852 7 2
17.202 19.474 7 2
22.494 5.5665 7 2
15.858 34.898 7 2
9.7529 16.827 7 2
-12.016 17.539 7 2
-24.248 29.018 7 2
10.807 7.3892 7 2
0.35048 -5.0794 7 2
18.905 -22.634 7 2
17.864 11.801 7 2
22.475 6.7175 7 2
4.8381 5.8809 7 2
5.5803 5.7003 7 2


==> figs/data/edgemac_domain3_tsne.txt <==
-6.5815 14.569 1 3
-8.4927 32.782 1 3
-12.851 28.063 1 3
-0.04463 26.286 1 3
-21.934 25.683 1 3
13.111 29.196 1 3
-4.3222 24.054 1 3
-3.2275 26.804 1 3
-3.4507 31.531 1 3
-3.0634 39.003 1 3
1.8924 13.943 1 3
6.323 26.136 1 3
26.741 24.642 1 3
5.2158 21.435 1 3
-10.967 25.214 1 3
22.66 22.159 1 3
26.83 22.333 1 3
-13.261 24.794 1 3
-22.371 26.013 1 3
1.7037 42.013 1 3
-7.0538 24.352 1 3
8.6311 32.548 1 3
-11.145 12.235 1 3
-31.436 22.622 1 3
-12.044 34.06 1 3
-2.7565 12.734 1 3
-31.134 25.821 1 3
-1.5072 18.831 1 3
-4.9036 33.384 1 3
-12.486 19.536 1 3
13.23 28.148 1 3
-14.421 15.474 1 3
2.2797 41.269 1 3
-23.52 22.54 1 3
-4.691 25.907 1 3
-8.5702 20.351 1 3
-5.3195 8.174 1 3
-5.4031 16.001 1 3
-4.1701 38.719 1 3
12.53 17.921 1 3
-4.7548 23.063 1 3
10.229 13.956 1 3
-22.005 27.363 1 3
-10.044 40.918 1 3
-14.091 25.834 1 3
11.268 -16.267 1 3
8.5821 19.689 1 3
-5.7346 16.929 1 3
7.2381 30.839 1 3
-2.2136 25.552 1 3
16.855 30.829 1 3
-5.9288 36.817 1 3
6.1057 -7.3086 1 3
9.078 44.75 1 3
-22.891 31.395 1 3
0.60393 34.325 1 3
-4.9905 13.012 1 3
2.8021 19.777 1 3
-18.137 21.559 1 3
-10.743 12.212 1 3
3.9545 27.42 1 3
-2.0398 35.947 1 3
-24.079 20.846 1 3
20.227 19.608 1 3
19.148 30.561 1 3
-0.66689 23.668 1 3
8 35.775 1 3
12.976 32.398 1 3
-3.3081 27.225 1 3
-4.3994 7.8751 1 3
13.977 27.013 1 3
-4.5967 31.264 1 3
7.6671 33.754 1 3
-4.1153 25.197 1 3
-6.9443 39.908 1 3
22.072 21.94 1 3
-6.1761 13.757 1 3
4.8612 26.725 1 3
1.4139 36.678 1 3
16.984 27.664 1 3
5.1994 27.703 1 3
4.775 26.911 1 3
-11.949 15.693 1 3
-10.778 21.008 1 3
-2.3546 25.466 1 3
-6.0248 33.274 1 3
-7.7711 23.805 1 3
-4.656 15.347 1 3
1.1471 17.711 1 3
-9.5082 40.542 1 3
-9.8581 41.319 1 3
4.3271 25.238 1 3
-16.292 27.488 1 3
-9.7604 20.649 1 3
11.243 31.518 1 3
-33.59 21.611 1 3
2.5616 25.97 1 3
-13.396 41.807 1 3
1.1256 26.949 1 3
-2.3874 19.211 1 3
-12.799 25.113 1 3
8.5105 32.461 1 3
-6.1751 14.059 1 3
4.0133 21.5 1 3
3.989 21.659 1 3
-4.2699 24.978 1 3
-5.6846 24.185 1 3
4.828 25.737 1 3
-11.905 30.824 1 3
-3.9384 25.311 1 3
-4.9251 24.518 1 3
6.0428 27.62 1 3
-5.5697 25.281 1 3
-6.5086 14.597 1 3
-1.7489 21.932 1 3
4.2508 24.739 1 3
-21.893 23.978 1 3
2.2487 26.048 1 3
4.3336 26.953 1 3
-12.27 14.649 1 3
5.6521 26.622 1 3
-4.4243 26.59 1 3
-1.9339 32.955 1 3
-21.725 23.879 1 3
-7.864 39.834 1 3
-12.852 12.15 1 3
-12.917 28.592 1 3
2.8018 27.096 1 3
2.7093 21.58 1 3
-4.5633 15.658 1 3
-6.6253 22.687 1 3
3.5194 23.67 1 3
15.91 27.858 1 3
-2.2126 -13.896 1 3
-12.446 29.914 1 3
6.5852 20.158 1 3
5.5668 22.705 1 3
-3.0997 20.228 1 3
0.97546 34.045 1 3
-4.2694 27.734 1 3
-6.1305 26.373 1 3
1.8747 12.616 1 3
-0.74177 24.808 1 3
16.112 27.821 1 3
9.6515 25.435 1 3
-8.88 13.362 1 3
0.10702 23.98 1 3
4.1052 26.989 1 3
-5.1673 12.945 1 3
6.7805 35.05 1 3
12.704 25.312 1 3
4.5861 25.681 1 3
9.0911 28.823 1 3
1.3041 23.904 1 3
6.8811 32.017 1 3
-11.543 12.497 1 3
1.9888 22.262 1 3
-7.4078 40.106 1 3
-5.9594 16.214 1 3
0.26496 27.349 1 3
-0.29894 24.14 1 3
-10.407 37.832 1 3
5.3815 26.767 1 3
-6.5038 15.039 1 3
1.8895 48.121 1 3
-4.7999 15.822 1 3
-0.76395 36.583 1 3
-5.7393 12.158 1 3
-1.3829 42.781 1 3
-6.46 16.336 1 3
5.1949 23.853 1 3
8.5689 20.797 1 3
-4.5791 26.5 1 3
19.609 22.901 1 3
5.4821 27.522 1 3
-21.989 23.061 1 3
-10.724 29.04 1 3
-11.76 30.917 1 3
-0.72176 19.143 1 3
1.1518 26.857 1 3
-10.334 31.366 1 3
8.4018 33.28 1 3
1.179 26.917 1 3
-21.533 23.212 1 3
-5.6429 26.881 1 3
-25.45 24.494 1 3
5.7203 22.553 1 3
-12.468 19.903 1 3
-4.4521 32.897 1 3
18.329 22.308 2 3
-4.933 42.779 2 3
-1.6214 30.33 2 3
16.289 -15.721 2 3
-2.6 28.507 2 3
-1.3793 31.535 2 3
-0.50367 30.857 2 3
-2.9677 29.89 2 3
-1.5735 28.151 2 3
-5.3807 40.15 2 3
-0.1462 28.885 2 3
-0.23279 30.894 2 3
10.114 34.42 2 3
6.8994 26.368 2 3
-1.1159 27.482 2 3
-1.7018 38.846 2 3
-1.2079 33.531 2 3
-8.478 41.856 2 3
-0.11978 30.853 2 3
2.0558 27.189 2 3
-0.37378 33.611 2 3
-1.3799 30.488 2 3
-10.672 42.719 2 3
-2.7862 33.622 2 3
-3.5509 32.003 2 3
-1.727 19.027 2 3
-1.5416 30.43 2 3
29.063 25.402 2 3
-5.6888 32.75 2 3
-2.2059 34.945 2 3
0.49243 33.848 2 3
-2.8423 31.01 2 3
-3.9684 41.526 2 3
24.809 29.591 2 3
0.54305 30.284 2 3
21.482 17.344 2 3
-12.42 43.485 2 3
-2.6085 31.94 2 3
-3.3066 29.549 2 3
21.515 17.252 2 3
-10.805 42.999 2 3
0.043935 33.894 2 3
-7.0734 30.552 2 3
-2.9355 37.976 2 3
27.508 24.987 2 3
6.9467 42.432 2 3
-0.69793 29.462 2 3
-2.2038 45.19 2 3
-2.2008 34.835 2 3
18.709 26.326 2 3
-3.2466 33.104 2 3
-2.5263 35.558 2 3
-0.5622 30.39 2 3
1.6033 30.803 2 3
18.865 30.948 2 3
-9.3007 26.911 2 3
0.25531 28.979 2 3
-10.52 38.411 2 3
-8.9793 42.671 2 3
-2.0548 40.658 2 3
26.047 26.66 2 3
2.9652 24.384 2 3
-1.902 39.507 2 3
-4.1651 31.801 2 3
1.3301 30.959 2 3
0.43091 30.392 2 3
-0.52906 31.633 2 3
27.604 28.143 2 3
26.38 25.671 2 3
-2.8392 31.74 2 3
15.664 -15.586 2 3
7.4314 22.705 2 3
12.923 20.56 2 3
-2.9628 26.797 2 3
-2.2345 37.162 2 3
21.514 17.561 2 3
-5.7288 39.439 2 3
17.789 26.896 2 3
8.3143 37.377 2 3
0.33955 30.836 2 3
7.7144 31.599 2 3
13.933 32.583 2 3
13.657 33.157 2 3
10.474 34.287 2 3
-7.0769 40.95 2 3
-2.8556 32.775 2 3
15.922 -15.569 2 3
-1.5688 33.541 2 3
0.14695 28.058 2 3
-1.4702 31.435 2 3
1.0911 32.594 2 3
-7.0127 25.258 2 3
1.8099 32.69 2 3
-2.3417 33.451 2 3
-9.6388 44.918 2 3
-5.6567 39.093 2 3
-1.2344 33.894 2 3
2.46 29.943 2 3
11.959 25.996 2 3
0.19055 32.751 2 3
0.85523 31.002 2 3
-2.0223 42.288 2 3
2.1421 32.994 2 3
-2.5581 43.258 2 3
0.81835 32.546 2 3
0.20186 31.5 2 3
0.4483 33.245 2 3
-2.3949 35.957 2 3
-6.815 24.104 2 3
-2.7224 32.621 2 3
-0.02349 33.493 2 3
-4.2479 28.617 2 3
2.3589 30.127 2 3
0.1244 30.235 2 3
-2.3966 31.422 2 3
-10.43 31.174 2 3
13.27 24.837 2 3
-0.35194 31.354 2 3
-0.42276 28.749 2 3
11.178 36.086 2 3
-0.13664 26.071 2 3
-2.0646 28.249 2 3
-2.0146 27.535 2 3
0.1132 30.586 2 3
2.7272 26.013 2 3
-5.8965 17.89 2 3
-4.6945 31.444 2 3
-1.6593 30.216 2 3
-1.4622 31.281 2 3
-0.88511 26.178 2 3
1.347 43.319 2 3
1.5867 25.621 2 3
-0.54885 30.924 2 3
-2.0117 31.814 2 3
9.266 33.085 2 3
4.4121 28.197 2 3
-1.0835 26.212 2 3
-11.804 17.055 2 3
-6.7207 24.186 2 3
-1.5149 34.602 2 3
0.9577 32.952 2 3
-0.21445 30.639 2 3
4.3092 25.212 2 3
9.8864 35.881 2 3
1.2151 32.644 2 3
-0.037917 27.268 2 3
-5.3224 22.246 2 3
-2.3193 26.401 2 3
9.721 34.664 2 3
-0.36189 33.526 2 3
8.6378 33.986 2 3
0.37129 25.345 2 3
3.5084 24.844 2 3
-9.1379 44.028 2 3
6.7052 27.331 2 3
-1.2454 26.343 2 3
1.2601 32.006 2 3
6.7575 27.716 2 3
6.5112 26.518 2 3
-2.5972 36.082 2 3
13.813 27.031 2 3
-0.11253 27.209 2 3
10.239 34.278 2 3
-12.302 26.245 2 3
-0.8089 25.89 2 3
1.5218 35.358 2 3
7.3842 30.466 2 3
-1.1298 26.28 2 3
9.9381 26.537 2 3
-1.8797 26.575 2 3
-2.8682 29.349 2 3
-2.2553 24.58 2 3
1.5571 32.033 2 3
-13.585 16.97 2 3
-0.49206 31.175 2 3
-27.571 31.736 2 3
-1.6114 22.274 2 3
1.107 32.174 2 3
1.8925 35.275 2 3
-2.0756 31.9 2 3
-6.5852 30.165 2 3
-13.685 34.086 2 3
10.009 34.84 2 3
-2.118 28.286 2 3
-12.463 33.388 2 3
-1.1534 25.373 2 3
0.86886 33.552 2 3
13.002 20.579 2 3
1.7179 34.561 2 3
-2.0071 29.227 2 3
0.57234 30.117 2 3
-2.4455 24.315 2 3
9.9916 36.584 2 3
-6.5621 40.908 2 3
-2.8847 31.382 2 3
19.616 26.35 2 3
-1.2964 33.504 2 3
0.96097 28.197 2 3
4.754 29.542 2 3
-11.663 42.046 2 3
-3.9054 30.713 2 3
6.9486 27.978 2 3
-0.37005 44.233 3 3
-7.2686 18.613 3 3
5.0758 32.679 3 3
14.006 28.451 3 3
19.692 26.926 3 3
-6.5867 21.528 3 3
-0.93308 44.75 3 3
7.1242 33.101 3 3
24.79 29.972 3 3
19.687 25.069 3 3
23.27 30.205 3 3
-2.4242 21.898 3 3
4.7527 31.84 3 3
4.6846 33.562 3 3
27.02 18.55 3 3
-0.3189 43.187 3 3
-11.869 37.566 3 3
-31.302 20.937 3 3
4.0426 33.606 3 3
4.3254 38.737 3 3
4.2245 37.658 3 3
6.9515 23.825 3 3
-1.9948 40.854 3 3
-1.1733 40.028 3 3
19.445 29.908 3 3
3.6444 37.678 3 3
5.534 35.455 3 3
-14.167 38.146 3 3
3.8823 31.489 3 3
-4.4378 48.246 3 3
-0.6631 46.516 3 3
-1.9484 42.351 3 3
5.2068 32.672 3 3
19.621 27.469 3 3
13.692 30.447 3 3
-6.5634 10.89 3 3
12.755 32.206 3 3
-2.0276 38.171 3 3
-7.1452 33.096 3 3
-3.2215 40.782 3 3
14.199 30.842 3 3
-2.953 40.283 3 3
-7.686 -2.87 3 3
5.1836 38.753 3 3
5.7201 48.298 3 3
-0.34733 38.395 3 3
-4.462 48.272 3 3
21.21 26.217 3 3
3.7123 35.044 3 3
3.7959 39.502 3 3
3.3995 36.018 3 3
-3.2321 41.755 3 3
-8.2724 40.268 3 3
-2.1052 42.275 3 3
-11.106 35.056 3 3
-1.0503 38.629 3 3
-2.9737 41.958 3 3
3.8096 44.5 3 3
22.024 20.788 3 3
25.444 27.241 3 3
3.2558 30.871 3 3
13.284 30.167 3 3
5.6178 38.306 3 3
7.4288 27.834 3 3
-4.5148 48.281 3 3
-11.23 34.71 3 3
4.5676 32.871 3 3
7.4971 27.891 3 3
-9.6951 14.683 3 3
20.581 26.598 3 3
-9.6033 14.631 3 3
-4.6042 11.2 3 3
3.4335 36.254 3 3
1.6331 23.922 3 3
-11.411 46.946 3 3
19.689 27.277 3 3
-0.31373 39.955 3 3
-1.456 36.853 3 3
3.4009 44.082 3 3
-9.9538 24.045 3 3
6.5022 32.67 3 3
-7.9691 7.7291 3 3
3.2678 31.928 3 3
6.7351 24.199 3 3
6.9178 24.529 3 3
-8.3726 12.047 3 3
-8.555 16.051 3 3
-10.462 37.822 3 3
3.8145 45.968 3 3
-7.2382 30.81 3 3
-4.1781 41.936 3 3
-9.075 17.321 3 3
5.076 31.62 3 3
-8.8098 15.228 3 3
3.2903 33.735 3 3
-14.556 42.295 3 3
-0.79251 43.946 3 3
8.6129 33.631 3 3
0.077478 39.17 3 3
-5.6973 17.127 3 3
-5.299 43.045 3 3
-9.5137 35.859 3 3
-0.94695 43.952 3 3
6.8391 36.741 3 3
-9.0653 27.948 3 3
4.2499 37.324 3 3
-18.675 -16.921 3 3
-9.8994 14.737 3 3
-9.1665 17.13 3 3
4.7703 29.704 3 3
11.538 41.29 3 3
-8.3899 12.101 3 3
-2.7077 41.323 3 3
4.5944 31.433 3 3
4.3719 31.265 3 3
-8.2423 11.411 3 3
6.6913 36.971 3 3
0.28805 36.202 3 3
-4.6986 43.111 3 3
-6.3284 11.203 3 3
1.3349 28.315 3 3
0.24741 36.174 3 3
8.5747 27.554 3 3
6.1361 32.373 3 3
16.97 44.266 3 3
9.0824 35.987 3 3
-10.072 33.904 3 3
19.358 27.677 3 3
-1.0165 37.9 3 3
-2.7727 42.055 3 3
-8.6562 7.6461 3 3
7.4516 35.735 3 3
-3.4075 42.965 3 3
0.30314 36.125 3 3
-4.2464 46.106 3 3
6.0637 34.048 3 3
-6.5498 18.439 3 3
-2.7148 18.815 3 3
11.277 30.147 3 3
2.884 28.702 3 3
-9.1916 35.556 3 3
3.7597 34.609 3 3
-8.2353 39.806 3 3
-9.4589 36.117 3 3
4.4565 31.796 3 3
-0.96437 38.192 3 3
4.7241 31.803 3 3
-10.134 33.115 3 3
-0.53344 38.925 3 3
-4.7173 43.165 3 3
4.7894 31.997 3 3
0.70649 40.4 3 3
-3.5018 28.582 3 3
-4.7837 42.536 3 3
0.18725 44.246 3 3
4.6814 31.827 3 3
-9.0266 15.083 3 3
0.065598 22.47 3 3
-0.78605 23.452 3 3
-2.9838 42.404 3 3
-14.643 39.163 3 3
-6.578 31.662 3 3
4.6284 33.064 3 3
-8.3009 17.35 3 3
7.2584 31.198 3 3
7.0141 33.018 3 3
11.617 40.608 3 3
-14.688 -14.539 3 3
3.5132 35.528 3 3
0.22905 43.888 3 3
-1.6149 44.174 3 3
8.6478 34.157 3 3
5.3276 38.735 3 3
8.7578 27.49 3 3
3.951 38.216 3 3
-8.3931 12.072 3 3
-2.6704 41.323 3 3
-9.2785 16.872 3 3
-10.301 14.567 3 3
4.9996 31.819 3 3
-9.7774 34.155 3 3
-3.841 30.93 3 3
-31.211 6.1139 4 3
19.907 15.328 4 3
40.464 -7.3427 4 3
44.561 2.6389 4 3
-29.262 0.80078 4 3
19.896 15.241 4 3
-34.331 1.9669 4 3
14.263 21.215 4 3
-3.4812 9.1228 4 3
19.889 15.271 4 3
42.258 3.4566 4 3
-29.843 5.7185 4 3
11.893 27.39 4 3
7.9598 23.815 4 3
42.53 3.8352 4 3
41.659 -8.1505 4 3
40.037 -5.0617 4 3
-32.855 5.0412 4 3
-32.118 5.255 4 3
19.788 10.602 4 3
-31.914 5.415 4 3
-36.447 2.1487 4 3
42.079 2.1425 4 3
40.488 4.2833 4 3
40.471 -7.0156 4 3
14.494 19.57 4 3
40.725 4.1918 4 3
43.06 3.8861 4 3
4.2399 14.204 4 3
-31.256 5.9089 4 3
42.148 2.8988 4 3
10.144 24.808 4 3
-37.799 1.3915 4 3
30.248 27.998 4 3
-32.064 5.3261 4 3
-37.777 1.4711 4 3
42.09 1.9899 4 3
28.899 31.963 4 3
11.949 27.756 4 3
-32.804 5.172 4 3
42.254 2.7876 4 3
42.041 1.971 4 3
-29.829 1.1812 4 3
-29.758 1.2183 4 3
-18.046 12.637 4 3
-10.001 17.955 4 3
-37.781 1.5385 4 3
42.117 1.9971 4 3
18.096 11.154 4 3
41.753 3.0905 4 3
-29.869 1.4066 4 3
-34.807 -0.09486 4 3
13.1 23.614 4 3
8.9568 24.224 4 3
1.01 10.853 4 3
9.8922 23.676 4 3
1.5411 37.231 4 3
44.25 1.3103 4 3
41.805 3.9821 4 3
42.37 4.1937 4 3
12.037 24.185 4 3
13.041 23.563 4 3
14.629 -19.387 4 3
13.28 22.732 4 3
-10.604 16.53 4 3
8.0003 24.255 4 3
8.1747 22.859 4 3
13.393 23.832 4 3
9.6019 24.623 4 3
42.548 3.9656 4 3
42.427 4.2819 4 3
10.646 24.83 4 3
44.206 2.4027 4 3
13.837 21.576 4 3
12.098 16.733 4 3
44.154 1.0172 4 3
13.345 21.966 4 3
44.423 -0.47617 4 3
11.89 27.356 4 3
42.568 3.9086 4 3
7.7782 24.688 4 3
43.657 -0.22276 4 3
-14.593 42.403 4 3
13.65 24.593 4 3
13.622 21.566 4 3
43.943 2.4043 4 3
10.137 23.526 4 3
8.2832 23.129 4 3
9.0195 24.192 4 3
9.1132 24.307 4 3
7.422 23.252 4 3
6.6258 19.063 4 3
42.04 3.9346 4 3
9.7791 24.086 4 3
7.6435 21.947 4 3
-31.392 30.199 4 3
41.926 3.7859 4 3
28.823 31.639 4 3
13.632 22.126 4 3
41.886 3.7326 4 3
13.304 22.08 4 3
42.041 3.815 4 3
13.086 23.461 4 3
28.98 32.071 4 3
0.94263 11.357 4 3
8.8127 24.3 4 3
7.5094 27.223 4 3
-4.8378 5.4627 4 3
-18.894 12.153 4 3
-31.269 2.4849 4 3
-29.468 3.9285 4 3
-29.091 4.7265 4 3
-30.96 2.6745 4 3
-31.718 1.3177 4 3
44.84 -0.70641 4 3
-30.148 3.2872 4 3
4.0123 20.102 4 3
-27.446 -28.855 4 3
-29.579 4.248 4 3
-29.168 3.8333 4 3
41.598 -3.6826 4 3
-32.356 2.498 4 3
42.077 -3.4374 4 3
-32.425 2.3105 4 3
4.2179 19.876 4 3
-32.461 2.442 4 3
16.68 21.591 4 3
-28.754 3.8756 4 3
-32.331 3.0999 4 3
-31.935 2.4809 4 3
-32.07 3.0062 4 3
15.28 15.449 4 3
-32.463 2.4423 4 3
-29.855 1.2233 4 3
-29.495 4.2342 4 3
-32.381 2.2731 4 3
-32.134 2.0727 4 3
-29.326 4.2444 4 3
14.359 19.01 4 3
14.469 19.283 4 3
-3.6138 6.5099 4 3
-29.652 3.5167 4 3
-32.182 3.3724 4 3
-32.359 2.575 4 3
41.552 -3.7409 4 3
2.3685 -3.9201 4 3
-32.8 1.8992 4 3
13.367 18.31 4 3
-31.143 2.5031 4 3
-29.655 5.6576 4 3
-29.795 0.17221 4 3
16.707 21.905 4 3
16.634 21.771 4 3
-34.042 3.482 4 3
-29.761 1.6565 4 3
8.2217 25.992 4 3
-29.975 5.4771 4 3
-33.535 2.1241 4 3
15.285 31.56 4 3
-33.665 2.1213 4 3
15.382 20.781 4 3
-34.186 3.2999 4 3
9.9112 22.186 4 3
-34.006 2.5275 4 3
-32.475 3.0501 4 3
-33.522 2.1027 4 3
-32.95 2.74 4 3
-33.569 2.2131 4 3
-34.112 3.2741 4 3
7.0056 23.742 4 3
-34.174 2.4356 4 3
-17.536 11.912 4 3
-34.041 3.5937 4 3
-33.993 2.4041 4 3
45.308 2.5345 4 3
-18.706 12.258 4 3
-31.416 2.4297 4 3
9.9322 23.508 4 3
-39.061 -2.1036 4 3
14.748 21.043 4 3
5.8639 21.872 4 3
11.455 29.259 4 3
-32.701 2.698 4 3
-29.589 4.8167 4 3
16.358 24.903 4 3
4.2767 20.058 4 3
-0.71891 35.548 5 3
-14.623 42.035 5 3
-31.962 30.642 5 3
1.7966 37.683 5 3
6.6281 20.069 5 3
1.3095 25.673 5 3
13.275 34.589 5 3
-11.659 32.245 5 3
2.8201 42.132 5 3
10.473 27.582 5 3
2.2341 35.169 5 3
14.7 32.674 5 3
13.241 34.773 5 3
-7.1936 40.913 5 3
14.35 38.576 5 3
10.054 34.108 5 3
0.75959 30.24 5 3
7.9225 33.537 5 3
26.463 26.276 5 3
6.2501 26.061 5 3
26.934 24.275 5 3
-31.294 20.913 5 3
2.8971 28.243 5 3
-3.6148 16.672 5 3
8.611 38.185 5 3
8.0503 28.63 5 3
7.4813 39.209 5 3
-3.8992 16.557 5 3
23.865 27.241 5 3
20.222 26.706 5 3
-2.166 22.523 5 3
-2.249 -7.93 5 3
-3.833 16.552 5 3
-5.8742 40.541 5 3
-3.4118 17.118 5 3
5.7214 24.393 5 3
-8.1093 15.891 5 3
0.882 34.178 5 3
6.4982 26.437 5 3
11.649 40.522 5 3
3.1952 21.085 5 3
-7.2529 45.33 5 3
-9.8488 45.033 5 3
-6.0718 31.872 5 3
12.333 40.567 5 3
25.591 25.851 5 3
27.163 27.473 5 3
11.659 22.112 5 3
7.0457 42.602 5 3
-9.1381 13.335 5 3
2.3757 19.032 5 3
-1.335 21.669 5 3
2.0637 27.145 5 3
-6.0283 36.656 5 3
17.037 27.34 5 3
0.85514 -7.9608 5 3
-1.6943 29.384 5 3
-9.9772 45.155 5 3
11.4 40.879 5 3
-2.8043 31.795 5 3
0.8371 19.901 5 3
2.4454 41.64 5 3
2.3366 38.297 5 3
-7.5999 41.303 5 3
2.0748 33.563 5 3
8.2344 28.642 5 3
13.766 37.548 5 3
-25.729 31.823 5 3
-0.4926 32.983 5 3
3.7681 22.24 5 3
-9.5272 42.013 5 3
14.23 33.024 5 3
6.2589 20.924 5 3
0.759 23.199 5 3
11.117 30.113 5 3
-9.0353 46.971 5 3
-7.485 43.414 5 3
3.0721 39.177 5 3
26.075 26.978 5 3
6.2 29.836 5 3
-7.3051 40.884 5 3
7.1602 34.393 5 3
11.943 26.106 5 3
14.81 28.79 5 3
1.9984 28.287 5 3
14.863 31.743 5 3
19.187 30.539 5 3
8.8447 28.053 5 3
-8.3106 15.953 5 3
-0.75021 43.807 5 3
0.28622 22.968 5 3
12.469 38.401 5 3
4.5134 31.732 5 3
18.356 33.848 5 3
25.421 24.463 5 3
-2.876 23.518 5 3
6.9562 -14.131 5 3
9.5204 29.086 5 3
-14.18 40.871 5 3
-5.8372 16.297 5 3
-8.3594 32.39 5 3
0.72618 34.35 5 3
2.9537 33.877 5 3
-0.73729 38.366 5 3
2.8984 33.703 5 3
4.435 28.338 5 3
1.6954 34.478 5 3
-3.7528 16.726 5 3
-6.0541 33.657 5 3
9.6681 34.939 5 3
-13.482 14.197 5 3
3.0841 39.265 5 3
32.133 24.836 5 3
-4.3985 41.441 5 3
-2.3154 39.263 5 3
13.151 29.074 5 3
2.196 29.227 5 3
2.5247 32.293 5 3
25.799 25.81 5 3
11.842 24.373 5 3
-21.901 27.313 5 3
14.683 31.83 5 3
-6.2088 24.361 5 3
2.6219 28.383 5 3
12.073 28.09 5 3
0.48597 30.938 5 3
4.9697 22.871 5 3
9.2531 31.348 5 3
3.9078 22.189 5 3
-10.735 30.677 5 3
-7.7746 15.845 5 3
8.7427 30.266 5 3
1.2665 32.008 5 3
12.07 28.105 5 3
-12.733 15.615 5 3
-6.5661 30.862 5 3
-14.065 41.01 5 3
12.275 31.297 5 3
7.3567 29.442 5 3
19.703 44.862 5 3
8.6659 32.398 5 3
8.3506 31.618 5 3
-14.52 40.371 5 3
-10.223 42.682 5 3
2.2834 28.657 5 3
0.69732 28.967 5 3
5.7388 25.124 5 3
-4.4656 40.844 5 3
13.233 31.373 5 3
6.2579 22.247 5 3
2.7099 25.719 5 3
1.1412 25.1 5 3
11.314 29.343 5 3
-0.16056 24.997 5 3
7.0955 24.053 5 3
6.9687 27.441 5 3
10.768 19.884 5 3
2.987 28.419 5 3
8.9792 28.155 5 3
0.99915 23.607 5 3
-10.361 42.584 5 3
2.8345 29.961 5 3
-12.38 14.527 5 3
6.0566 29.711 5 3
9.2168 31.358 5 3
-1.0221 31.387 5 3
-12.477 32.767 5 3
10.524 27.918 5 3
5.747 29.244 5 3
7.1689 31.023 5 3
-3.2391 -14.123 5 3
10.929 28.938 5 3
11.263 29.569 5 3
-16.026 17.903 5 3
10.741 28.714 5 3
6.0605 29.102 5 3
6.4529 27.464 5 3
-0.011779 24.378 5 3
7.2756 32.288 5 3
1.894 24.889 5 3
3.8006 26.223 5 3
2.699 28.011 5 3
6.0685 28.677 5 3
-9.4017 34.171 5 3
6.4911 24.79 5 3
3.1779 28.434 5 3
7.1245 25.612 5 3
6.5695 25.16 5 3
6.7595 28.025 5 3
-13.479 14.672 5 3
5.725 22.704 5 3
-8.4094 28.274 5 3
6.9084 25.549 5 3
4.8781 28.895 5 3
10.866 19.858 5 3
0.049965 26.738 5 3
-0.30539 23.146 5 3
-14.654 42.863 5 3
3.3925 29.266 5 3
19.992 49.208 6 3
15.349 49.575 6 3
19.474 49.822 6 3
19.463 50.434 6 3
16.262 43.985 6 3
21.021 50.667 6 3
15.844 51.102 6 3
21.194 51.694 6 3
17.604 49.468 6 3
17.819 48.17 6 3
21.86 49.733 6 3
17.723 45.723 6 3
12.544 50.534 6 3
19.68 52.791 6 3
23.254 50.959 6 3
21.053 50.901 6 3
19.752 50.46 6 3
19.364 50.053 6 3
15.404 50.082 6 3
21.274 51.813 6 3
12.693 44.786 6 3
20.624 47.355 6 3
14.453 50.543 6 3
20.551 50.548 6 3
13.493 44.813 6 3
17.779 53.075 6 3
26.16 49.835 6 3
19.905 48.409 6 3
25.608 49.704 6 3
19.138 51.633 6 3
12.233 47.144 6 3
16.071 50.107 6 3
17.657 49.391 6 3
6.6289 43.35 6 3
15.8 49.783 6 3
16.268 43.985 6 3
21.378 51.545 6 3
14.006 49.15 6 3
13.8 46.272 6 3
15.968 47.3 6 3
19.194 50.63 6 3
19.634 52.801 6 3
5.1253 39.795 6 3
20.15 51.213 6 3
18.505 49.744 6 3
21.138 50.752 6 3
14.568 47.004 6 3
19.06 52.815 6 3
19.904 50.791 6 3
16.591 41.049 6 3
13.733 46.398 6 3
12.14 48.545 6 3
19.794 50.094 6 3
21.366 49.071 6 3
18.777 45.831 6 3
17.744 51.6 6 3
9.3636 48.048 6 3
22.262 52.193 6 3
21.877 51.6 6 3
21.179 51.367 6 3
14.361 48.79 6 3
18.112 53.074 6 3
14.266 51.944 6 3
14.754 50.869 6 3
16.982 51.16 6 3
18.809 51.812 6 3
7.7003 45.622 6 3
16.931 45.641 6 3
11.505 48.729 6 3
14.987 53.343 6 3
22.252 52.527 6 3
24.158 51.481 6 3
15.082 46.109 6 3
14.148 51.682 6 3
11.344 47.462 6 3
12.311 47.143 6 3
17.828 44.941 6 3
19.771 52.402 6 3
14.292 47.081 6 3
19.232 46.143 6 3
19.644 45.052 6 3
18.638 49.105 6 3
14.457 48.614 6 3
12.138 47.925 6 3
19.124 48.989 6 3
16.322 48.825 6 3
17.089 48.197 6 3
3.7143 46.237 6 3
11.931 52.635 6 3
16.936 47.539 6 3
15.664 44.674 6 3
18.214 52.839 6 3
16.27 53.251 6 3
15.938 51.15 6 3
10.922 47.382 6 3
21.715 50.589 6 3
17.232 50.238 6 3
15.113 51.449 6 3
14.867 52.669 6 3
13.359 53.379 6 3
13.074 51.396 6 3
11.737 46.875 6 3
22.246 48.854 6 3
11.702 46.194 6 3
8.8666 48.268 6 3
16.194 43.792 6 3
10.317 41.823 6 3
19.549 49.641 6 3
11.725 47.598 6 3
16.249 50.63 6 3
9.8603 46.301 6 3
22.425 49.181 6 3
14.849 49.374 6 3
18.819 45.857 6 3
18.026 46.006 6 3
20.437 52.498 6 3
10.294 45.385 6 3
7.4524 43.418 6 3
14.545 46.115 6 3
18.695 47.205 6 3
20.256 46.211 6 3
17.908 47.354 6 3
12.044 46.335 6 3
1.8786 38.025 6 3
22.629 51.9 6 3
15.903 46.272 6 3
14.743 48.098 6 3
16.251 46.728 6 3
21.052 47.497 6 3
21.157 49.351 6 3
19.347 53.064 6 3
9.3057 41.318 6 3
15.051 48.978 6 3
15.04 52.703 6 3
14.505 43.14 6 3
12.494 51.596 6 3
7.8296 43.365 6 3
21.202 47.6 6 3
10.423 46.493 6 3
15.81 45.768 6 3
13.907 50.848 6 3
20.727 49.312 6 3
21.554 49.657 6 3
20.487 49.483 6 3
12.716 44.379 6 3
15.877 52.301 6 3
12.594 46.981 6 3
13.5 44.334 6 3
15.614 48.883 6 3
19.16 52.894 6 3
11.108 48.053 6 3
16.234 46.442 6 3
21.146 51.588 6 3
19.889 50.842 6 3
15.182 51.165 6 3
21.276 47.687 6 3
21.181 41.567 6 3
16.767 47.534 6 3
14.395 48.624 6 3
18.814 46.909 6 3
16.717 49.998 6 3
14.989 44.204 6 3
19.917 49.409 6 3
15.687 51.542 6 3
19.237 46.989 6 3
17.312 52 6 3
16.896 51.799 6 3
16.813 52.341 6 3
19.985 48.84 6 3
18.738 50.812 6 3
14.011 52.346 6 3
16.687 47.324 6 3
18.764 47.222 6 3
22.315 49.251 6 3
16.438 50.328 6 3
13.246 45.15 6 3
11.815 52.61 6 3
21.654 49.837 6 3
13.918 46.55 6 3
16.064 44.973 6 3
21.93 53.117 6 3
20.296 49.291 6 3
20.615 48.306 6 3
15.717 50.036 6 3
14.752 51.625 6 3
12.942 51.515 6 3
16.46 45.442 6 3
16.157 43.962 6 3
17.764 45.026 6 3
11.889 46.678 6 3
11.393 49.104 6 3
20.891 49.226 6 3
15.019 47.788 6 3
16.267 49.494 6 3
24.067 48.23 6 3
11.975 52.465 6 3
14.554 48.832 6 3
10.309 44.505 6 3
18.231 51.431 6 3
17.686 52.709 6 3
19.554 48.236 6 3
15.218 47.68 6 3
18.409 47.337 6 3
17.669 48.224 6 3
16.829 49.004 6 3
15.85 53.345 6 3
19.257 52.882 6 3
20.771 44.812 6 3
15.049 51.858 6 3
22.245 52.635 6 3
20.341 50.613 6 3
12.967 47.232 6 3
17.529 49.225 6 3
14.344 49.909 6 3
18.465 49.69 6 3
23.366 51.86 6 3
16.368 49.357 6 3
10.461 42.18 6 3
15.746 49.822 6 3
22.184 52.521 6 3
14.339 53.615 6 3
18.64 48.424 6 3
15.237 50.733 6 3
21.274 52.206 6 3
11.757 47.496 6 3
15.828 45.759 6 3
13.448 45.288 6 3
16.234 50.797 6 3
17.572 46.317 6 3
21.767 47.69 6 3
18.758 50.845 6 3
12.352 48.584 6 3
20.823 48.593 6 3
15.62 44.559 6 3
5.039 38.994 6 3
12.559 46.723 6 3
16.645 44.14 6 3
2.1951 47.901 6 3
14.843 50.008 6 3
7.6081 41.833 6 3
12.821 47.292 6 3
19.335 46.237 6 3
13.412 42.627 6 3
20.673 49.317 6 3
17.635 47.4 6 3
18.985 45.917 6 3
13.658 54.25 6 3
21.515 47.532 6 3
19.956 49.605 6 3
17.306 46.332 6 3
11.821 52.671 6 3
15.378 47.526 6 3
16.423 51.514 6 3
12.768 45.937 6 3
15.881 51.103 6 3
17.648 46.491 6 3
21.01 51.266 6 3
20.063 50.866 6 3
10.323 44.51 6 3
21.449 49.934 6 3
22.653 50.734 6 3
13.965 48.626 6 3
17.855 48.709 6 3
17.806 50.567 6 3
14.208 49.603 6 3
23.476 46.87 6 3
14.177 49.767 6 3
22.189 52.725 6 3
3.1371 44.63 6 3
28.646 28.151 6 3
13.741 54.043 6 3
13.24 50.71 6 3
24.341 51.294 6 3
9.4058 45.097 6 3
13.185 46.607 6 3
-7.125 47.901 6 3
16.274 44.132 6 3
20.501 50.622 6 3
17.283 47.557 6 3
13.745 46.245 6 3
-34.178 25.94 7 3
-34.286 26.008 7 3
-32.72 26.832 7 3
-34.82 28.798 7 3
-33.969 29.768 7 3
-33.65 29.979 7 3
-34.026 29.772 7 3
-33.812 29.906 7 3
-34.71 28.659 7 3
-33.601 29.938 7 3
-34.663 28.899 7 3
-33.787 30.048 7 3
-34.295 29.63 7 3
-33.165 26.9 7 3
-32.647 26.737 7 3
-32.645 26.707 7 3
-34.075 29.76 7 3
-34.745 28.627 7 3
-34.153 29.72 7 3
-33.983 29.819 7 3
-31.333 24.376 7 3
-32.549 27.934 7 3
-32.746 29.117 7 3
-32.635 28.996 7 3
-32.281 28.566 7 3
-32.584 27.776 7 3
-32.877 28.501 7 3
-32.333 28.386 7 3
-32.936 29.597 7 3
-32.437 29.197 7 3
-32.82 29.744 7 3
-32.685 29.309 7 3
-33.274 28.717 7 3
-32.552 27.799 7 3
-32.363 29.1 7 3
-32.615 29.11 7 3
-32.791 28.919 7 3
-32.734 29.397 7 3
-32.629 27.876 7 3
-32.406 29.259 7 3
-32.607 29.077 7 3
-34.383 27.731 7 3
-34.314 27.759 7 3
-34.358 27.793 7 3
-31.492 26.626 7 3
-35.325 27.222 7 3
-39.007 24.358 7 3
-39.18 24.127 7 3
-38.612 24.485 7 3
-39.256 24.418 7 3
-38.301 24.594 7 3
-38.94 24.867 7 3
-39.627 24.346 7 3
-38.996 23.897 7 3
-39.139 23.878 7 3
-39.237 24.523 7 3
-39.349 24.44 7 3
-37.934 24.902 7 3
-38.961 24.467 7 3
-38.955 24.254 7 3
-39.892 24.243 7 3
-39.713 24.259 7 3
-39.239 24.206 7 3
-37.882 24.912 7 3
-38.265 25.045 7 3
-39.632 24.27 7 3
-39.075 24.14 7 3
-38.68 24.248 7 3
-30.974 17.656 7 3
-31.087 17.535 7 3
-31.024 17.488 7 3
-30.916 17.621 7 3
-30.932 17.79 7 3
-30.91 17.591 7 3
-31.763 17.222 7 3
-31.057 17.428 7 3
-30.681 18.271 7 3
-30.884 17.636 7 3
-30.93 17.649 7 3
-31.569 17.309 7 3
-30.917 17.545 7 3
-30.646 18.306 7 3
-30.808 17.769 7 3
-30.974 17.525 7 3
-31.116 17.4 7 3
-31.121 17.404 7 3
-31.021 17.507 7 3
-30.851 18.598 7 3
-31.106 17.382 7 3
-36.689 33.925 7 3
-37.061 33.747 7 3
-36.735 33.49 7 3
-36.689 33.67 7 3
-36.323 33.707 7 3
-36.367 33.659 7 3
-36.685 33.751 7 3
-36.623 33.779 7 3
-36.316 33.664 7 3
-37.267 32.978 7 3
-36.294 33.58 7 3
-37.701 32.496 7 3
-36.273 33.706 7 3
-37.436 32.846 7 3
-36.769 33.815 7 3
-37.669 32.566 7 3
-36.329 33.368 7 3
-36.537 33.598 7 3
-36.721 33.754 7 3
-36.83 33.775 7 3
-36.746 33.761 7 3
-36.745 33.704 7 3
-36.251 33.55 7 3
-39.478 21.732 7 3
-38.4 21.351 7 3
-39.211 21.848 7 3
-39.334 20.877 7 3
-39.323 21.89 7 3
-39.364 21.225 7 3
-39.355 21.807 7 3
-39.362 20.646 7 3
-39.425 21.1 7 3
-39.361 20.914 7 3
-39.355 21.869 7 3
-39.512 21.741 7 3
-39.47 21.726 7 3
-39.475 21.894 7 3
-39.531 22.01 7 3
-38.964 21.585 7 3
-39.134 21.626 7 3
-39.498 21.534 7 3
-39.288 21.882 7 3
-39.318 21.058 7 3
-43.866 27.726 7 3
-43.356 27.819 7 3
-32.463 24.638 7 3
-44.096 27.502 7 3
-44.066 27.502 7 3
-41.866 27.899 7 3
-42.477 28.273 7 3
-42.316 28.142 7 3
-42.247 28.45 7 3
-41.804 27.814 7 3
-41.782 27.792 7 3
-41.83 27.816 7 3
-41.735 27.929 7 3
-41.722 28.024 7 3
-41.788 27.859 7 3
-41.762 28.091 7 3
-42.255 28.795 7 3
-42.499 28.005 7 3
-41.81 27.804 7 3
-42.579 28.052 7 3
-42.341 28.889 7 3
-41.853 27.855 7 3
-42.659 28.016 7 3
-42.176 27.968 7 3
-42.265 28.541 7 3
-42.193 27.966 7 3
-38.313 29.32 7 3
-38.345 29.26 7 3
-38.338 29.298 7 3
-38.363 29.233 7 3
-38.383 29.242 7 3
-37.515 20.544 7 3
-37.44 20.444 7 3
-37.385 20.189 7 3
-37.396 20.296 7 3
-37.361 20.182 7 3
-31.495 23.706 7 3
-37.179 20.193 7 3
-31.549 23.906 7 3
-38.198 22.994 7 3
-37.617 20.804 7 3
-27.236 20.386 7 3
-27.091 20.308 7 3
-27.392 19.936 7 3
-27.55 20.303 7 3
-27.048 20.517 7 3
-27.106 20.354 7 3
-26.927 20.251 7 3
-26.954 20.865 7 3
-26.734 20.569 7 3
-26.981 20.929 7 3
-27.284 20.064 7 3
-27.051 20.863 7 3
-26.927 20.83 7 3
-26.731 20.738 7 3
-26.681 21.105 7 3
-27.394 20.613 7 3
-27.833 20.393 7 3
-27.082 21.14 7 3
-27.242 20.065 7 3
-24.776 20.953 7 3
-41.066 29.998 7 3
-41.217 30.304 7 3
-41.5 30.341 7 3
-41.287 30.221 7 3
-41.702 30.652 7 3
-41.596 30.698 7 3
-41.624 30.324 7 3
-41.354 30.23 7 3
-40.606 29.949 7 3
-41.899 30.962 7 3
-41.716 30.605 7 3
-41.19 29.991 7 3
-41.858 30.931 7 3
-41.889 30.804 7 3
-41.498 30.414 7 3
-41.688 30.633 7 3
-41.721 30.62 7 3
-41.668 30.554 7 3
-41.836 30.813 7 3
-41.495 30.314 7 3
-41.621 30.472 7 3
-38.432 26.88 7 3
-37.54 27.319 7 3
-37.623 27.556 7 3
-36.658 26.775 7 3
-36.513 26.727 7 3
-36.748 26.66 7 3
-37.307 26.857 7 3
-37.357 27.567 7 3
-37.7 27.216 7 3
-38.359 27.607 7 3
-37.156 27.239 7 3
-36.793 26.691 7 3
-37.33 27.21 7 3
-37.078 26.926 7 3
-36.69 26.638 7 3
-37.555 27.282 7 3
-38.528 26.714 7 3
-37.051 26.64 7 3
-36.35 26.398 7 3
-37.41 27.022 7 3
-37.748 27.585 7 3
-37.171 27.771 7 3
-37.073 26.304 7 3
-36.639 26.28 7 3
-36.302 26.471 7 3
-29.656 30.662 7 3
-30.297 30.736 7 3
-30.956 30.997 7 3
-29.517 30.561 7 3
-30.879 30.986 7 3
-30.254 30.949 7 3
-29.854 30.711 7 3
-29.79 30.878 7 3
-29.712 31.216 7 3
-30.109 30.759 7 3
-29.504 30.569 7 3
-30.677 30.943 7 3
-31.489 31.454 7 3
-31.499 31.396 7 3
-31.074 31.206 7 3
-31.535 31.438 7 3
-30.675 30.495 7 3
-31.099 31.096 7 3
-31.229 30.954 7 3
-30.83 30.906 7 3
-31.411 31.454 7 3
-29.551 30.623 7 3
-36.603 29.013 7 3
-31.369 25.714 7 3
-36.712 29.079 7 3
-36.381 29.196 7 3
-36.605 29.017 7 3
-28.914 23.825 7 3
-29.167 23.848 7 3
-28.773 23.817 7 3
-28.909 23.831 7 3
-28.857 24.666 7 3
-28.873 23.713 7 3
-29.004 23.861 7 3
-27.869 24.007 7 3
-28.739 23.803 7 3
-29.316 24.2 7 3
-27.842 23.692 7 3
-27.96 23.718 7 3
-29.11 23.658 7 3
-28.224 23.803 7 3
-28.43 23.787 7 3
-28.257 24.191 7 3
-28.235 23.87 7 3
-28.909 24.605 7 3
-28.52 23.744 7 3
-42.757 24.365 7 3
-43.74 24.654 7 3
-43.037 23.645 7 3
-42.555 25.59 7 3
-42.84 24.924 7 3
-43.665 24.914 7 3
-42.577 25.226 7 3
-42.555 25.232 7 3
-43.629 24.915 7 3
-42.421 24.971 7 3
-43.389 23.653 7 3
-43.927 24.449 7 3
-43.752 24.635 7 3
-43.271 23.624 7 3
-43.259 23.624 7 3
-43.519 24.176 7 3
-43.747 24.854 7 3
-42.679 25.176 7 3
-42.665 25.164 7 3
-43.085 23.672 7 3
-32.859 24.368 7 3
-33.269 24.579 7 3
-33.12 24.571 7 3
-33.853 24.115 7 3
-32.39 24.501 7 3
-33.559 24.962 7 3
-34.892 25.907 7 3
-32.08 24.31 7 3
-32.95 24.374 7 3
-31.981 24.559 7 3
-32.997 24.531 7 3
-33.803 24.088 7 3
-31.899 24.467 7 3
-29.906 32.796 7 3
-32.025 24.521 7 3
-32.347 24.476 7 3
-33.681 24.612 7 3
-31.675 24.889 7 3
-34.063 25.796 7 3
-31.865 24.117 7 3
-37.413 17.589 7 3
-37.068 17.845 7 3
-36.711 18.444 7 3
-36.926 18.226 7 3
-36.697 18.274 7 3
-36.913 18.272 7 3
-36.775 18.169 7 3
-36.585 18.306 7 3
-36.828 18.24 7 3
-36.932 18.058 7 3
-36.985 18.013 7 3
-36.844 18.165 7 3
-36.885 17.886 7 3
-36.783 18.133 7 3
-37.194 17.804 7 3
-36.971 18.037 7 3
-36.815 18.034 7 3
-36.905 18.065 7 3
-36.944 18.024 7 3
-36.867 18.019 7 3
-39.739 19.455 7 3
-41.356 20.291 7 3
-39.824 20.218 7 3
-41.286 20.487 7 3
-40.592 19.77 7 3
-41.111 20.69 7 3
-41.024 20.33 7 3
-41.415 20.363 7 3
-40.56 20.429 7 3
-41.083 20.423 7 3
-40.776 20.407 7 3
-41.103 20.354 7 3
-41.734 20.301 7 3
-41.08 20.5 7 3
-39.315 19.261 7 3
-41.08 20.512 7 3
-41.726 20.251 7 3
-41.302 20.408 7 3
-41.713 20.294 7 3
-41.074 20.44 7 3
-28.78 27.201 7 3
-29.941 27.406 7 3
-29.012 26.807 7 3
-29.884 27.328 7 3
-29.233 26.65 7 3
-28.964 27.116 7 3
-29.148 27.022 7 3
-29.124 26.994 7 3
-29.842 27.415 7 3
-29.794 27.282 7 3
-29.873 27.177 7 3
-29.752 27.132 7 3
-28.887 26.868 7 3
-29.72 27.174 7 3
-29.744 27.288 7 3
-29.946 27.168 7 3
-29.918 27.458 7 3
-29.291 26.761 7 3
-29.354 26.993 7 3
-30.357 27.391 7 3
-29.786 27.292 7 3
-28.936 26.899 7 3
-34.994 22.374 7 3
-42.632 29.158 7 3
-40.387 22.805 7 3
-40.158 23.123 7 3
-40.548 22.776 7 3
-36.785 25.894 7 3
-40.504 22.746 7 3
-35.395 21.776 7 3
-36.716 21.81 7 3
-36.905 21.986 7 3
-35.493 21.744 7 3
-36.264 21.479 7 3
-35.81 21.728 7 3
-36.162 21.646 7 3
-35.765 21.686 7 3
-35.305 21.664 7 3
-35.568 21.598 7 3
-35.994 21.658 7 3
-36.9 21.984 7 3
-35.564 21.709 7 3
-36.008 21.694 7 3
-35.499 21.57 7 3
-36.513 21.679 7 3
-36.54 21.732 7 3
-35.733 21.745 7 3
-35.978 21.637 7 3
-35.646 21.696 7 3
-36.451 23.854 7 3
-35.759 24.624 7 3
-36.595 23.891 7 3
-36.444 25.008 7 3
-36.241 24.72 7 3
-36.629 23.853 7 3
-36.52 23.808 7 3
-36.624 24.024 7 3
-36.133 24.705 7 3
-36.67 24.606 7 3
-36.484 24.562 7 3
-36.51 23.993 7 3
-36.539 24.068 7 3
-36.267 24.018 7 3
-36.527 23.788 7 3
-36.432 23.863 7 3
-36.219 24.036 7 3
-36.199 23.958 7 3


==> figs/data/edgemac_domain4_tsne.txt <==
7.4949 -38.583 1 4
2.4166 -45.522 1 4
4.5605 -38.655 1 4
10.313 -23.032 1 4
-10.559 -0.041535 1 4
-1.2883 -41.557 1 4
2.542 -46.089 1 4
0.99004 -23.588 1 4
1.0884 -26.509 1 4
23.47 -29.798 1 4
4.5028 -39.906 1 4
-3.0691 -41.185 1 4
-0.55586 -47.212 1 4
3.8354 -44.002 1 4
2.4748 -38.313 1 4
7.9051 -44.074 1 4
0.65559 -44.968 1 4
2.1299 -45.382 1 4
4.7156 -39.864 1 4
-2.142 -43.328 1 4
-0.32882 -44.702 1 4
10.318 -23.26 1 4
7.1573 -7.9253 1 4
11.55 -24.766 1 4
6.4916 -43.088 1 4
-2.3839 -35.498 1 4
1.2193 -23.673 1 4
7.8432 -11.47 1 4
23.134 -24.797 1 4
-0.86472 -35.274 1 4
0.29971 -44.813 1 4
6.952 -21.402 1 4
10.55 -29.467 1 4
0.58791 -42.035 1 4
-3.3871 -45.239 1 4
-0.26353 -44.913 1 4
4.9443 -38.158 1 4
18.154 -30.616 1 4
2.4527 -45.433 1 4
4.8637 -38.741 1 4
2.9486 -45.51 1 4
7.2945 -7.9012 1 4
0.9073 -45.2 1 4
8.0243 -28.503 1 4
7.2789 -38.286 1 4
27.486 -7.9406 1 4
1.5611 -28.498 1 4
6.6353 -40.764 1 4
5.6853 -38.031 1 4
11.473 -38.826 1 4
2.4155 -46.177 1 4
0.26487 -44.89 1 4
22.251 -9.8131 1 4
8.2101 -7.1979 1 4
18.747 -29.608 1 4
5.0622 -26.36 1 4
1.9838 -42.491 1 4
15.023 -11.872 1 4
4.1772 -18.498 1 4
4.7366 -37.872 1 4
2.4208 -45.597 1 4
2.2488 -43.966 1 4
1.311 -33.314 1 4
5.5336 -38.797 1 4
-14.378 -24.199 1 4
-1.8576 -31.935 1 4
3.8896 -38.212 1 4
12.614 -42.981 1 4
0.68962 -23.688 1 4
22.69 -30.963 1 4
4.4349 -29.498 1 4
22.787 -15.417 1 4
6.1151 -41.407 1 4
7.5814 -39.107 1 4
6.2766 -41.439 1 4
7.1923 -41.357 1 4
2.3976 -46.269 1 4
4.5415 -29.587 1 4
-1.0167 -35.232 1 4
21.305 -22.375 1 4
8.8433 -23.326 1 4
5.9839 -25.574 1 4
6.1144 -25.459 1 4
8.7742 -23.283 1 4
6.0409 -25.432 1 4
20.402 -28.768 1 4
23.029 -24.819 1 4
17.547 -28.873 1 4
12.513 -23.21 1 4
21.438 -25.455 1 4
19.164 -28.759 1 4
20.251 -28.488 1 4
20.322 -25.427 1 4
10.316 -36.927 1 4
1.3129 -33.322 1 4
13.086 -39.654 1 4
9.758 -37.168 1 4
12.767 -23.382 1 4
10.507 -24.106 1 4
3.6415 -24.802 1 4
8.4633 -22.573 1 4
4.2851 -24.825 1 4
4.125 -25.085 1 4
9.1817 -34.61 1 4
4.1223 -25.394 1 4
4.2146 -24.938 1 4
-17.009 -45.917 1 4
1.5598 -38.653 1 4
-16.653 -46.018 1 4
11.986 -36.75 1 4
-7.7815 -28.44 1 4
-16.726 -46.006 1 4
-2.4873 -25.324 1 4
2.5041 -29.183 1 4
-17.628 -23.965 1 4
-2.1669 -26.057 1 4
-1.815 -25.128 1 4
2.2791 -25.221 1 4
5.4142 -27.233 1 4
2.538 -25.172 1 4
11.141 -33.847 1 4
-0.8857 -31.299 1 4
-2.8108 -24.554 1 4
-3.8645 -23.034 1 4
-6.7676 -21.713 1 4
-2.2382 -22.739 1 4
-13.866 -17.917 1 4
-3.1993 -22.917 1 4
-3.4957 -22.87 1 4
8.9063 -21.608 1 4
-6.3447 -21.103 1 4
-17.719 -29.624 1 4
-7.8901 -21.807 1 4
-7.6108 -28.758 1 4
-10.353 -23.84 1 4
-8.546 -21.257 1 4
-11.229 -18.606 1 4
-4.238 -18.636 1 4
-12.553 -37.317 1 4
4.3604 -18.698 1 4
-5.7707 -21.043 1 4
-4.0396 -20.206 1 4
-5.2457 -20.331 1 4
-7.5516 -20.31 1 4
-5.4038 -19.993 1 4
-3.2293 -30.662 1 4
14.746 -44.071 1 4
3.3925 -41.363 1 4
-2.7255 -39.692 1 4
1.1689 -49.395 1 4
1.7817 -39.816 1 4
10.378 -42.17 1 4
13.82 -40.695 1 4
10.182 -27.252 1 4
-5.0953 -50.61 1 4
6.0055 -25.118 1 4
1.2115 -39.862 1 4
4.2635 -42.361 1 4
0.6979 -38.072 1 4
2.5549 -44.335 1 4
9.9193 -15.151 1 4
0.57556 -38.145 1 4
0.61358 -38.185 1 4
9.218 -34.459 1 4
-3.1515 -35.66 1 4
20.605 -30.552 1 4
11.523 -20.357 1 4
9.2382 -45.428 1 4
12.047 -21.405 1 4
12.589 -21.392 1 4
-2.8744 -20.43 1 4
-9.9396 -19.85 1 4
-7.1805 -40.112 1 4
-9.0353 -16.929 1 4
18.861 -29.171 1 4
-10.029 -20.655 1 4
-9.6908 -20.16 1 4
-10.86 -19.492 1 4
-10.099 -19.553 1 4
-13.129 -23.334 1 4
-8.1689 -17.584 1 4
19.186 -28.737 1 4
17.579 -43.497 1 4
-21.285 -21.583 1 4
0.68779 -23.791 1 4
-27.135 -20.783 1 4
2.786 -21.015 1 4
-6.1854 -28.514 1 4
2.8392 -20.975 1 4
2.5107 -21.508 1 4
7.8915 -44.073 1 4
11.719 -42.392 1 4
-0.43762 -37.903 1 4
5.5804 -43.021 1 4
21.747 -39.856 1 4
6.2888 -40.356 1 4
2.0563 -39.905 1 4
-2.5076 -38.076 1 4
8.5855 -37.01 1 4
18.356 -33.896 1 4
7.195 -43.511 1 4
11.547 -42.472 1 4
7.4507 -36.191 1 4
-16.579 -23.653 1 4
3.2467 -39.314 1 4
1.0803 -40.749 1 4
3.389 -39.32 1 4
3.4702 -38.781 1 4
0.8383 -41.14 1 4
14.321 -17.133 1 4
7.5372 -27.241 1 4
4.8972 -23.244 1 4
-3.9885 -26.572 1 4
0.86493 -27.139 1 4
-0.67799 -24.431 1 4
-14.463 -22.715 1 4
0.05476 -25.251 1 4
-7.0017 -24.706 1 4
15.001 -26.852 1 4
9.6614 -23.437 1 4
8.5451 -26.514 1 4
8.6663 -24.49 1 4
8.7911 -23.534 1 4
8.5651 -24.368 1 4
8.6677 -23.867 1 4
-6.4022 -23.539 1 4
5.4719 -23.693 1 4
-6.6316 -26.047 1 4
-3.6511 -26.374 1 4
-6.329 -23.432 1 4
-6.3097 -23.625 1 4
-6.9208 -23.518 1 4
6.3285 -24.015 1 4
5.2891 -35.44 1 4
11.879 -36.497 1 4
22.118 -29.824 1 4
-11.552 -19.643 1 4
6.0794 -20.036 1 4
-3.0968 -38.131 1 4
16.908 -27.312 1 4
21.485 -30.179 1 4
20.975 -25.149 1 4
6.1668 -19.578 1 4
2.8113 -30.809 1 4
-15.461 -23.4 1 4
-16.571 -46.318 1 4
3.8747 -27.34 1 4
1.6027 -28.856 1 4
6.2268 -24.4 1 4
-15.245 -23.23 1 4
9.5175 -25.527 1 4
-16.92 -25.654 1 4
-27.367 -20.802 1 4
9.0107 -25.378 1 4
3.7703 -30.48 1 4
9.8328 -23.43 1 4
8.512 -24.742 1 4
8.6643 -23.45 1 4
8.5056 -24.599 1 4
-11.778 -31.651 1 4
-16.236 -45.853 1 4
0.9521 -38.369 1 4
2.082 -42.277 1 4
1.4306 -38.544 1 4
-14.65 -36.953 1 4
-5.1196 -40.198 1 4
-5.1187 -40.197 1 4
20.938 -39.576 1 4
-9.8059 -42.321 1 4
-4.0642 -47.552 1 4
-4.3625 -40.897 1 4
0.63043 -45.832 1 4
7.2816 -36.492 1 4
-7.1172 -39.092 1 4
-1.3565 -38.45 1 4
-1.533 -38.818 1 4
-3.9063 -26.553 1 4
-0.3952 -25.024 1 4
-17.388 -25.694 1 4
-11.152 -20.515 1 4
-17.158 -25.827 1 4
-10.551 -25.254 1 4
25.331 -30.095 1 4
-6.9599 -21.066 1 4
-6.5655 -26.081 1 4
-6.7636 -19.162 1 4
-8.777 -16.422 1 4
-17.906 -28.984 1 4
25.377 -33.834 1 4
-7.9616 -22.457 1 4
-6.5804 -26.442 1 4
-4.1848 -24.425 1 4
-6.2301 -23.145 1 4
-4.1857 -24.162 1 4
-4.4265 -24.643 1 4
18.585 -24.603 1 4
10.456 -28.432 1 4
9.6724 -29.856 1 4
10.361 -28.431 1 4
16.157 -43.188 1 4
10.247 -28.266 1 4
6.3002 -21.947 1 4
2.8558 -20.977 1 4
-19.237 -30.854 1 4
6.6142 -22.093 1 4
4.4125 -21.585 1 4
6.0728 -24.1 1 4
14.14 -22.409 1 4
9.7166 -23.555 1 4
6.269 -21.971 1 4
-15.765 -23.353 1 4
9.0616 -24.177 1 4
11.96 -23.44 1 4
-24.322 -5.4186 1 4
17.436 -25.548 1 4
-2.2273 -36.993 1 4
14.1 -24.6 1 4
12.506 -23.246 1 4
14.413 -24.111 1 4
13.423 -25.641 1 4
12.048 -23.369 1 4
-4.761 -22.29 1 4
-8.9003 -20.638 1 4
-6.1921 -20.712 1 4
7.4015 -30.12 1 4
5.9962 -19.346 1 4
-6.4236 -20.023 1 4
18.098 -24.268 1 4
19.332 -28.796 1 4
16.641 -23.314 1 4
16.538 -23.577 1 4
16.125 -25.182 1 4
17.216 -24.052 1 4
16.39 -23.243 1 4
3.8103 -36.319 1 4
-7.3613 -38.071 1 4
-6.2091 -40.594 1 4
5.2147 -35.852 1 4
-10.965 -44.49 1 4
-10.583 -44.489 1 4
3.8648 -27.277 1 4
3.905 -27.24 1 4
2.705 -29.56 1 4
3.8205 -27.408 1 4
4.5771 -26.337 1 4
-6.2669 -35.271 1 4
-2.212 -22.414 1 4
-3.0895 -20.822 1 4
10.748 -28.371 1 4
-3.6384 -21.069 1 4
-5.3955 -22.858 1 4
-3.5579 -21.135 1 4
-11.513 -14.17 1 4
19.308 -24.162 1 4
24.137 -35.472 1 4
23.06 -34.161 1 4
-12.228 -13.935 1 4
17.269 -26.525 1 4
-11.37 -13.795 1 4
-20.095 -30.867 1 4
-14.864 -22.624 1 4
-21.486 -21.742 1 4
-21.387 -21.7 1 4
-16.248 -22.535 1 4
-21.379 -21.781 1 4
9.7106 -20.006 1 4
15.264 -22.283 1 4
-18.952 -13.016 1 4
20.528 -25.326 1 4
-14.624 -26.051 1 4
12.617 -20.287 1 4
12.367 -21.17 1 4
11.879 -21.345 1 4
12.717 -20.391 1 4
10.232 -17.472 1 4
-26.032 -20.851 1 4
-25.431 -20.321 1 4
-26.857 -20.856 1 4
-9.5631 -41.155 1 4
-27.599 -20.767 1 4
-15.307 -22.021 1 4
-26.591 -20.844 1 4
-26.124 -20.862 1 4
-26.194 -20.805 1 4
-24.013 -30.331 1 4
-3.0286 -39.232 1 4
-4.3534 -36.37 1 4
-24.393 -31.101 1 4
-16.942 -26.132 1 4
-24.431 -31.147 1 4
-25 -31.409 1 4
9.7493 -20.518 1 4
-1.8572 -40.514 1 4
-1.4122 -40.347 1 4
5.4928 -42.41 1 4
-2.2174 -40.194 1 4
-1.8699 -40.317 1 4
-1.6055 -40.385 1 4
3.4386 -41.165 1 4
-4.4686 -39.422 1 4
13.695 -43.927 1 4
-7.6351 -38.703 1 4
-2.5133 -46.343 1 4
-13.662 -46.99 1 4
-2.8744 -46.354 1 4
-2.8828 -46.652 1 4
-2.87 -46.397 1 4
-6.4663 -39.289 1 4
19.877 -26.229 1 4
21.529 -37.605 1 4
-2.3063 -39.425 1 4
24.935 -7.3353 1 4
3.6828 -39.115 1 4
19.561 -26.904 1 4
15.148 -33.335 1 4
15.248 -28.525 1 4
-9.3526 -17.233 1 4
-11.211 -19.25 1 4
-11.212 -15.449 1 4
-9.3121 -17.083 1 4
-9.3862 -17.269 1 4
-10.055 -16.542 1 4
-9.7083 -16.994 1 4
-6.2304 -18.919 1 4
-10.825 -14.478 1 4
-9.9235 -18.098 1 4
-21.335 -38.669 1 4
-2.5362 -43.908 1 4
0.95151 -49.617 1 4
-3.8949 -38.053 1 4
-3.0674 -36.338 1 4
-3.3668 -38.765 1 4
-3.3308 -38.992 1 4
-21.251 -18.488 1 4
-3.6195 -39.973 1 4
12.021 -25.254 1 4
19.846 -39.188 1 4
1.3644 -40.145 1 4
11.997 -45.392 1 4
-9.6022 -43.206 1 4
14.533 -38.781 1 4
-0.45237 -38.107 1 4
-3.066 -34.509 1 4
-2.2366 -36.985 1 4
-0.60403 -36.964 1 4
-5.2405 -38.545 1 4
-8.0328 -38.585 1 4
-4.054 -38.125 1 4
-3.0595 -34.491 1 4
-10.609 -44.964 1 4
-15.003 -36.439 1 4
-0.25833 -29.108 1 4
2.9281 -25.099 1 4
10.592 -41.95 1 4
2.6407 -24.007 1 4
14.338 -32.694 1 4
-0.26335 -29.105 1 4
-1.944 -32.031 1 4
0.13845 -25.268 1 4
6.4289 -41.646 1 4
7.0998 -43.62 1 4
0.12614 -27.476 1 4
2.5479 -39.241 1 4
6.0668 -28.547 1 4
0.63314 -27.346 1 4
7.1173 -23.039 1 4
5.2487 -23.753 1 4
0.0038444 -27.433 1 4
-0.24221 -30.769 1 4
-3.0749 -39.963 1 4
-19.893 -37.239 1 4
-3.276 -22.801 1 4
-14.152 -20.065 1 4
-8.4434 -34.859 1 4
-14.331 -20.085 1 4
-13.656 -19.95 1 4
-1.4581 -28.508 1 4
-18.443 -16.195 1 4
-8.6111 -35.897 1 4
-13.793 -20.126 1 4
-8.8973 -33.616 1 4
-5.3552 -18.251 1 4
-13.584 -19.985 1 4
-3.108 -40.962 1 4
-3.8957 -41.673 1 4
-7.9541 -38.685 1 4
-6.7271 -38.105 1 4
-5.0722 -38.83 1 4
-4.5017 -42.566 1 4
-9.3861 -18.629 1 4
-3.7325 -21.917 1 4
-10.202 -17.772 1 4
-8.6148 -19.143 1 4
-10.038 -18.311 1 4
-13.541 -27.682 1 4
-9.3439 -33.408 1 4
-9.4986 -33.321 1 4
-9.1911 -33.322 1 4
-9.1418 -33.529 1 4
-13.352 -33.269 1 4
-0.49196 -37.249 1 4
-11.256 -41.738 1 4
-19.038 -36.556 1 4
-11.073 -39.672 1 4
-7.7377 -37.926 1 4
-4.75 -39.328 1 4
-5.0338 -39.753 1 4
-3.9637 -46.557 1 4
-7.0184 -38.871 1 4
-8.8542 -40.522 1 4
-3.649 -38.214 1 4
-4.2763 -38.849 1 4
-5.6333 -38.096 1 4
-6.4556 -38.997 1 4
-9.0109 -39.803 1 4
-4.6159 -22.875 1 4
-2.8255 -23.492 1 4
-3.7577 -21.716 1 4
-4.11 -20.303 1 4
-4.0714 -20.051 1 4
-8.7339 -18.016 1 4
-9.1453 -19.094 1 4
14.351 -24.145 1 4
18.805 -22.873 1 4
-10.12 -18.99 1 4
-6.2667 -23.124 1 4
-6.3232 -21.607 1 4
-7.9311 -21.512 1 4
-6.6831 -21.262 1 4
-6.7759 -21.619 1 4
-6.2304 -21.867 1 4
4.7908 -33.682 1 4
-6.5572 -21.413 1 4
-6.7768 -20.464 1 4
-6.7751 -19.229 1 4
-7.5682 -19.783 1 4
-6.3694 -35.892 1 4
-11.676 -41.752 1 4
-11.096 -39.583 1 4
-6.4379 -35.99 1 4
-8.5101 -38.678 1 4
-9.053 -38.24 1 4
-6.4462 -35.947 1 4
-19.676 -33.069 1 4
-15.083 -17.645 1 4
-19.928 -33.111 1 4
-19.65 -33.093 1 4
-19.904 -33.147 1 4
-1.915 -26.343 1 4
-2.7376 -25.314 1 4
-1.7589 -26.526 1 4
-2.5334 -24.558 1 4
-1.7502 -26.571 1 4
-1.8333 -26.424 1 4
-1.7127 -26.5 1 4
-1.7517 -26.572 1 4
-1.7431 -26.496 1 4
-2.6445 -23.422 1 4
-2.144 -24.535 1 4
-3.111 -24.453 1 4
7.1422 -26.447 1 4
-3.0438 -24.62 1 4
-3.1235 -24.631 1 4
-2.556 -23.055 1 4
1.9964 -26.685 1 4
-28.011 -20.63 1 4
-4.0139 -22.777 1 4
-2.7296 -22.891 1 4
-3.8226 -21.822 1 4
-11.497 -16.313 1 4
9.8479 -19.087 1 4
-17.125 -16.677 1 4
-1.617 -18.329 1 4
-8.0721 -14.523 1 4
-7.6055 -14.178 1 4
4.7713 -33.906 1 4
4.7569 -33.916 1 4
-3.0644 -22.341 1 4
-3.6198 -23.464 1 4
-3.7212 -22.052 1 4
-2.0706 -24.937 1 4
8.9909 -25.47 1 4
5.2379 -34.869 1 4
-5.6366 -37.985 1 4
-8.4821 -38.477 1 4
-7.1373 -20.309 1 4
4.7017 -35.982 1 4
-7.3363 -40.046 1 4
20.491 -42.514 1 4
-6.0286 -18.287 1 4
-4.8379 -21.486 1 4
-5.8194 -18.29 1 4
-5.9159 -20.34 1 4
-7.2486 -19.666 1 4
-6.1359 -18.303 1 4
-7.5367 -19.946 1 4
-9.0818 -19.512 1 4
-8.6871 -21.267 1 4
-9.6844 -20.294 1 4
-11.559 -20.228 1 4
3.6229 -36.555 1 4
-8.3518 -19.213 1 4
-7.4195 -39.029 1 4
-6.3939 -36.842 1 4
-0.33767 -37.913 1 4
-6.819 -37.104 1 4
-7.7009 -39.151 1 4
-6.3088 -27.595 1 4
-4.9712 -25.518 1 4
-5.0265 -25.456 1 4
-4.9701 -25.655 1 4
-6.1443 -22.966 1 4
-10.199 -17.956 1 4
-12.265 -22.179 1 4
-11.73 -21.019 1 4
-18.26 -31.781 1 4
-4.0345 -19.792 1 4
-10.286 -18.461 1 4
-8.6333 -17.945 1 4
-6.5544 -19.804 1 4
-18.246 -31.959 1 4
12.105 -25.332 1 4
-12.533 -18.505 1 4
-13.044 -18.902 1 4
-19.317 -33.02 1 4
-13.843 -22.8 1 4
-19.527 -33.041 1 4
-19.255 -32.891 1 4
-19.423 -32.964 1 4
-18.353 -32.009 1 4
-19.59 -33.035 1 4
-17.817 -33.174 1 4
-17.947 -33.168 1 4
-25.255 -22.067 1 4
-9.2831 -19.092 1 4
-25.023 -22.238 1 4
-18.097 -31.627 1 4
-10.116 -19.546 1 4
-18.475 -23.542 1 4
-19.635 -31.33 1 4
-20.702 -31.591 1 4
-18.961 -32.652 1 4
-26.986 -19.681 1 4
-3.6566 -20.35 1 4
-12.714 -18.579 1 4
-6.2883 -35.357 1 4
-5.2643 -23.032 1 4
-7.4717 -19.121 1 4
11.112 -32.255 1 4
-10.888 -19.229 1 4
-1.9107 -36.914 1 4
-5.4777 -39.163 1 4
-0.88249 -39.218 1 4
-0.47118 -37.732 1 4
-8.704 -39.703 1 4
-2.689 -35.734 1 4
-2.5891 -20.71 1 4
-7.8597 -37.877 1 4
-0.84019 -39.233 1 4
0.53751 -38.3 1 4
14.766 -34.776 1 4
18.501 -32.913 1 4
2.482 -39.701 1 4
3.6026 -36.738 1 4
13.295 -41.63 1 4
11.112 -37.568 1 4
15.577 -33.33 1 4
13.109 -32.336 1 4
19.273 -27.082 1 4
-15.4 -24.997 1 4
19.188 -27.336 1 4
15.166 -22.652 1 4
14.094 -24.805 1 4
14.045 -24.294 1 4
14.16 -24.307 1 4
20.394 -31.267 1 4
14.037 -24.323 1 4
1.5384 -39.927 1 4
2.7498 -40.682 1 4
12.589 -39.992 1 4
2.4187 -39.475 1 4
2.5013 -39.993 1 4
15.001 -26.902 1 4
18.027 -27.103 1 4
21.964 -25.609 1 4
8.5538 -27.314 1 4
12.489 -19.775 1 4
18.467 -36.794 1 4
21.984 -24.843 1 4
22.077 -25.657 1 4
15.812 -26.276 1 4
13.62 -27.995 1 4
13.607 -27.95 1 4
3.9432 -25.738 1 4
15.544 -25.716 1 4
14.08 -27.88 1 4
13.07 -38.198 1 4
17.316 -24.229 1 4
-9.2484 -15.37 1 4
-9.331 -15.532 1 4
-4.3368 -37.814 1 4
27.098 -39.072 1 4
-9.2785 -15.474 1 4
-9.0738 -15.156 1 4
11.305 -26.571 1 4
10.91 -25.452 1 4
10.215 -21.153 1 4
9.3177 -28.565 1 4
17.235 -25.52 1 4
12.089 -25.391 1 4
23.088 -32.854 1 4
23.241 -22.144 1 4
6.2382 -20.429 1 4
23.342 -22.125 1 4
13.586 -22.051 1 4
20.198 -25.34 1 4
11.646 -20.289 1 4
15.926 -23.293 1 4
26.928 -39.08 1 4
22.292 -24.74 1 4
10.383 -40.537 1 4
3.4957 -36.805 1 4
11.493 -32.107 1 4
18.689 -35.175 1 4
3.0795 -36.516 1 4
10.425 -40.582 1 4
12.483 -19.815 1 4
11.209 -33.747 1 4
22.041 -22.046 1 4
12.987 -23.012 1 4
17.984 -25.683 1 4
17.985 -25.149 1 4
16.406 -25.889 1 4
22.904 -31.066 1 4
13.087 -25.18 1 4
13.124 -21.723 1 4
13.309 -25.182 1 4
18.74 -31.321 1 4
20.966 -26.561 1 4
21.264 -25.243 1 4
19.749 -26.883 1 4
15.256 -21.794 1 4
22.467 -26.215 1 4
-9.7897 -23.979 1 4
11.882 -33.156 1 4
3.7926 -36.003 1 4
3.7025 -36.665 1 4
5.4019 -35.607 1 4
10.209 -40.48 1 4
15.853 -22.632 1 4
16.15 -24.854 1 4
18.889 -22.892 1 4
16.047 -23.981 1 4
16.455 -23.612 1 4
15.936 -22.824 1 4
11.5 -32.209 1 4
7.098 -26.358 1 4
6.2726 -21.918 1 4
8.8529 -24.265 1 4
5.9097 -22.062 1 4
6.3429 -24.441 1 4
9.0779 -21.442 1 4
8.6481 -25.217 1 4
10.615 -33.961 1 4
6.1077 -24.744 1 4
1.1158 -17.943 1 4
16.349 -33.965 1 4
-4.1287 -37.984 1 4
4.1668 -36.155 1 4
-9.7989 -47.646 1 4
4.1657 -36.122 1 4
4.707 -36.072 1 4
8.8668 -40.584 2 4
7.4841 -43.297 2 4
6.9074 -39.287 2 4
13.84 -43.89 2 4
7.8609 -37.369 2 4
11.949 -35.448 2 4
5.371 -38.801 2 4
11.366 -35.046 2 4
7.3894 -41.338 2 4
12.663 -41.825 2 4
9.2827 -37.511 2 4
9.7582 -42.288 2 4
11.887 -38.867 2 4
5.6477 -38.429 2 4
9.2421 -41.615 2 4
7.5671 -39.021 2 4
8.5974 -39.248 2 4
7.6704 -37.551 2 4
15.893 -36.723 2 4
14.623 -38.739 2 4
7.1343 -42.051 2 4
6.0611 -38.875 2 4
6.0387 -42.472 2 4
5.5211 -38.135 2 4
5.2927 -41.329 2 4
7.8736 -45.298 2 4
8.2414 -40.513 2 4
8.68 -41.666 2 4
28.062 -28.055 2 4
5.2419 -40.96 2 4
9.8546 -24.551 2 4
7.7918 -37.127 2 4
8.7812 -39.499 2 4
11.034 -39.168 2 4
8.2701 -41.874 2 4
8.1148 -40.446 2 4
24.482 -31.331 2 4
28.349 -27.921 2 4
7.2827 -42.532 2 4
7.1084 -42.681 2 4
8.8448 -41.7 2 4
11.069 -42.487 2 4
9.0592 -41.82 2 4
11.824 -38.997 2 4
7.5301 -44.222 2 4
15.471 -35.081 2 4
27.834 -28.087 2 4
7.0561 -38.993 2 4
1.2088 -42.767 2 4
10.077 -18.51 2 4
9.3955 -42.164 2 4
10.851 -39.457 2 4
27.809 -28.122 2 4
10.995 -39.128 2 4
9.2889 -41.845 2 4
15.957 -43.585 2 4
9.5506 -31.945 2 4
8.9801 -40.382 2 4
23.273 -14.324 2 4
12.408 -38.846 2 4
13.862 -43.832 2 4
7.8989 -37.576 2 4
8.9941 -39.557 2 4
7.5229 -39.126 2 4
8.779 -40.771 2 4
9.7059 -39.039 2 4
5.9297 -42.84 2 4
11.459 -39.678 2 4
15.488 -43.593 2 4
9.7644 -38.965 2 4
10.778 -38.931 2 4
12.616 -42.657 2 4
23.83 -33.391 2 4
9.6274 -39.209 2 4
7.9661 -37.169 2 4
28.192 -28.005 2 4
11.413 -40.856 2 4
8.9426 -40.66 2 4
7.4349 -42.518 2 4
8.9058 -38.709 2 4
22.031 -29.658 2 4
19.157 -37.19 2 4
16.339 -39.915 2 4
19.304 -38.153 2 4
27.466 -28.15 2 4
17.889 -36.946 2 4
17.534 -41.585 2 4
19.626 -41.031 2 4
19.343 -36.802 2 4
12.207 -36.96 2 4
14.741 -40.099 2 4
16.531 -40.988 2 4
18.814 -44.057 2 4
18 -39.057 2 4
20.625 -38.6 2 4
15.15 -30.571 2 4
16.525 -30.267 2 4
16.359 -37.095 2 4
17.651 -28.184 2 4
11.687 -45.322 2 4
15.186 -31.038 2 4
16.771 -29.733 2 4
14.979 -29.341 2 4
16.052 -29.08 2 4
15.993 -30.764 2 4
17.008 -38.171 2 4
12.827 -37.553 2 4
11.505 -31.183 2 4
-2.3687 -33.32 2 4
15.529 -40.522 2 4
14.282 -32.51 2 4
11.709 -45.3 2 4
16.284 -40.308 2 4
17.516 -32.264 2 4
23.173 -37.034 2 4
25.654 -32.259 2 4
27.583 -31.893 2 4
26.143 -32.161 2 4
18.854 -38.89 2 4
27.987 -35.838 2 4
22.527 -37.076 2 4
25.457 -30.397 2 4
6.8858 -34.084 2 4
20.306 -35.616 2 4
25.304 -32.039 2 4
21.643 -34.598 2 4
17.906 -41.327 2 4
15.973 -43.476 2 4
20.57 -33.828 2 4
17.476 -34.679 2 4
27.371 -28.443 2 4
17.861 -38.8 2 4
19.542 -30.2 2 4
15.359 -38.393 2 4
8.9759 -36.879 2 4
15.856 -38.551 2 4
16.95 -38.56 2 4
15.421 -41.163 2 4
12.568 -37.58 2 4
16.884 -41.832 2 4
17.4 -39.419 2 4
9.4056 -27.553 2 4
-9.9144 -30.539 2 4
14.961 -29.318 2 4
17.654 -32.818 2 4
14.953 -19.387 2 4
15.164 -29.193 2 4
18.039 -38.214 2 4
19.538 -35.655 2 4
17.491 -36.026 2 4
15.319 -37.262 2 4
17.258 -34.805 2 4
10.218 -41.84 2 4
11.387 -37.713 2 4
15.056 -42.633 2 4
13.873 -42.252 2 4
18.567 -42.968 2 4
15.882 -39.698 2 4
14.303 -36.022 2 4
24.943 -33.002 2 4
23.319 -30.398 2 4
16.812 -40.729 2 4
19.557 -39.573 2 4
14.391 -33.172 2 4
13.03 -42.218 2 4
16.995 -36.705 2 4
19.361 -40.328 2 4
16.596 -32.379 2 4
27.547 -31.819 2 4
6.2443 -19.471 2 4
27.812 -34.918 2 4
7.3731 -31.845 2 4
17.116 -44.165 2 4
16.933 -38.173 2 4
27.014 -28.619 2 4
11.571 -31.521 2 4
17.819 -41.087 2 4
19.837 -34.626 2 4
7.7935 -34.437 2 4
11.189 -36.898 2 4
16.422 -36.441 2 4
18.799 -40.44 2 4
15.254 -36.471 2 4
14.951 -38.266 2 4
15.061 -37.503 2 4
16.188 -37.531 2 4
17.026 -43.856 2 4
17.228 -36.73 2 4
15.724 -40.638 2 4
18.301 -38.389 2 4
15.989 -37.983 2 4
14.324 -35.978 2 4
19.229 -38.377 2 4
17.917 -33.108 2 4
17.299 -36.328 2 4
17.651 -37.957 2 4
7.9184 -32.274 2 4
7.9977 -32.406 2 4
8.4069 -35.63 2 4
7.8233 -32.343 2 4
9.1379 -31.751 2 4
7.9734 -32.359 2 4
8.5651 -35.707 2 4
19.648 -30.048 2 4
9.6501 -34.173 2 4
8.517 -36.659 2 4
9.2468 -34.656 2 4
14.439 -37.424 2 4
11.087 -26.932 2 4
11.291 -26.686 2 4
10.622 -27.1 2 4
8.3501 -21.922 2 4
11.319 -26.639 2 4
16.039 -29.315 2 4
16.851 -30.003 2 4
16.91 -31.788 2 4
16.329 -28.428 2 4
14.183 -30.414 2 4
15.817 -30.101 2 4
15.469 -30.148 2 4
24.226 -41.188 2 4
14.44 -30.008 2 4
8.496 -20.297 2 4
-27.791 -17.788 2 4
-27.786 -17.767 2 4
-27.794 -17.795 2 4
-24.914 -22.302 2 4
3.96 -30.796 2 4
4.848 -30.157 2 4
4.3704 -30.956 2 4
9.4057 -31.833 2 4
5.0909 -31.683 2 4
4.8533 -31.659 2 4
9.1314 -35.236 2 4
14.24 -39.5 2 4
10.435 -41.755 2 4
8.1355 -18.247 2 4
14.931 -38.532 2 4
15.252 -36.291 2 4
16.501 -44.693 2 4
9.3997 -37.127 2 4
18.511 -34.627 2 4
16.418 -41.566 2 4
23.32 -36.524 2 4
26.009 -39.8 2 4
26.564 -34.204 2 4
20.06 -36.558 2 4
19.895 -31.38 2 4
21.673 -40.914 2 4
20.258 -44.796 2 4
21.544 -40.739 2 4
21.035 -41.285 2 4
23.147 -38.921 2 4
11.591 -32.019 2 4
16.869 -39.783 2 4
16.936 -36.795 2 4
18.926 -34.915 2 4
27.541 -28.2 2 4
-9.1315 -31.505 2 4
16.025 -37.578 2 4
18.871 -40.363 2 4
21.171 -33.01 2 4
16.845 -39.81 2 4
14.16 -37.516 2 4
20.095 -33.104 2 4
17.673 -34.465 2 4
19.131 -34.733 2 4
14.085 -37.213 2 4
11.434 -40.423 2 4
20.562 -32.311 2 4
17.503 -35.904 2 4
21.418 -39.796 2 4
22.816 -38.597 2 4
16.515 -36.874 2 4
18.667 -43.554 2 4
6.2252 -40.304 2 4
15.258 -38.939 2 4
-12.847 -47.564 2 4
12.94 -36.114 2 4
17.049 -40.351 2 4
16.998 -37.995 2 4
18.511 -38.231 2 4
16.229 -39.1 2 4
18.183 -35.132 2 4
24.755 -39.726 2 4
24.782 -35.467 2 4
25.359 -37.146 2 4
22.316 -31.298 2 4
23.541 -37.338 2 4
25.599 -38.144 2 4
18.511 -24.64 2 4
27.908 -35.471 2 4
24.565 -36.128 2 4
18.873 -24.48 2 4
17.548 -29.122 2 4
16.032 -41.224 2 4
8.2204 -26.29 2 4
17.074 -31.889 2 4
17.649 -29.043 2 4
21.038 -36.99 2 4
14.604 -31.126 2 4
16.565 -32.416 2 4
13.438 -30.83 2 4
12.389 -30.063 2 4
12.477 -30.435 2 4
12.268 -30.027 2 4
12.311 -30.228 2 4
13.411 -32.224 2 4
11.784 -35.411 2 4
24.039 -33.582 2 4
8.8625 -35.481 2 4
12.657 -35.695 2 4
15.651 -38.518 2 4
20.922 -35.377 2 4
8.435 -32.925 2 4
8.8604 -29.246 2 4
19.176 -33.151 2 4
26.577 -34.954 2 4
13.867 -31.763 2 4
21.182 -39.339 2 4
19.017 -43.891 2 4
6.2199 -31.853 2 4
14.081 -31.455 2 4
22.589 -37.172 2 4
22.924 -32.821 2 4
24.047 -33.436 2 4
20.508 -29.056 2 4
24.591 -37.523 2 4
23.255 -34.97 2 4
25.351 -37.341 2 4
26.745 -34.72 2 4
23.689 -39.829 2 4
21.71 -28.223 2 4
25.524 -38.104 2 4
18.272 -37.676 2 4
-5.5101 -48.698 2 4
16.461 -33.861 2 4
9.6942 -29.94 2 4
-2.2084 -32.736 2 4
6.1479 -24.103 2 4
7.3342 -33.295 2 4
11.321 -34.95 2 4
15.151 -38.234 2 4
7.3252 -34.84 2 4
7.1508 -33.516 2 4
10.748 -36.971 2 4
7.4291 -32.667 2 4
7.3871 -33.62 2 4
7.1592 -33.24 2 4
7.5574 -34.397 2 4
7.118 -33.446 2 4
20.248 -35.526 2 4
13.809 -37.049 2 4
23.532 -39.712 2 4
23.643 -39.061 2 4
21.97 -38.644 2 4
24.303 -36.91 2 4
22.903 -38.579 2 4
12.854 -30.302 2 4
5.7318 -32.237 2 4
18.034 -40.059 2 4
13.625 -31.543 2 4
14.304 -33.263 2 4
17.255 -39.848 2 4
17.568 -46.186 2 4
-2.8907 -32.893 2 4
13.736 -31.318 2 4
11.909 -29.394 2 4
13.264 -35.005 2 4
8.5292 -36.284 2 4
19.061 -43.014 2 4
8.7118 -36.021 2 4
13.06 -34.708 2 4
17.456 -36.281 2 4
12.251 -33.405 2 4
15.067 -40.255 2 4
15.628 -38.679 2 4
16.733 -43.582 2 4
17.049 -38.577 2 4
16.224 -26.045 2 4
12.931 -37.428 2 4
13.538 -41.334 2 4
16.227 -43.447 2 4
21.796 -29.923 2 4
15.114 -19.496 2 4
23.428 -31.401 2 4
17.426 -29.321 2 4
16.727 -29.078 2 4
27.204 -35.28 2 4
26.818 -34.099 2 4
13.726 -30.828 2 4
24.073 -30.978 2 4
14.226 -33.739 2 4
20.53 -44.66 2 4
13.261 -31.616 2 4
17.521 -30.691 2 4
5.5848 -28.579 2 4
5.3773 -28.661 2 4
14.779 -31.582 2 4
-11.766 -29.478 2 4
16.836 -39.792 2 4
17.188 -36.745 2 4
18.654 -41.434 2 4
17.205 -41.778 2 4
13.75 -38.553 2 4
18.831 -40.797 2 4
18.654 -40.244 2 4
24.777 -35.552 2 4
24.954 -37.315 2 4
25.442 -36.863 2 4
27.144 -34.644 2 4
25.263 -36.992 2 4
18.738 -35.882 2 4
12.501 -36.333 2 4
16.136 -36.343 2 4
19.147 -40.963 2 4
13.029 -35.995 2 4
12.507 -42.492 2 4
17.923 -41.44 2 4
17.556 -42.312 2 4
20.248 -41.817 2 4
20.246 -44.711 2 4
17.95 -45.286 2 4
17.706 -34.043 2 4
21.168 -33.169 2 4
21.35 -33.304 2 4
21.778 -38.779 2 4
18.133 -37.083 2 4
20.91 -41.376 2 4
18.544 -40.99 2 4
15.749 -38.958 2 4
17.578 -39.437 2 4
15.723 -37.742 2 4
15.074 -42.274 2 4
16.094 -40.957 2 4
5.6847 -35.817 2 4
13.298 -39.151 2 4
11.157 -35.703 2 4
9.716 -27.177 2 4
10.543 -29.838 2 4
6.3248 -40.11 2 4
17.386 -29.248 2 4
16.901 -29.047 2 4
15.493 -32.555 2 4
8.7649 -30.129 2 4
-8.6314 -25.145 2 4
15.445 -32.519 2 4
-1.5168 -38.06 2 4
3.1445 -29.931 2 4
-1.5177 -37.954 2 4
8.0501 -28.434 2 4
8.3744 -22.116 2 4
18.513 -29.948 2 4
6.6273 -24.308 2 4
-10.646 -41.24 2 4
13.784 -34.976 2 4
23.347 -22.176 2 4
25.39 -33.326 2 4
23.762 -32.356 2 4
22.482 -35.408 2 4
23.793 -37.65 2 4
24.436 -37.577 2 4
14.201 -30.437 2 4
14.227 -31.17 2 4
-3.0455 -20.337 2 4
13.691 -30.444 2 4
19.1 -31.385 2 4
24.474 -41.432 2 4
9.9802 -27.018 2 4
9.9713 -27.169 2 4
8.3447 -20.365 2 4
10.258 -21.023 2 4
-24.838 -22.357 2 4
9.2748 -20.287 2 4
27.272 -34.909 2 4
27.276 -34.563 2 4
20.633 -30.567 2 4
22.614 -36.985 2 4
20.371 -29.345 2 4
27.144 -36.317 2 4
26.192 -39.19 2 4
5.4128 -31.581 2 4
8.3865 -35.313 2 4
6.2086 -31.946 2 4
5.2444 -31.916 2 4
4.7153 -31.94 2 4
9.5187 -31.842 2 4
17.485 -37.741 2 4
10.023 -32.183 2 4
21.723 -29.872 2 4
18.658 -32.947 2 4
16.359 -35.322 2 4
12.729 -28.232 2 4
12.796 -28.259 2 4
5.4392 -28.163 2 4
5.7374 -28.54 2 4
13.328 -32.814 2 4
12.673 -28.226 2 4
10.934 -30.456 2 4
14.313 -40.137 2 4
13.645 -37.238 2 4
8.3139 -46.604 2 4
16.29 -38.29 2 4
27.619 -28.193 2 4
21.638 -35.517 2 4
12.441 -37.815 2 4
21.6 -34.659 2 4
25.34 -31.737 2 4
20.999 -32.909 2 4
22.402 -32.45 2 4
20.008 -33.156 2 4
10.873 -30.099 2 4
10.118 -33.113 2 4
21.573 -35.572 2 4
17.636 -41.68 2 4
14.838 -39.519 2 4
14.593 -39.434 2 4
17.036 -40.43 2 4
9.7861 -36.124 2 4
8.0394 -28.492 2 4
23.346 -30.129 2 4
21.15 -31.226 2 4
23.537 -32.442 2 4
22.129 -36.994 2 4
19.485 -33.791 2 4
13.825 -38.43 2 4
15.802 -39.786 2 4
14.091 -39.67 2 4
17.931 -42.3 2 4
19.074 -27.399 2 4
6.9088 -29.924 2 4
6.7591 -29.53 2 4
6.6623 -29.684 2 4
5.3112 -31.093 2 4
2.8602 -29.725 2 4
18.689 -29.978 2 4
13.821 -35.268 2 4
19.419 -43.366 2 4
15.93 -37.878 2 4
21.88 -31.988 2 4
6.6596 -18.814 2 4
14.998 -23.18 2 4
15.432 -23.117 2 4
9.2969 -20.192 2 4
9.803 -19.753 2 4
9.8296 -19.92 2 4
13.119 -31.595 2 4
13.213 -31.696 2 4
26.481 -37.799 2 4
11.104 -33.81 2 4
15.755 -28.94 2 4
13.411 -30.874 2 4
13.129 -40.714 2 4
22.143 -31.969 2 4
8.425 -33.946 2 4
3.1226 -29.974 2 4
8.011 -33.773 2 4
17.101 -38.134 2 4
8.725 -31.07 2 4
9.5802 -32.739 2 4
20.268 -27.619 2 4
8.05 -28.478 2 4
15.252 -38.206 2 4
14.282 -37.571 2 4
18.782 -34.338 2 4
15.999 -37.058 2 4
18.633 -39.969 2 4
27.439 -28.289 2 4
18.445 -34.736 2 4
19.103 -34.842 2 4
10.141 -35.903 2 4
19.205 -32.913 2 4
20.462 -32.195 2 4
14.796 -36.417 2 4
13.481 -42.404 2 4
19.341 -40.111 2 4
17.819 -37.254 2 4
27.532 -34.077 2 4
21.552 -37.324 2 4
26.571 -34.181 2 4
20.004 -37.412 2 4
20.595 -31.834 2 4
20.088 -37.267 2 4
22.317 -35.358 2 4
26.27 -7.8662 2 4
11.361 -31.589 2 4
12.65 -26.282 2 4
13.142 -26.678 2 4
7.9883 -12.041 2 4
12.743 -26.345 2 4
17.875 -31.623 2 4
12.116 -32.953 2 4
10.207 -34.88 2 4
8.5038 -32.318 2 4
15.72 -31.846 2 4
14.799 -42.154 2 4
13.838 -34.995 2 4
15.524 -41.084 2 4
16.281 -40.909 2 4
14.495 -41.022 2 4
18.741 -39.525 2 4
14.526 -41.226 2 4
13.596 -40.937 2 4
12.803 -41.812 2 4
11.7 -45.377 2 4
13.72 -37.598 2 4
22.423 -37.123 2 4
-11.8 -13.141 2 4
23.178 -35.996 2 4
23.084 -34.365 2 4
25.297 -31.969 2 4
22.063 -33.301 2 4
19.368 -43.319 2 4
25.16 -33.002 2 4
22.232 -31.848 2 4
11.93 -35.224 2 4
8.0925 -25.514 2 4
7.8265 -27.114 2 4
7.0081 -30.416 2 4
12.402 -34.475 2 4
6.2664 -30.256 2 4
20.038 -31.33 2 4
20.797 -31.374 2 4
22.179 -31.21 2 4
23.977 -33.652 2 4
23.851 -39.139 2 4
19.179 -43.23 2 4
14.085 -31.251 2 4
20.471 -30.705 2 4
14.022 -30.842 2 4
16.859 -29.171 2 4
18.045 -31.552 2 4
12.642 -41.893 2 4
15.812 -39.975 2 4
9.3504 -37.564 2 4
12.473 -41.632 2 4
21.724 -37.102 2 4
23.955 -40.808 2 4
22.665 -39.897 2 4
19.689 -36.659 2 4
26.592 -34.645 2 4
23.018 -34.865 2 4
10.295 -35.532 2 4
18.495 -41.68 2 4
16.432 -38.657 2 4
17.346 -35.044 2 4
20.562 -42.288 2 4
15.539 -38.506 2 4
24.16 -33.006 2 4
19.862 -40.354 2 4
19.785 -40.504 2 4
23.846 -32.615 2 4
-6.2815 -6.4416 2 4
27.271 -36.503 2 4
20.892 -40.006 2 4
16.433 -40.427 2 4
16.232 -40.688 2 4
16.796 -42.3 2 4
12.005 -45.514 2 4
16.517 -40.188 2 4
25.371 -37.176 2 4
23.194 -37.022 2 4
25.12 -32.377 2 4
24.709 -36.1 2 4
27.889 -35.336 2 4
24.838 -35.527 2 4
27.448 -34.608 2 4
23.91 -35.03 2 4
23.128 -33.289 2 4
23.97 -35.179 2 4
25.143 -32.256 2 4
23.802 -32.132 2 4
23.644 -37.193 2 4
12.697 -34.315 2 4
-15.846 -23.479 2 4
5.091 -31.797 2 4
5.5888 -31.523 2 4
5.0024 -31.687 2 4
5.0146 -31.736 2 4
20.442 -38.253 2 4
21.129 -33.345 2 4
27.326 -28.352 2 4
14.858 -31.56 2 4
21.03 -41.004 2 4
21.673 -39.737 2 4
10.053 -34.772 2 4
0.25383 -27.701 2 4
0.068303 -32.304 2 4
-2.1099 -32.382 2 4
11.642 -45.355 2 4
-3.9351 -31.661 2 4
11.246 -45.494 2 4
-3.6196 -31.338 2 4
10.199 -46.527 2 4
9.977 -46.45 2 4
-5.8598 -29.789 2 4
-5.772 -29.977 2 4
-5.8341 -29.858 2 4
4.6947 -31.91 2 4
-5.7012 -30.14 2 4
-5.2372 -30.222 2 4
18.874 -31.452 2 4
18.201 -26.218 2 4
7.0052 -27.098 2 4
17.001 -26.497 2 4
19.745 -31.185 2 4
6.9316 -33.672 2 4
26.105 -37.273 2 4
21.401 -31.44 2 4
19.41 -37.906 2 4
19.431 -32.933 2 4
18.929 -38.89 2 4
14.839 -36.78 2 4
17.994 -35.513 2 4
12.249 -36.037 2 4
10.156 -40.449 2 4
14.81 -40.346 2 4
14.522 -48.464 2 4
18.243 -40.021 2 4
17.149 -43.933 2 4
16.499 -41.74 2 4
16.233 -42.333 2 4
16.035 -39.82 2 4
8.4091 -22.203 2 4
14.856 -27.096 2 4
12.808 -26.449 2 4
9.8096 -38.121 2 4
11.988 -33.252 2 4
15.016 -37.119 2 4
11.589 -25.852 2 4
11.59 -40.928 2 4
8.3967 -26.598 2 4
18.185 -34.31 2 4
16.895 -43.307 2 4
19.111 -38.692 2 4
19.447 -35.106 2 4
13.182 -42.124 2 4
16.911 -36.543 2 4
18.317 -38.091 2 4
18.883 -37.597 2 4
-34.841 -35.75 3 4
-35.972 -34.593 3 4
-32.256 -35.989 3 4
-3.917 -44.064 3 4
-32.551 -34.112 3 4
-32.9 -36.696 3 4
-34.129 -33.913 3 4
-34.31 -33.495 3 4
-32.719 -34.803 3 4
11.982 -3.4734 3 4
1.8343 -36.936 3 4
-33.133 -34.887 3 4
-20.638 -43.207 3 4
-33.865 -31.773 3 4
-1.6149 -45.91 3 4
-20.632 -43.274 3 4
-33.884 -34.429 3 4
-33.188 -36.997 3 4
-33.416 -36.947 3 4
-33.377 -36.728 3 4
-33.683 -29.281 3 4
-32.283 -35.973 3 4
-32.323 -36.111 3 4
-34.203 -34.06 3 4
-37.668 -31.934 3 4
-33.646 -34.553 3 4
-33.979 -32.878 3 4
-20.719 -45.13 3 4
-3.9425 -43.793 3 4
-33.275 -36.781 3 4
-21.998 -43.351 3 4
-34.271 -33.712 3 4
-33.366 -35.613 3 4
-31.38 -36.445 3 4
-33.318 -36.734 3 4
-34.289 -36.188 3 4
-10.203 -47.609 3 4
-35.136 -32.798 3 4
-20.023 -40.906 3 4
-23.353 -41.869 3 4
-34.182 -34.02 3 4
-33.655 -36.735 3 4
-34.68 -32.543 3 4
-32.056 -35.797 3 4
-33.51 -35.115 3 4
-33.737 -35.032 3 4
-32.071 -36.487 3 4
5.2518 -45.35 3 4
-33.758 -29.259 3 4
-15.556 -43.036 3 4
-33.989 -36.777 3 4
-34.172 -36.467 3 4
0.29799 -36.339 3 4
-33.946 -32.66 3 4
-33.673 -30.932 3 4
-24.878 -25.77 3 4
-34.921 -32.131 3 4
-33.822 -36.382 3 4
-35.504 -33.028 3 4
-35.216 -34.602 3 4
-21.251 -42.177 3 4
-33.768 -34.958 3 4
-33.674 -35.918 3 4
-34.102 -34.474 3 4
-33.778 -33.888 3 4
-34.219 -33.22 3 4
-28.953 -33.63 3 4
-33.616 -35.777 3 4
-36.449 -34.031 3 4
-21.47 -40.475 3 4
-4.0637 -45.853 3 4
-34.331 -33.019 3 4
-3.8644 -45.473 3 4
-20.63 -43.221 3 4
-34.66 -36.318 3 4
-30.523 -36.714 3 4
-35.075 -31.64 3 4
-34.091 -29.828 3 4
-37.688 -31.937 3 4
-35.109 -31.609 3 4
-17.116 -18.751 3 4
-23.695 -16.495 3 4
-16.589 -19.431 3 4
-18.162 -19.634 3 4
-13.865 -16.58 3 4
-18.747 -22.127 3 4
-16.865 -16.107 3 4
-18.983 -27.626 3 4
-16.182 -18.657 3 4
-18.096 -17.955 3 4
-16.419 -30.845 3 4
-17.443 -18.315 3 4
-16.81 -29.976 3 4
-18.855 -17.97 3 4
-17.059 -19.118 3 4
-18.982 -17.979 3 4
-17.346 -20.673 3 4
-16.668 -19.475 3 4
-21.429 -17.37 3 4
-19.771 -18.463 3 4
-18.799 -18.221 3 4
-16.917 -20.483 3 4
-17.464 -14.204 3 4
-8.6612 -27.314 3 4
-17.555 -14.573 3 4
-19.355 -20.517 3 4
-16.954 -19.966 3 4
-18.707 -27.499 3 4
-18.039 -17.165 3 4
-18.111 -17.225 3 4
-21.552 -19.396 3 4
-19.756 -15.766 3 4
-14.357 -17.688 3 4
-16.421 -18.345 3 4
-28.849 -29.115 3 4
-23.271 -35.93 3 4
-36.637 -33.577 3 4
-24.031 -38.075 3 4
-30.054 -29.787 3 4
-30.058 -38.227 3 4
7.6125 -46.147 3 4
-30.552 -41.587 3 4
7.5907 -46.909 3 4
23.251 -42.708 3 4
7.3149 -46.737 3 4
7.4683 -46.578 3 4
-22.91 -31.367 3 4
-22.966 -31.35 3 4
14.911 -25.219 3 4
-22.902 -31.344 3 4
14.85 -25.228 3 4
-19.859 -27.428 3 4
-19.092 -28.147 3 4
-18.155 -23.336 3 4
-20.3 -16.17 3 4
-18.112 -29.173 3 4
-19.476 -23.017 3 4
-21.05 -22.649 3 4
-18.281 -23.463 3 4
-36.726 -33.485 3 4
-29.771 -36.38 3 4
-22.971 -36.221 3 4
-25.094 -40.431 3 4
-28.882 -32.859 3 4
-19.386 -20.505 3 4
-7.5214 -29.57 3 4
-15.822 -21.624 3 4
-20.861 -16.279 3 4
-22.293 -24.594 3 4
-20.166 -23.368 3 4
-21.334 -19.463 3 4
-22.728 -38.784 3 4
-22.234 -34.805 3 4
-25.884 -36.129 3 4
-22.099 -34.808 3 4
-27.736 -28.969 3 4
-26.887 -32.537 3 4
-33.55 -32.641 3 4
-18.461 -19.969 3 4
-15.424 -20.927 3 4
-8.2799 -28.499 3 4
-14.537 -24.421 3 4
-7.2621 -26.163 3 4
-8.7591 -26.707 3 4
-20.092 -42.159 3 4
-24.405 -38.289 3 4
-30.765 -35.446 3 4
-33.885 -38.389 3 4
-27.978 -36.435 3 4
-28.845 -36.957 3 4
-24.87 -36.41 3 4
-15.84 -45.545 3 4
-22.468 -38.332 3 4
-5.5913 -27.646 3 4
-8.1768 -27.399 3 4
-7.9443 -27.201 3 4
-4.9156 -27.91 3 4
-14.264 -11.343 3 4
-8.3981 -27.134 3 4
-16.869 -27.904 3 4
-31.161 -40.906 3 4
-7.345 -29.815 3 4
-31.268 -40.865 3 4
-31.219 -40.806 3 4
-23.25 -16.833 3 4
-18.574 -18.423 3 4
-22.646 -16.634 3 4
-20.519 -17.124 3 4
-22.878 -16.624 3 4
-24.189 -17.019 3 4
-14.513 -17.346 3 4
-19.421 -18.084 3 4
7.4611 -30.152 3 4
-21.77 -17.215 3 4
-23.247 -17.296 3 4
-18.848 -18.493 3 4
-15.137 -21.423 3 4
-18.158 -19.554 3 4
-16.253 -20.28 3 4
-20.429 -20.106 3 4
-16.797 -22.677 3 4
-29.814 -28.838 3 4
-28.939 -31.363 3 4
-29.42 -29.173 3 4
-28.767 -28.632 3 4
-23.271 -41.03 3 4
-25.734 -32.726 3 4
-29.724 -32.47 3 4
-27.553 -27.65 3 4
-27.671 -30.576 3 4
-23.365 -41.374 3 4
-29 -28.836 3 4
-23.738 -16.062 3 4
-20.839 -14.118 3 4
-22.026 -15.59 3 4
-18.632 -18.093 3 4
-21.763 -15.764 3 4
-9.3285 6.926 3 4
-18.967 -22.064 3 4
-16.949 -27.861 3 4
-25.053 -24.255 3 4
-17.941 -22.385 3 4
-15.806 -28.725 3 4
-17.817 -28.627 3 4
-17.054 -27.84 3 4
-21.693 -24.025 3 4
-23.869 -14.834 3 4
-25.174 -24.232 3 4
-22.304 -15.284 3 4
-14.35 -17.004 3 4
-24.175 -15.096 3 4
-22.204 -14.793 3 4
-23.927 -14.706 3 4
-22.273 -15.098 3 4
-21.685 -17.259 3 4
-19.062 -27.262 3 4
-17.618 -23.582 3 4
-22.677 -25.391 3 4
-16.427 -20.11 3 4
-15.249 -26.465 3 4
14.813 -22.336 3 4
-18.907 -25.294 3 4
5.581 -23.702 3 4
-6.0487 -25.609 3 4
-20.607 -24.948 3 4
-18.017 -26.955 3 4
-20.513 -24.958 3 4
-20.455 -25.006 3 4
-21.428 -40.098 3 4
-22.401 -38.233 3 4
-21.04 -37.646 3 4
-18.677 -42.41 3 4
-25.704 -37.573 3 4
-28.9 -34.351 3 4
-23.548 -38.678 3 4
-23.078 -39.12 3 4
-23.305 -41.35 3 4
-28.625 -32.062 3 4
-30.259 -30.124 3 4
-21.865 -40.041 3 4
-23.337 -39.078 3 4
-19.434 -21.658 3 4
-3.3106 -31.529 3 4
-21.951 -39.831 3 4
-22.944 -16.951 3 4
-8.2581 -23.177 3 4
-19.629 -17.089 3 4
-16.4 -30.843 3 4
-19.316 -17.55 3 4
-20 -23.324 3 4
-14.848 -17.872 3 4
-16.576 -39.563 3 4
-30.113 -29.653 3 4
-21.223 -40.618 3 4
-15.654 -25.597 3 4
-30.514 -28.302 3 4
-22.51 -36.858 3 4
-23.075 -40.416 3 4
17.26 -26.728 3 4
-23.058 -40.329 3 4
-24.855 -37.362 3 4
-24.822 -36.869 3 4
-22.803 -38.615 3 4
-30.051 -32.807 3 4
-27.677 -39.687 3 4
-22.509 -38.018 3 4
-36.921 -33.282 3 4
-21.792 -25.075 3 4
-18.519 -28.528 3 4
-25.927 -40.824 3 4
-30.243 -32.284 3 4
-30.022 -33.527 3 4
-17.317 -20.704 3 4
-18.703 -20.964 3 4
14.167 -10.829 3 4
-17.823 -17.795 3 4
-19.566 -20.226 3 4
-17.432 -14.173 3 4
-24.28 -20.099 3 4
-23.816 -20.556 3 4
-23.49 -20.242 3 4
-23.434 -18.121 3 4
-26.336 -24.732 3 4
-23.985 -35.656 3 4
-29.921 -38.024 3 4
-24.193 -40.43 3 4
-22.609 -36.559 3 4
-36.818 -33.32 3 4
-23.281 -39.681 3 4
-30.033 -27.65 3 4
-24.055 -15.389 3 4
-30.019 -29.924 3 4
-38.378 -7.4626 3 4
-25.871 -29.319 3 4
-26.694 -31.555 3 4
-29.207 -31.56 3 4
-14.741 -14.76 3 4
-14.699 -14.817 3 4
-22.427 -17.766 3 4
-22.397 -15.4 3 4
-23.161 -20.852 3 4
-19.378 -23.444 3 4
22.563 -42.146 3 4
22.551 -42.125 3 4
7.2632 -46.781 3 4
13.501 -44.718 3 4
7.8373 -46.655 3 4
22.512 -41.793 3 4
-19.294 -39.472 3 4
-25.806 -34.731 3 4
-24.787 -37.15 3 4
-19.439 -39.363 3 4
-30.079 -34.436 3 4
-1.1534 -18.228 3 4
4.9346 -19.4 3 4
-22.891 -25.037 3 4
-20.78 -17.66 3 4
-27.862 -22.681 3 4
-22.089 -18.882 3 4
-36.888 -33.308 3 4
-17.95 -42.287 3 4
-24.491 -38.934 3 4
-22.919 -38.657 3 4
-25.87 -40.429 3 4
-24.301 -38.642 3 4
-17.808 -42.057 3 4
-17.674 -41.89 3 4
-22.928 -37.744 3 4
-26.147 -38.574 3 4
-30.102 -36.645 3 4
-18.736 -40.696 3 4
-4.1916 -47.542 3 4
-30.949 -35.558 3 4
-5.337 -47.946 3 4
-32.093 -37.091 3 4
11.058 -48.277 3 4
-31.811 -38.743 3 4
-30.273 -38.237 3 4
-18.841 -27.485 3 4
-18.816 -28.36 3 4
-20.9 -23.617 3 4
-18.037 -22.393 3 4
-15.482 -22.18 3 4
-18.989 -22.625 3 4
-24.413 -36.079 3 4
-28.854 -34.638 3 4
-23.406 -36.793 3 4
-29.47 -33.964 3 4
-29.859 -36.233 3 4
-23.971 -36.053 3 4
-34.957 -34.285 3 4
-24.844 -36.184 3 4
-30.036 -36.831 3 4
-21.192 -39.423 3 4
-25.876 -35.811 3 4
-33.839 -38.233 3 4
-31.346 -35.333 3 4
-25.341 -38.495 3 4
-28.718 -34.706 3 4
1.6287 -51.85 3 4
-24.06 -40.44 3 4
-24.008 -36.28 3 4
-24.744 -36.6 3 4
-27.599 -33.415 3 4
-28.121 -36.612 3 4
-24.304 -34.781 3 4
-28.828 -35.881 3 4
-21.836 -36.968 3 4
-22.321 -36.509 3 4
-22.495 -36.764 3 4
-17.48 -24.306 3 4
-26.546 -31.881 3 4
-22.481 -15.737 3 4
-18.129 -17.234 3 4
10.889 -19.098 3 4
-23.82 -15.543 3 4
-24.626 -16.018 3 4
-8.5759 -27.558 3 4
-21.282 -23.686 3 4
-17.756 -26.778 3 4
-17.87 -26.824 3 4
3.456 -27.387 3 4
-21.809 -28.307 3 4
-6.0486 -31.215 3 4
-21.826 -21.973 3 4
-27.945 -31.759 3 4
-28.186 -24.289 3 4
-28.078 -24.28 3 4
-27.604 -37.922 3 4
-27.598 -33.42 3 4
-26.187 -37.701 3 4
-28.382 -38.475 3 4
11.086 -48.229 3 4
-25.086 -36.479 3 4
-26.365 -37.97 3 4
-29.669 -33.942 3 4
-26.027 -39.169 3 4
-19.428 -17.983 3 4
-23.88 -18.778 3 4
-16.913 -20.704 3 4
-18.458 -17.661 3 4
-16.751 -19.85 3 4
-25.755 -32.927 3 4
-19.684 -16.779 3 4
-25.721 -24.605 3 4
-17.393 -16.727 3 4
-16.915 -29.978 3 4
-31.285 -41.739 3 4
7.6119 -46.101 3 4
2.8038 -22.825 3 4
7.3813 -46.785 3 4
-31.186 -41.379 3 4
-10.826 -33.993 3 4
3.5482 -41.538 3 4
-31.075 -41.577 3 4
-30.959 -41.144 3 4
4.2675 -26.608 3 4
4.0609 -27.044 3 4
2.3138 -29.64 3 4
-10.811 -36.294 3 4
-9.4675 -11.708 3 4
-9.1846 -33.897 3 4
-17.976 -28.565 3 4
-18.161 -18.903 3 4
-22.365 -19.573 3 4
-23.043 -20.105 3 4
-22.679 -25.112 3 4
-22.643 -37.719 3 4
-30.137 -36.865 3 4
-19.631 -42.33 3 4
-24.976 -37.274 3 4
-29.541 -28.772 3 4
-23.824 -34.804 3 4
-18.293 -37.97 3 4
-25.185 -40.85 3 4
-23.794 -34.896 3 4
-28.629 -30.567 3 4
-18.191 -38.002 3 4
-23.114 -38.64 3 4
-26.015 -36.222 3 4
-24.087 -17.143 3 4
-14.131 -27.398 3 4
-16.499 -23.713 3 4
-20.259 -24.487 3 4
-20.281 -24.494 3 4
-17.43 -14.317 3 4
-28.758 -27.829 3 4
-29.097 -33.415 3 4
-36.935 -33.253 3 4
-29.73 -31.422 3 4
-23.327 -40.673 3 4
-29.265 -32.039 3 4
-28.388 -29.356 3 4
-28.8 -32.283 3 4
-23.108 -39.432 3 4
-33.163 -32.091 3 4
-25.256 -17.651 3 4
-27.694 -39.421 3 4
-34.803 -34.245 3 4
-23.49 -25.26 3 4
-18.437 -27.733 3 4
-14.276 -11.344 3 4
-7.0458 -28.751 3 4
-16.883 -27.842 3 4
-2.7855 -29.047 3 4
-15.793 -15.428 3 4
-19.755 -19.314 3 4
-16.391 -30.889 3 4
-23.052 -17.995 3 4
-18.289 -23.323 3 4
-22.128 -25.09 3 4
-17.517 -14.154 3 4
-22.947 -35.315 3 4
-29.889 -36.552 3 4
-6.2693 -49.681 3 4
-34.681 -33.415 3 4
-18.845 -42.714 3 4
-31.316 -35.144 3 4
-24.829 -38.344 3 4
-22.796 -37.369 3 4
-30.405 -36.695 3 4
-33.896 -38.609 3 4
-23.383 -25.393 3 4
-18.366 -24.66 3 4
-20.769 -27.757 3 4
-20.095 -28.144 3 4
-21.855 -26.194 3 4
-21.775 -27.437 3 4
-21.668 -27.504 3 4
-20.372 -28.414 3 4
-20.59 -27.7 3 4
-31.886 -38.936 3 4
-22.621 -37.667 3 4
-24.914 -40.135 3 4
-28.573 -38.24 3 4
-36.718 -33.476 3 4
-19.058 -28.115 3 4
-22.212 -19.091 3 4
-19.995 -28.853 3 4
-19.325 -28.238 3 4
-17.922 -27.746 3 4
-19.171 -39.617 3 4
-27.355 -39.726 3 4
-25.739 -35.001 3 4
-24.891 -41.319 3 4
-23.53 -40.923 3 4
-23.862 -38.113 3 4
-28.759 -34.04 3 4
-28.182 -33.077 3 4
-28.638 -29.962 3 4
-27.207 -29.849 3 4
-29.435 -30.212 3 4
-23.015 -25.622 3 4
-26.347 -31.755 3 4
-29.447 -30.23 3 4
-29.555 -30.655 3 4
-29.743 -30.276 3 4
-24.265 -40.619 3 4
-25.588 -35.016 3 4
-25.667 -37.046 3 4
-22.551 -38.56 3 4
-24.409 -36.921 3 4
-24.547 -37.052 3 4
-28.905 -27.642 3 4
-29.298 -30.519 3 4
-24.577 -39.666 3 4
-22.225 -41.27 3 4
-28.895 -30.592 3 4
-14.467 -17.06 3 4
-21.581 -14.502 3 4
-11.929 -14.756 3 4
-25.839 -27.54 3 4
-24.402 -19.284 3 4
-24.788 -15.175 3 4
-27.89 -22.705 3 4
-27.543 -28.528 3 4
-27.471 -27.647 3 4
-28.208 -30.89 3 4
-24.67 -31.185 3 4
-28.678 -27.814 3 4
-24.152 -40.557 3 4
-30.466 -29.721 3 4
-25.967 -33.125 3 4
-22.695 -38.464 3 4
-33.172 -35.584 3 4
-30.133 -34.301 3 4
-24.059 -40.635 3 4
-21.962 -25.031 3 4
-22.64 -38.961 3 4
-27.702 -32.151 3 4
-25.827 -39.1 3 4
-20.739 -28.711 3 4
-20.412 -28.154 3 4
-27.578 -24.284 3 4
-23.231 -25.437 3 4
-19.795 -28.262 3 4
-23.23 -24.911 3 4
-27.106 -30.946 3 4
-30.004 -28.677 3 4
-27.102 -30.905 3 4
-32.552 -33.209 3 4
-27.09 -31.052 3 4
-27.198 -30.924 3 4
-24.883 -16.32 3 4
-11.537 -21.468 3 4
-23.79 -18.627 3 4
-23.971 -15.401 3 4
-38.013 -7.4909 3 4
-24.419 -19.664 3 4
-17.051 -41.749 3 4
-28.93 -36.068 3 4
-25.513 -37.132 3 4
-25.159 -39.553 3 4
-22.603 -37.002 3 4
-32.134 -33.685 3 4
-29.471 -34.47 3 4
-17.016 -17.806 3 4
-14.948 -20.74 3 4
-16.995 -17.608 3 4
-20.746 -19.971 3 4
-21.241 -19.431 3 4
16.885 -36.128 3 4
2.8031 -22.861 3 4
-30.719 -41.595 3 4
13.48 -44.826 3 4
-32.433 -33.495 3 4
12.722 -40.653 3 4
22.9 -42.64 3 4
22.356 -41.209 3 4
22.552 -42.089 3 4
13.718 -41.432 3 4
-22.163 -41.296 3 4
-29.869 -34.034 3 4
-28.621 -32.356 3 4
-24.163 -41.65 3 4
-22.936 -39.948 3 4
-9.5065 -11.778 3 4
-24.304 -17.316 3 4
-16.58 -19.475 3 4
-19.739 -19.175 3 4
-5.1167 -26.267 3 4
-19.988 -15.799 3 4
-18.824 -20.02 3 4
-19.621 -20.686 3 4
-17.713 -21.324 3 4
-17.309 -22.129 3 4
-17.32 -22.234 3 4
-0.74355 -22.802 3 4
-16.106 -21.845 3 4
-24.929 -36.412 3 4
-3.422 -35.767 3 4
-25.276 -38.044 3 4
-25.321 -38.311 3 4
-30.078 -33.328 3 4
-35.855 -34.71 3 4
-23.998 -25.622 3 4
-22.754 -42.16 3 4
-25.288 -39.308 3 4
-30.907 -38.015 3 4
-27.174 -37.102 3 4
-34.988 -34.461 3 4
-22.536 -39.272 3 4
-26.129 -38.999 3 4
-28.689 -36.11 3 4
-11.949 -16.194 3 4
-13.698 -14.727 3 4
-24.198 -15.242 3 4
-11.88 -16.167 3 4
-20.989 -14.246 3 4
-28.53 -27.927 3 4
-19.99 -28.39 3 4
-29.64 -32.823 3 4
-29.12 -31.882 3 4
-24.464 -19.692 3 4
-29.499 -30.77 3 4
-29.226 -31.421 3 4
-24.877 -35.285 3 4
-22.348 -37.512 3 4
-18.316 -41.179 3 4
-24.926 -38.2 3 4
-29.467 -34.872 3 4
-30.202 -38.261 3 4
-20.872 -28.95 3 4
-19.816 -27.359 3 4
-21.498 -28.273 3 4
-23.194 -20.799 3 4
-25.734 -27.508 3 4
-27.722 -33.617 3 4
-26.514 -25.329 3 4
-26.406 -25.198 3 4
-26.423 -25.232 3 4
-36.608 -33.567 3 4
-10.69 -40.229 3 4
-25.699 -36.168 3 4
-26.011 -38.605 3 4
-7.2372 -47.169 3 4
-6.5108 -43.956 3 4
-23.686 -34.469 3 4
-26.412 -25.012 3 4
-26.498 -25.299 3 4
-30.214 -35.051 3 4
-4.685 -49.217 3 4
-4.4842 -36.503 3 4
-6.1976 -48.876 3 4
-17.503 -43.722 3 4
-30.485 -38.613 3 4
-30.819 -40.297 3 4
-5.5663 -48.374 3 4
-21.509 -16.144 3 4
-22.008 -19.079 3 4
-21.266 -18.637 3 4
-19.948 -18.971 3 4
-21.021 -17.632 3 4
-22.755 -17.958 3 4
-29.391 -38.372 3 4
-22.839 -37.172 3 4
-30.623 -38.178 3 4
-16.882 -41.849 3 4
-29.83 -38.46 3 4
-19.343 -17.988 3 4
14.157 -10.928 3 4
-12.667 -37.389 3 4
-23.827 -15.381 3 4
-21.483 -14.503 3 4
-23.901 -15.224 3 4
-31.675 -38.65 3 4
-27.7 -30.405 3 4
-22.984 -41.059 3 4
-28.006 -29.437 3 4
-28.767 -29.882 3 4
-22.515 -38.461 3 4
-23.201 -40.13 3 4
-30.081 -33.627 3 4
-28.505 -32.073 3 4
-27.495 -31.423 3 4
-15.265 -19.295 3 4
-22.016 -24.334 3 4
-14.045 -21.166 3 4
-6.242 -28.407 3 4
-22.054 -24.13 3 4
-15.1 -19.246 3 4
-15.37 -21.597 3 4
-19.104 -19.4 3 4
-6.3529 -26.576 3 4
-15.443 -19.412 3 4
-19.163 -20.64 3 4
-16.288 -20.872 3 4
-21.106 -26.403 3 4
-18.762 -27.336 3 4
-18.796 -25.279 3 4
-28.584 -34.181 3 4
-22.574 -36.786 3 4
-21.629 -39.952 3 4
-24.627 -39.939 3 4
-28.016 -32.076 3 4
-6.338 -26.483 3 4
-5.6751 -27.343 3 4
-5.8393 -27.562 3 4
-6.6772 -27.407 3 4
-8.3799 -27.18 3 4
-21.355 -23.882 3 4
-18.813 -22.082 3 4
-16.934 -27.845 3 4
-5.8885 -27.129 3 4
22.398 -40.878 3 4
20.729 -38.622 3 4
18.769 -24.864 3 4
16.361 -42.89 3 4
16.424 -34.01 3 4
19.998 -39.177 3 4
17.636 -24.449 3 4
18.103 -24.712 3 4
18.333 -24.717 3 4
48.936 -3.9985 4 4
47.806 -2.8595 4 4
49.272 -1.6661 4 4
46.464 -10.871 4 4
47.436 -7.9869 4 4
47.519 -7.4816 4 4
-42.383 -2.0206 4 4
-44.657 -6.6037 4 4
-38.437 -2.9532 4 4
49.136 -1.5491 4 4
-43.522 -1.6734 4 4
47.267 -9.0403 4 4
47.397 -7.0184 4 4
48.639 -1.8094 4 4
-45.076 -0.51229 4 4
46.885 -6.5595 4 4
48.057 -11.386 4 4
46.552 -10.884 4 4
-45.63 -8.6572 4 4
49.722 -1.046 4 4
-45.861 -9.8834 4 4
-47.413 -2.5754 4 4
-45.585 -10.688 4 4
47.626 -7.2047 4 4
46.42 -10.833 4 4
-45.802 -8.8383 4 4
47.616 -10.04 4 4
-44.874 -0.21389 4 4
28.643 -24.163 4 4
-45.507 -10.821 4 4
-45.861 -9.0688 4 4
-44.455 -1.215 4 4
49.021 -4.0718 4 4
43.889 -9.6588 4 4
-36.345 -4.8418 4 4
48.004 -2.7427 4 4
47.614 -10.747 4 4
1.0429 -21.717 4 4
46.968 -11.216 4 4
-37.983 -3.2252 4 4
49.023 -4.0763 4 4
46.576 -11.127 4 4
47.363 -8.2512 4 4
47.477 -8.3523 4 4
-42.683 0.87898 4 4
-41.641 -6.6436 4 4
-2.5261 -29.055 4 4
-41.276 -1.6509 4 4
48.234 -7.4845 4 4
48.167 -2.3354 4 4
46.562 -11.144 4 4
-37.278 -3.4401 4 4
49.578 -1.4843 4 4
46.353 -10.145 4 4
-37.802 -3.289 4 4
47.936 -1.3605 4 4
-44.654 -3.992 4 4
3.593 -23.657 4 4
46.84 -9.3218 4 4
46.463 -9.7827 4 4
47.493 -10.829 4 4
46.235 -3.146 4 4
47.005 -11.475 4 4
47.08 -7.2798 4 4
-42.578 1.0687 4 4
46.803 -7.9199 4 4
-4.9473 -36.777 4 4
48.045 -7.1659 4 4
47.65 -10.732 4 4
-40.891 -1.8394 4 4
47.163 -8.4315 4 4
47.043 -7.3293 4 4
-43.623 1.6533 4 4
47.602 -8.1416 4 4
46.019 -8.634 4 4
-44.51 -0.84222 4 4
-46.102 -8.2452 4 4
-42.403 -0.54248 4 4
-48.463 -4.7886 4 4
2.0043 -36.994 4 4
47.336 -1.7891 4 4
48.009 -1.6768 4 4
48.015 -1.604 4 4
46.46 -1.3437 4 4
47.226 0.024344 4 4
46.328 -4.7366 4 4
45.097 -7.9303 4 4
46.181 -6.5124 4 4
45.239 -2.9066 4 4
46.414 -6.5923 4 4
-46.777 0.61894 4 4
-47.242 -5.3279 4 4
-47.391 -8.1718 4 4
-44.465 -9.2787 4 4
-49.21 -5.5525 4 4
-44.874 -3.4524 4 4
-42.91 -2.0452 4 4
-46.596 -7.7924 4 4
-44.538 1.252 4 4
-49.085 -5.6191 4 4
-47.174 -4.603 4 4
-46.217 -3.8305 4 4
-42.933 1.1141 4 4
-45.864 -4.8137 4 4
-46.527 0.76735 4 4
46.018 -6.6749 4 4
44.739 -8.1531 4 4
45.694 -9.6504 4 4
43.757 -9.7205 4 4
46.028 -7.9072 4 4
-44.178 -3.6014 4 4
-44.464 -5.4027 4 4
-46.553 -2.4297 4 4
-50.246 -4.6644 4 4
-39.775 -2.2908 4 4
-46.712 -0.65747 4 4
-46.658 1.1119 4 4
-44.984 -0.68919 4 4
-50.773 -3.5276 4 4
-48.083 -7.7426 4 4
-40.119 -1.9697 4 4
-40.984 -2.5069 4 4
43.386 -10.682 4 4
-46.96 -9.6326 4 4
-46.791 -10.105 4 4
-49.738 -6.0495 4 4
-47.139 -0.18891 4 4
47.846 -0.17357 4 4
46.182 -1.3108 4 4
48.647 -0.40906 4 4
47.218 -0.090668 4 4
43.914 -9.115 4 4
46.117 -1.2183 4 4
-44.613 -4.4486 4 4
-43.012 -7.447 4 4
-42.862 -7.1879 4 4
-43.017 -7.537 4 4
-42.661 -6.9615 4 4
-45.648 1.3648 4 4
-48.687 -4.0308 4 4
-47.704 -6.1785 4 4
-41.187 -3.1327 4 4
-52.551 -5.2378 4 4
-53.591 -2.5461 4 4
-53.247 -2.217 4 4
-53.222 -2.1728 4 4
-43.477 -3.5834 4 4
-50.737 -9.015 4 4
-53.191 -2.2352 4 4
-45.798 1.27 4 4
-45.183 1.4194 4 4
-49.026 -5.4766 4 4
-44.591 -2.878 4 4
-43.471 -2.6153 4 4
45.105 -4.7582 4 4
45.004 -7.1944 4 4
47.469 -4.1628 4 4
46.276 -6.3037 4 4
47.167 -8.5857 4 4
-39.672 -2.6134 4 4
-49.581 -7.9487 4 4
-50.685 -7.4651 4 4
-46.152 -9.4535 4 4
-48.068 -8.7063 4 4
-48.442 -8.7445 4 4
-39.683 -2.6362 4 4
43.503 -10.168 4 4
45.843 -8.1473 4 4
46.59 -8.2239 4 4
48.046 -9.3682 4 4
43.753 -7.7612 4 4
-46.547 1.1763 4 4
-48.703 1.0261 4 4
-43.097 0.72979 4 4
-47.296 -1.3255 4 4
-40.412 -1.7497 4 4
43.618 -9.0728 4 4
46.009 -6.4545 4 4
46.016 -4.8458 4 4
47.393 -4.4969 4 4
46.108 -5.0985 4 4
-44.329 1.7109 4 4
-48.488 -6.4783 4 4
-45.685 2.8813 4 4
-48.454 0.50011 4 4
-40.155 -2.1769 4 4
-51.459 -5.0573 4 4
-48.737 -2.2712 4 4
-42.754 -4.7755 4 4
-45.501 -7.3309 4 4
-46.561 -5.8136 4 4
-45.475 0.38999 4 4
-44.432 -5.4022 4 4
-46.783 -0.83123 4 4
-46.623 1.4286 4 4
-40.102 -2.207 4 4
-46.206 1.479 4 4
-45.017 0.4578 4 4
-45.087 -0.81558 4 4
-45.29 1.025 4 4
-49.369 -4.9122 4 4
-46.124 0.98027 4 4
-44.017 -4.4421 4 4
-44.572 -4.1051 4 4
-49.229 -5.6925 4 4
-40.354 -1.7496 4 4
46.284 0.49169 4 4
48.76 -1.4251 4 4
47.004 0.31956 4 4
45.425 -2.3822 4 4
46.516 -1.1419 4 4
-49.437 -3.8171 4 4
-46.021 -2.0615 4 4
-47.043 0.10712 4 4
-51.12 -3.4101 4 4
-47.193 1.3328 4 4
-51.193 -1.8077 4 4
-43.93 -4.5435 4 4
-46.168 -3.51 4 4
-50.557 -4.3747 4 4
-47.609 -1.8645 4 4
47.193 1.1453 4 4
47.717 -5.5118 4 4
47.736 2.3575 4 4
47.703 2.1499 4 4
47.644 -5.7857 4 4
-45.122 -1.8564 4 4
43.455 -9.0249 4 4
-46.405 -1.408 4 4
-46.193 2.4459 4 4
-45.584 -0.81056 4 4
-46.298 -1.3327 4 4
47.944 -2.1531 4 4
50.008 -2.0625 4 4
48.903 -0.87548 4 4
47.774 0.19533 4 4
49.619 -1.0135 4 4
-45.674 1.2135 4 4
-45.228 1.6624 4 4
-44.216 -3.4513 4 4
-48.676 0.9723 4 4
-40.175 -1.5469 4 4
-44.344 -5.0163 4 4
-46.498 -3.088 4 4
-47.084 -9.3258 4 4
-49.445 -7.5715 4 4
-46.325 -8.534 4 4
-45.846 0.88104 4 4
-47.171 -9.5332 4 4
-47.661 -6.3189 4 4
-47.923 -2.4244 4 4
-40.406 -2.214 4 4
-45.412 -6.1469 4 4
-45.189 -1.89 4 4
-44.468 1.7297 4 4
-43.034 -1.8936 4 4
-48.973 -5.663 4 4
-46.139 -0.73626 4 4
-45.4 -5.6774 4 4
-47.272 -7.4943 4 4
-49.021 -5.6934 4 4
-46.423 1.1221 4 4
-45.718 -8.4374 4 4
-45.443 1.5301 4 4
-43.258 -4.6367 4 4
-48.389 -3.7426 4 4
-48.088 -0.38176 4 4
-39.591 -2.4599 4 4
-45.319 -0.13757 4 4
-50.214 -9.0742 4 4
-43.997 -3.1795 4 4
-48.106 -8.052 4 4
-49.155 -6.7274 4 4
-46.009 -6.2452 4 4
-48.605 1.3889 4 4
-44.051 -3.0935 4 4
-43.781 -4.3756 4 4
-47.196 -1.1672 4 4
-44.402 -5.9684 4 4
-45.117 -7.5418 4 4
-44.633 -8.6044 4 4
-46.945 -4.4472 4 4
-44.225 -4.0039 4 4
-49.459 -5.4445 4 4
-46.845 -1.3081 4 4
-43 -7.4115 4 4
-42.463 -6.7597 4 4
-48.468 -4.7868 4 4
-45.2 -3.5771 4 4
-43.16 -7.839 4 4
-44.599 -5.8346 4 4
-45.567 1.0679 4 4
-49.214 -5.9236 4 4
-45.993 -4.9833 4 4
-47.767 1.1569 4 4
-46.695 -0.51747 4 4
10.357 -21.379 4 4
-50.599 -4.8122 4 4
-47.573 -0.73542 4 4
-44.91 -3.2803 4 4
-48.12 1.1941 4 4
46.361 -6.0647 4 4
45.103 -4.6545 4 4
43.588 -10.217 4 4
47.409 -9.0637 4 4
43.458 -8.2316 4 4
44.661 -8.934 4 4
-48.471 -9.4317 4 4
-47.112 -9.62 4 4
-49.126 -5.9486 4 4
-39.543 -2.8705 4 4
-48.755 -4.594 4 4
-46.021 0.61169 4 4
-43.491 0.67806 4 4
-44.507 2.2021 4 4
-47.225 -0.67327 4 4
-40.542 -1.5925 4 4
46.548 -2.3081 4 4
47.305 -0.47622 4 4
43.747 -9.7755 4 4
46.128 -2.8322 4 4
47.09 -4.6766 4 4
-45.83 2.8886 4 4
-47.27 -9.6848 4 4
-48.728 1.2375 4 4
-39.846 -2.2373 4 4
-46.792 -2.2496 4 4
-44.313 -2.6984 4 4
47.484 -4.8131 4 4
43.882 -7.2996 4 4
48.043 -9.3119 4 4
46.567 -7.6826 4 4
45.756 -9.6433 4 4
44.99 -4.67 4 4
-49.338 -5.052 4 4
-46.419 -1.452 4 4
-46.341 -0.20141 4 4
-44.545 -3.2604 4 4
-44.143 -4.6507 4 4
-47.876 -5.648 4 4
-51.545 -7.6533 4 4
-52.102 -3.7567 4 4
-49.955 -2.1637 4 4
-46.609 -5.8495 4 4
-48.119 -7.5269 4 4
-45.911 -9.9085 4 4
-45.724 -9.726 4 4
-51.501 -10.653 4 4
-51.484 -10.553 4 4
44.192 -8.3301 4 4
44.766 -9.071 4 4
44.69 -10.027 4 4
43.322 -10.426 4 4
42.926 -8.2603 4 4
-46.728 -5.8949 4 4
-44.607 -4.9183 4 4
-51.312 -7.8553 4 4
-45.988 1.3045 4 4
-52.595 -4.5691 4 4
-52.573 -4.5281 4 4
-51.129 -7.7697 4 4
-49.533 -2.3694 4 4
-47.768 -2.7692 4 4
-49.414 -0.88001 4 4
-48.198 -3.1059 4 4
-52.757 -4.7052 4 4
-50.521 -2.3591 4 4
-51.79 -6.6949 4 4
-39.51 -1.4236 4 4
-49.232 -3.8117 4 4
-52.488 -4.7176 4 4
-45.876 -6.441 4 4
-50.498 -8.9944 4 4
-49.466 -9.409 4 4
-42.636 -6.7499 4 4
-49.534 -8.5731 4 4
-52.706 -5.0085 4 4
-44.808 -7.8193 4 4
-47.404 -6.6469 4 4
-50.622 -1.4617 4 4
-51.269 -8.6857 4 4
-39.721 -1.8983 4 4
-43.132 -4.4648 4 4
-47.362 -1.8933 4 4
-46.64 -6.2756 4 4
-50.912 -5.3208 4 4
-47.739 -9.153 4 4
-49.16 -7.0629 4 4
-49.024 -7.4525 4 4
-44.486 -0.88084 4 4
-49.66 -7.9382 4 4
-46.894 -1.5676 4 4
47.35 -2.1052 4 4
49.972 -2.2391 4 4
47.902 0.18492 4 4
48.884 -1.8461 4 4
49.149 -0.57568 4 4
49.695 -1.9412 4 4
50.27 -2.2704 4 4
49.259 -0.11915 4 4
49.002 -0.50407 4 4
48.705 -1.8302 4 4
47.734 -0.3251 4 4
48.718 -1.8177 4 4
43.168 -8.6485 4 4
43.443 -10.294 4 4
45.439 -8.6384 4 4
45.813 -7.509 4 4
48.058 -9.3888 4 4
-50.594 -1.4243 4 4
-42.812 -4.6686 4 4
-44.415 -9.2545 4 4
-45.982 -4.581 4 4
-39.716 -1.6239 4 4
-51.575 -2.7271 4 4
-42.848 -4.6804 4 4
-45.936 -2.447 4 4
-47.676 -3.7255 4 4
-51.42 -1.8565 4 4
47.832 -4.5294 4 4
47.984 -9.3092 4 4
44.485 -8.3064 4 4
46.17 -5.9898 4 4
43.911 -9.2449 4 4
47.782 -9.2629 4 4
-52.808 -4.1349 4 4
-46.676 -5.9079 4 4
-44.408 2.3084 4 4
-52.714 -4.6867 4 4
-51.627 -6.3568 4 4
-51.045 -2.4268 4 4
-47.787 -4.1743 4 4
43.848 -9.4967 4 4
43.552 -7.5475 4 4
48.255 -9.4478 4 4
43.359 -10.287 4 4
44.646 -9.4034 4 4
48.35 -9.5457 4 4
43.984 -6.183 4 4
43.844 -8.8806 4 4
43.734 -7.7592 4 4
43.289 -10.159 4 4
-36.841 2.4045 4 4
-46.329 -7.4894 4 4
-52.322 -5.0357 4 4
-51.132 -4.2405 4 4
-51.385 -7.88 4 4
-45.425 -4.7114 4 4
-50.371 -4.5084 4 4
-49.645 -3.5908 4 4
-52.348 -3.9496 4 4
-46.047 -7.6703 4 4
-51.077 -2.2443 4 4
-48.944 -2.1303 4 4
-50.621 -4.5085 4 4
-49.491 -0.9277 4 4
-43.384 1.9557 4 4
-43.256 0.42645 4 4
-46.539 -5.7912 4 4
-52.089 -3.4787 4 4
-49.416 -3.7719 4 4
-50.187 -5.0412 4 4
-44.23 -1.5599 4 4
-47.945 -1.6546 4 4
-50.899 -4.3494 4 4
-42.878 -0.28499 4 4
-43.038 -4.3798 4 4
-46.256 1.0969 4 4
-45.973 -2.1914 4 4
-45.682 -7.1538 4 4
-47.34 -5.1819 4 4
-47.028 -5.0554 4 4
-50.218 -1.2783 4 4
47.536 -3.0566 4 4
43.872 -6.9162 4 4
50.025 -1.3497 4 4
49.271 -2.6375 4 4
47.435 -1.2518 4 4
-44.326 1.701 4 4
-52.577 -4.5573 4 4
-44.569 2.6288 4 4
-51.804 -6.681 4 4
-46.027 -4.3796 4 4
45.594 -4.7945 4 4
47.383 -2.3174 4 4
46.385 -5.9192 4 4
43.833 -6.9781 4 4
48.564 -4.1203 4 4
46.205 -2.2102 4 4
43.011 -8.1684 4 4
48.253 -9.3935 4 4
44.558 -6.8204 4 4
46.892 -5.6003 4 4
42.977 -8.5634 4 4
45.993 -7.8971 4 4
45.199 -4.6619 4 4
47.204 -9.5425 4 4
43.106 -9.8379 4 4
-51.765 -7.236 4 4
-51.561 -3.2251 4 4
-48.717 -2.1894 4 4
-50.087 -1.8356 4 4
-46.144 -7.5589 4 4
44.512 -9.3242 4 4
-50.172 -1.1271 4 4
-49.602 -9.1248 4 4
44.578 -9.9987 4 4
43.714 -8.1669 4 4
44.604 -9.3808 4 4
-50.178 -1.739 4 4
-51.99 -5.9685 4 4
-47.407 -7.0387 4 4
-48.533 -2.3499 4 4
-52.47 -4.5103 4 4
-50.517 -9.0336 4 4
-52.956 -4.9235 4 4
-47.892 -1.5189 4 4
-48.036 -5.6562 4 4
-44.465 2.6019 4 4
46.085 1.9138 4 4
47.455 0.083195 4 4
46.848 1.0103 4 4
46.908 0.9451 4 4
6.5875 -28.431 4 4
-40.732 -2.3818 4 4
-44.907 0.84839 4 4
-47.968 1.2385 4 4
-45.416 0.21411 4 4
-45.35 -4.4362 4 4
6.9189 -27.219 4 4
43.856 -5.6553 4 4
47.812 -4.9333 4 4
48.663 -0.045879 4 4
47.572 -5.6959 4 4
-42.938 -7.2953 4 4
-43.854 -3.4579 4 4
-47.989 -0.43819 4 4
-48.156 -0.1918 4 4
-48.509 1.0413 4 4
47.302 -0.67352 4 4
48.45 -1.7532 4 4
46.953 0.4455 4 4
48.486 -0.84368 4 4
48.402 -0.28255 4 4
48.299 -1.7141 4 4
47.173 0.21222 4 4
48.237 0.091727 4 4
48.01 -1.395 4 4
46.916 -0.85643 4 4
-45.004 -2.3166 4 4
-46.961 -0.34165 4 4
-40.22 -1.3784 4 4
-48.974 -7.2018 4 4
-48.436 1.8443 4 4
-46.701 -1.7005 4 4
44.782 -8.5431 4 4
-46.64 -6.8545 4 4
-49.723 -2.2079 4 4
-49.442 -3.8132 4 4
-47.927 -5.677 4 4
-50.556 -3.0714 4 4
42.767 -8.2283 4 4
46.097 -5.7146 4 4
46.264 -4.5501 4 4
48.186 -9.4298 4 4
42.852 -9.7221 4 4
48.368 0.19255 4 4
46.865 0.42403 4 4
47.946 -1.2307 4 4
48.287 -1.5421 4 4
47.469 -1.915 4 4
48.119 -1.4047 4 4
47.567 -1.8894 4 4
46.977 -4.7701 4 4
46.583 -0.64207 4 4
46.351 -1.3369 4 4
-52.038 -3.5064 4 4
-51.04 -7.0778 4 4
-49.678 -1.1846 4 4
-45.91 -6.5126 4 4
-44.401 -9.2796 4 4
-45.782 -1.1271 4 4
-43.044 -4.2081 4 4
-50.442 -4.9195 4 4
-46.512 -5.7552 4 4
-51.016 -1.6249 4 4
-44.826 1.9017 4 4
46.227 -1.363 4 4
48.24 -8.5793 4 4
46.14 -1.5924 4 4
46.887 -1.7104 4 4
46.385 -6.3318 4 4
-45.98 -3.3774 4 4
-46.366 -1.8528 4 4
-46.608 0.94693 4 4
-45.071 -0.17354 4 4
-44.929 1.2739 4 4
-47.2 -8.1106 4 4
-45.903 1.7224 4 4
-49.853 -4.9655 4 4
-50.324 -6.056 4 4
-46.412 -6.3696 4 4
-46.867 -1.9083 4 4
-46.278 -4.443 4 4
-45.716 -2.5635 4 4
-46.698 0.65135 4 4
-44.443 2.2481 4 4
-51.32 -3.6057 4 4
2.1831 -47.727 5 4
-0.070962 -47.639 5 4
3.4506 -44.05 5 4
0.3855 -43.68 5 4
-3.2316 -44.969 5 4
-1.556 -46.112 5 4
2.2112 -43.519 5 4
-2.723 -43.8 5 4
0.22091 -44.162 5 4
4.8087 -40.895 5 4
-1.5116 -30.108 5 4
-4.0335 -24.549 5 4
1.3429 -44.197 5 4
-3.9289 -43.142 5 4
-0.66466 -10.462 5 4
-1.4717 -45.092 5 4
2.4209 -44.076 5 4
-3.1058 -44.604 5 4
-0.3456 -48.765 5 4
1.675 -43.781 5 4
-2.1398 -45.419 5 4
0.059615 -47.248 5 4
0.45268 -47.079 5 4
-1.4731 -46.674 5 4
-3.9878 -44.425 5 4
2.4883 -43.059 5 4
-15.413 -42.994 5 4
-0.043844 -43.656 5 4
6.7694 -43.705 5 4
-1.7685 -42.257 5 4
-0.92637 -35.387 5 4
0.097199 -45.226 5 4
-3.2243 -44.86 5 4
2.2979 -47.68 5 4
-2.3002 -49.416 5 4
1.5367 -30.432 5 4
-1.4291 -45.28 5 4
1.6189 -43.957 5 4
0.72301 -43.658 5 4
-1.76 -45.521 5 4
-3.1417 -43.628 5 4
-1.7425 -47.779 5 4
-1.3495 -45.862 5 4
-3.0767 -42.723 5 4
-8.984 -50.28 5 4
-8.444 -37.632 5 4
-1.507 -46.417 5 4
-1.4301 -45.006 5 4
1.258 -47.225 5 4
0.43973 -40.551 5 4
-1.9976 -41.943 5 4
1.0063 -35.902 5 4
-3.9015 -44.699 5 4
-2.7934 -46.952 5 4
-0.65634 -42.115 5 4
-4.9369 -44.474 5 4
-2.0171 -43.54 5 4
-4.3555 -42.841 5 4
1.8817 -45.11 5 4
-1.0368 -44.935 5 4
14.076 -43.361 5 4
-1.9748 -41.393 5 4
3.8725 -44.029 5 4
-3.8936 -44.777 5 4
-0.20416 -42.802 5 4
-1.9 -43.787 5 4
-0.0205 -45.335 5 4
0.15037 -43.189 5 4
-0.68413 -44.407 5 4
-0.61043 -42.14 5 4
-1.8586 -45.046 5 4
0.5869 -45.977 5 4
3.5885 -43.097 5 4
0.91565 -30.65 5 4
2.1627 -47.729 5 4
0.74007 -43.855 5 4
0.46952 -46.056 5 4
-0.033363 -43.809 5 4
-2.289 -45.438 5 4
0.43349 -43.76 5 4
-4.6389 -43.315 5 4
-14.778 -36.791 5 4
-11.391 -46.357 5 4
-4.5621 -41.967 5 4
1.0875 -42.94 5 4
-6.5592 -43.18 5 4
-6.903 -46.557 5 4
0.89564 -51.372 5 4
-9.099 -44.142 5 4
-10.43 -48.537 5 4
-3.0561 -50.235 5 4
-8.2049 -50.306 5 4
-7.3398 -46.689 5 4
-8.7738 -40.691 5 4
-3.1234 -40.597 5 4
-2.0197 -38.485 5 4
-4.7573 -39.309 5 4
-8.648 -41.442 5 4
-14.992 -36.278 5 4
-2.0251 -48.383 5 4
-6.6365 -42.589 5 4
-6.2173 -42.568 5 4
-10.23 -42.849 5 4
-12.189 -43.314 5 4
-10.686 -42.315 5 4
-11.488 -43.259 5 4
-9.0815 -44.629 5 4
-7.8954 -28.007 5 4
-9.9791 -27.832 5 4
-10.017 -28.01 5 4
-10.869 -26.572 5 4
-7.2817 -27.222 5 4
14.77 -48.169 5 4
14.517 -42.007 5 4
11.29 -47.981 5 4
19.714 -41.868 5 4
17.432 -43.639 5 4
19.443 -41.818 5 4
6.1064 -45.12 5 4
15.593 -45.583 5 4
14.845 -48.295 5 4
-13.632 -29.855 5 4
-5.4377 -19.828 5 4
0.23397 -41.726 5 4
-3.8404 -23.099 5 4
-8.101 -31.677 5 4
-8.9666 -30.066 5 4
-10.467 -24.672 5 4
-9.5802 -24.441 5 4
-5.4232 -19.755 5 4
-6.4676 -33.231 5 4
-8.2998 -31.431 5 4
-3.672 -31.204 5 4
-5.5691 -31.665 5 4
-2.5528 -49.475 5 4
-5.4717 -31.691 5 4
0.56915 -42.469 5 4
-11.336 -34.496 5 4
5.6258 -48.202 5 4
-12.488 -32.483 5 4
0.2944 -41.87 5 4
-0.066638 -32.314 5 4
-4.2335 -30.655 5 4
-3.5247 -50.269 5 4
-11.259 -34.718 5 4
-19.604 -31.293 5 4
15.455 -34.714 5 4
-12.574 -36.877 5 4
-9.8656 -16.541 5 4
-12.453 -22.117 5 4
-11.685 -13.348 5 4
-7.2841 -16.634 5 4
-10.157 -26.463 5 4
-7.4852 -27.436 5 4
-7.703 -22.183 5 4
-11.576 -25.76 5 4
-13.983 -27.25 5 4
-12.528 -34.173 5 4
-14.487 -32.028 5 4
-8.2392 -14.588 5 4
-18.088 -24.464 5 4
-13.902 -31.096 5 4
-11.903 -28.534 5 4
-21.396 -21.509 5 4
-20.604 -35.367 5 4
-20.779 -34.723 5 4
-17.969 -24.208 5 4
-20.761 -34.705 5 4
-6.9924 -41.274 5 4
-8.7835 -29.799 5 4
-12.201 -26.009 5 4
-15.273 -33.616 5 4
-12.925 -40.258 5 4
-9.8638 -29.629 5 4
-11.037 -27.765 5 4
-13.849 -31.295 5 4
-13.956 -24.833 5 4
-10.624 -28.566 5 4
-15.241 -26.652 5 4
-10.776 -27.836 5 4
-11.79 -26.885 5 4
-9.8167 -28.049 5 4
-10.577 -26.629 5 4
-10.754 -20.643 5 4
-13.252 -28.925 5 4
-8.9017 -28.401 5 4
-12.857 -27.654 5 4
-8.5159 -47.782 5 4
-10.897 -45.085 5 4
-7.395 -43.104 5 4
-10.457 -42.335 5 4
10.238 -36.884 5 4
-5.5796 -43.164 5 4
2.0375 -40.712 5 4
-15.917 -28.879 5 4
-15.602 -33.792 5 4
-12.108 -29.291 5 4
-9.94 -27.992 5 4
-7.8273 -29.721 5 4
-12.187 -27.22 5 4
-10.169 -26.53 5 4
-7.6517 -16.13 5 4
-10.835 -28.076 5 4
-10.384 -29.829 5 4
-13.795 -28.918 5 4
-14.564 -26.849 5 4
-11.673 -28.622 5 4
-9.373 -50.818 5 4
-7.9311 -42.303 5 4
-11.139 -46.042 5 4
-9.9947 -40.818 5 4
-13.572 -44.043 5 4
-17.648 -35.806 5 4
1.2174 -34.758 5 4
-10.41 -42.12 5 4
-11.162 -51.022 5 4
-11.078 -51.465 5 4
-9.3705 -29.882 5 4
-11.364 -50.489 5 4
-11.377 -50.642 5 4
-11.004 -51.365 5 4
17.76 -45.285 5 4
6.3172 -47.795 5 4
14.784 -48.049 5 4
21.571 -40.959 5 4
14.849 -46.501 5 4
-6.6877 -52.322 5 4
-10.872 -42.282 5 4
-6.1733 -52.189 5 4
-3.1477 -38.327 5 4
-1.0154 -42.295 5 4
-4.7305 -35.223 5 4
-2.9059 -35.73 5 4
-0.09988 -38.852 5 4
-2.8444 -38.011 5 4
-7.0433 -28.495 5 4
-4.2795 -42.552 5 4
-2.9388 -42.503 5 4
-11.574 -33.182 5 4
-8.759 -28.802 5 4
-10.293 -28.35 5 4
-8.8905 -28.513 5 4
-0.75822 -24.984 5 4
-11.452 -33.164 5 4
-12.312 -23.517 5 4
-13.024 -23.796 5 4
-9.7724 -24.352 5 4
-11.827 -47.079 5 4
-10.58 -18.923 5 4
6.2605 -36.944 5 4
-13.067 -23.509 5 4
-12.779 -28.725 5 4
-10.827 -20.666 5 4
-12.779 -23.946 5 4
-11.79 -34.037 5 4
6.4369 -47.711 5 4
-11.719 -46.928 5 4
-8.5181 -35.102 5 4
-11.264 -34.429 5 4
-9.7235 -35.309 5 4
-11.746 -34.452 5 4
-11.077 -34.4 5 4
-8.6905 -36.103 5 4
-10.51 -34.68 5 4
-19.791 -31.163 5 4
-15.939 -35.292 5 4
-15.963 -35.627 5 4
0.28319 -40.581 5 4
-15.293 -29.431 5 4
-17.108 -35.027 5 4
-10.874 -42.776 5 4
-12.315 -44.508 5 4
-7.8356 -52.563 5 4
-12.296 -30.769 5 4
-8.9298 -51.052 5 4
-11.314 -37.085 5 4
-1.271 -33.459 5 4
-15.355 -33.863 5 4
-13.235 -28.825 5 4
-8.3045 -48.827 5 4
2.1893 -41.157 5 4
-0.40563 -40.642 5 4
-6.2661 -42.229 5 4
-7.8427 -41.517 5 4
-8.7648 -31.296 5 4
-9.8103 -22.741 5 4
-9.7297 -23.093 5 4
-9.3298 -23.692 5 4
-11.454 -21.64 5 4
-9.7949 -22.644 5 4
-15.717 -34.702 5 4
-10.411 -32.147 5 4
-5.7944 -48.421 5 4
-5.266 -48.799 5 4
-7.8025 -44.104 5 4
-6.9288 -44.822 5 4
-6.0238 -51.801 5 4
-6.5795 -46.836 5 4
-8.5468 -47.433 5 4
-7.815 -46.388 5 4
0.18186 -50.678 5 4
-6.3676 -38.068 5 4
-7.971 -42.344 5 4
-11.472 -45.512 5 4
-6.196 -44.913 5 4
-6.9403 -49.801 5 4
-11.237 -39.878 5 4
-10.553 -43.83 5 4
-9.1199 -43.757 5 4
16.08 -48.122 5 4
15.208 -46.264 5 4
14.784 -46.452 5 4
14.168 -47.742 5 4
14.406 -46.701 5 4
15.038 -46.4 5 4
-0.20838 -42.598 5 4
-23.889 -9.2154 5 4
23.98 -40.68 5 4
24.74 -39.504 5 4
15.044 -35.019 5 4
-5.3235 -40.864 5 4
-11.674 -36.486 5 4
7.3343 -47.589 5 4
15.354 -35.053 5 4
-12.955 -23.846 5 4
-13.355 -28.962 5 4
-10.431 -29.327 5 4
-6.5392 -28.718 5 4
-14.001 -24.713 5 4
2.641 -33.277 5 4
16.232 -47.986 5 4
3.5103 -34.601 5 4
-9.3905 -48.463 5 4
-11.414 -13.917 5 4
-12.783 -40.666 5 4
3.5656 -34.645 5 4
-6.9123 -52.258 5 4
6.3086 -45.354 5 4
0.017091 -50.572 5 4
-0.65787 -48.945 5 4
6.2069 -45.474 5 4
-9.5256 -45.785 5 4
-8.3791 -39.925 5 4
-9.4044 -45.064 5 4
-8.2202 -44.065 5 4
-11.5 -43.417 5 4
-9.6443 -14.366 5 4
-7.193 -16.577 5 4
-11.022 -19.373 5 4
-14.497 -25.994 5 4
-9.8817 -29.939 5 4
-11.434 -24.525 5 4
-10.489 -23.889 5 4
-8.6421 -21.141 5 4
9.3608 -36.998 5 4
-7.3812 -43.686 5 4
-7.8949 -45.051 5 4
-6.5591 -40.941 5 4
-5.313 -47.335 5 4
-8.3983 -40.144 5 4
-7.0191 -43.076 5 4
-10.523 -42.519 5 4
18.177 -46.367 5 4
2.5604 -33.212 5 4
24.62 -38.043 5 4
-12.683 -43.214 5 4
-11.407 -13.703 5 4
2.357 -34.978 5 4
-8.1389 -31.635 5 4
-8.2145 -41.36 5 4
-10.779 -22.366 5 4
-8.168 -16.85 5 4
-13.401 -34.265 5 4
-5.6968 -39.096 5 4
-2.3103 -20.861 5 4
-9.8773 -36.887 5 4
-11.965 -41.141 5 4
-14.467 -32.028 5 4
-13.627 -33.282 5 4
8.6379 -31.022 5 4
-10.191 -24.575 5 4
-13.887 -29.873 5 4
-8.7463 -29.92 5 4
-17.239 -29.968 5 4
-5.5474 -33.672 5 4
22.01 -36.751 5 4
-10.965 -24.702 5 4
-10.513 -20.421 5 4
-10.11 -21.594 5 4
-10.207 -21.841 5 4
-13.25 -34.064 5 4
-22.965 -11.67 5 4
-13.957 -29.623 5 4
-12.093 -31.346 5 4
-14.019 -22.846 5 4
-6.545 -41.455 5 4
-5.4763 -41.739 5 4
-16.602 -23.632 5 4
-11.998 -31.337 5 4
-2.7555 -19.916 5 4
-10.301 -24.423 5 4
-10.035 -30.415 5 4
-8.5507 -16.468 5 4
-7.7798 -34.016 5 4
-8.4679 -16.765 5 4
0.048929 -42.347 5 4
-1.416 -46.69 5 4
-12.797 -47.566 5 4
-9.0431 -42.152 5 4
-9.1529 -43.873 5 4
-7.467 -44.853 5 4
-7.7144 -40.776 5 4
-9.877 -45.656 5 4
-7.6134 -40.686 5 4
-13.685 -43.978 5 4
-14.599 -37.593 5 4
-7.5883 -20.628 5 4
-14.826 -36.761 5 4
-11.454 -43.276 5 4
-11.357 -42.855 5 4
-9.2365 -44.94 5 4
-1.0833 -43.075 5 4
-5.0262 -44.918 5 4
-4.0819 -42.912 5 4
-7.6035 -43.867 5 4
-6.4446 -45.888 5 4
-7.4282 -45.686 5 4
-7.8238 -44.244 5 4
-8.3339 -48.006 5 4
-10.409 -43.771 5 4
-8.2441 -46.598 5 4
-11.388 -46.282 5 4
-9.4861 -41.415 5 4
-7.782 -46.22 5 4
-6.6328 -46.02 5 4
-11.878 -45.215 5 4
-6.3396 -46.754 5 4
-11.96 -44.488 5 4
2.2941 -34.846 5 4
-8.0328 -48.956 5 4
-12.359 -42.621 5 4
-12.338 -42.422 5 4
-12.332 -42.246 5 4
-12.208 -30.909 5 4
-9.7852 -24.997 5 4
-7.2901 -29.953 5 4
-11.685 -28.755 5 4
-8.118 -26 5 4
-11.407 -28.549 5 4
-11.125 -22.819 5 4
14.053 -33.286 5 4
-9.4086 -14.346 5 4
26.316 -39.31 5 4
-10.705 -21.937 5 4
-10.922 -23.053 5 4
-9.8309 -40.941 5 4
-9.4707 -41.196 5 4
-9.3156 -46.651 5 4
-7.9763 -42.507 5 4
-9.8745 -39.111 5 4
-9.2453 -42.825 5 4
-9.2575 -43.703 5 4
-13.66 -30.515 5 4
-11.219 -28.606 5 4
-12.09 -26.759 5 4
-7.1886 -26.156 5 4
-10.171 -27.608 5 4
-11.709 -26.455 5 4
-6.3138 -44.811 5 4
-8.4413 -49.289 5 4
-2.5226 -50.217 5 4
-8.1129 -41.409 5 4
-4.1712 -47.368 5 4
-6.7744 -42.832 5 4
-4.7613 -43.46 5 4
-10.002 -42.995 5 4
2.5904 -29.187 5 4
-8.0983 -41.794 5 4
-7.7784 -49.119 5 4
-8.1416 -44.74 5 4
-5.3236 -46.009 5 4
-7.8182 -45.547 5 4
-7.7354 -43.715 5 4
5.1146 -43.29 5 4
0.23525 -16.691 5 4
-2.1801 -39.386 5 4
17.072 -39.179 5 4
-5.3622 -38.678 5 4
-6.9101 -37.179 5 4
2.0226 -26.644 5 4
-7.3765 -37.042 5 4
11.557 -47.849 5 4
14.244 -47.47 5 4
-6.7518 -44.869 5 4
-1.1992 -33.585 5 4
14.104 -47.792 5 4
13.868 -47.144 5 4
-9.7732 -27.703 5 4
-12.834 -26.339 5 4
-7.198 -28.113 5 4
-13.587 -26.22 5 4
-16.579 -15.927 5 4
-8.6061 -32.201 5 4
-12.727 -39.948 5 4
-11.457 -21.448 5 4
-9.4603 -14.289 5 4
-12.57 -22.005 5 4
-24.198 -28.266 5 4
-10.981 -23.805 5 4
-8.7722 -45.645 5 4
5.405 -43.205 5 4
0.022684 -50.577 5 4
2.688 -44.326 5 4
-6.0323 -47.58 5 4
-8.826 -50.952 5 4
-5.743 -47.731 5 4
-9.5823 -39.369 5 4
-6.2274 -47.466 5 4
-5.8774 -47.512 5 4
17.968 -46.137 5 4
-15.198 -33.646 5 4
-6.7992 -32.866 5 4
-12.092 -25.804 5 4
-7.7704 -34.04 5 4
-12.095 -26.532 5 4
-1.1755 -33.524 5 4
-9.2906 -28.535 5 4
-6.5649 -34.612 5 4
-8.8039 -26.095 5 4
-6.7423 -33.375 5 4
-11.401 -27.38 5 4
-6.8538 -46.901 5 4
11.452 -43.498 5 4
18.666 -44.242 5 4
-14.471 -36.994 5 4
-5.3509 -45.798 5 4
-5.5538 -47.267 5 4
-3.9031 -49.918 5 4
26.062 -39.136 5 4
-24.955 -29.001 5 4
-24.564 -28.843 5 4
-12.563 -18.418 5 4
-24.958 -29.095 5 4
-24.528 -28.81 5 4
-25.018 -29.178 5 4
-5.1498 -43.165 5 4
-10.76 -41.072 5 4
-3.4035 -43.082 5 4
-1.7836 -41.831 5 4
0.12836 -41.285 5 4
-3.0463 -42.445 5 4
-3.1292 -42.582 5 4
0.63925 -39.616 5 4
-2.9929 -42.324 5 4
-6.1223 -45.936 5 4
-9.6112 -45.557 5 4
-16.581 -37.625 5 4
-10.645 -44.688 5 4
-2.0082 -45.24 5 4
-6.5983 -48.917 5 4
-7.3194 -50.227 5 4
-8.563 -45.204 5 4
-7.0244 -49.507 5 4
-9.3165 -39.653 5 4
-7.7919 -49.195 5 4
-9.5252 -27.13 5 4
-8.5966 -27.583 5 4
-13.977 -31.354 5 4
-3.9164 -29.484 5 4
-4.8758 -31.649 5 4
-10.062 -38.368 5 4
-14.75 -39.37 5 4
-3.6637 -29.287 5 4
-4.0109 -29.41 5 4
-14.318 -24.929 5 4
-5.9471 -18.12 5 4
-0.19706 -18.04 5 4
-9.7011 -19.107 5 4
-7.1826 -17.155 5 4
-13.349 -32.917 5 4
-11.675 -17.532 5 4
-10.704 -16.56 5 4
-11.652 -18.492 5 4
-12.883 -45.53 5 4
-4.6318 -35.201 5 4
5.3132 -48.538 5 4
2.3089 -44.076 5 4
-7.5098 -52.2 5 4
-8.5522 -42.591 5 4
-11.159 -46.141 5 4
-1.9346 -27.934 5 4
-14.59 -29.239 5 4
24.923 -39.506 5 4
24.939 -39.517 5 4
10.154 -37.018 5 4
-15.765 -35.649 5 4
-23.466 -31.344 5 4
-10.216 -15.69 5 4
20.814 -42.823 5 4
-23.336 -31.365 5 4
22.112 -39.883 5 4
-7.3928 -48.83 5 4
-8.9737 -42.725 5 4
-9.0844 -46.609 5 4
-9.6144 -41.406 5 4
1.2759 -34.73 5 4
-11.037 -37.566 5 4
-8.4059 -42.28 5 4
-14.193 -41.557 5 4
-12.794 -38.688 5 4
-9.9299 -27.895 5 4
-5.7384 -33.57 5 4
-9.081 -31.308 5 4
-12.767 -26.437 5 4
-14.907 -39.102 5 4
-14.633 -39.606 5 4
-11.444 -35.101 5 4
-13.602 -34.953 5 4
-10.098 -24.539 5 4
-9.0393 -35.644 5 4
-17.223 -34.71 5 4
-24.605 -22.49 5 4
-8.4232 -34.798 5 4
-13.39 -34.839 5 4
-11.419 -37.143 5 4
-8.4561 -34.934 5 4
-13.285 -35.062 5 4
-9.0855 -50.727 5 4
-7.6832 -38.804 5 4
-5.2593 -45.464 5 4
-3.7438 -49.937 5 4
-5.7292 -47.076 5 4
-5.9207 -46.882 5 4
-5.6263 -43.052 5 4
-6.7704 -46.594 5 4
-15.615 -29.168 5 4
-14.644 -29.26 5 4
0.017266 -33.25 5 4
-15.514 -24.256 5 4
-10.138 -35.011 5 4
0.1526 -32.964 5 4
0.044743 -32.551 5 4
-5.7238 -33.546 5 4
-16.314 -17.814 5 4
-11.263 -25.444 5 4
-14.527 -39.635 5 4
9.1359 -49.532 5 4
-7.2169 -52.914 5 4
-8.4547 -15.978 5 4
-7.9617 -42.844 5 4
-8.5292 -49.772 5 4
-7.0865 -42.311 5 4
-16.526 -35.614 5 4
-8.7553 -44.969 5 4
-8.4555 -44.922 5 4
-5.9066 -45.215 5 4
-7.3556 -51.865 5 4
-10.432 -46.404 5 4
-8.544 -46.503 5 4
-7.9828 -49.167 5 4
-7.4174 -52.11 5 4
-9.0224 -48.782 5 4
-8.876 -47.087 5 4
14.699 -43.453 5 4
-6.4396 -47.529 5 4
16.242 -44.84 5 4
-5.3593 -48.775 5 4
-13.735 -33.611 5 4
-10.059 -29.813 5 4
-10.507 -25.069 5 4
-16.653 -34.015 5 4
-13.542 -32.069 5 4
-8.5118 -19.688 5 4
2.1341 -25.191 5 4
-12.218 -22.064 5 4
-12.362 -22.238 5 4
-7.2378 -17.793 5 4
-7.987 -23.001 5 4
-10.674 -26.815 5 4
-10.466 -27.519 5 4
-10.592 -29.528 5 4
-11.308 -29.598 5 4
-10.297 -14.482 5 4
-8.6393 -16.744 5 4
-12.25 -21.049 5 4
-10.734 -19.913 5 4
-9.1137 -20.958 5 4
-11.391 -22.878 5 4
-11.687 -21.049 5 4
-9.5337 -44.26 5 4
-10.775 -46.365 5 4
-7.0432 -45.436 5 4
-9.7893 -39.205 5 4
-7.2414 -45.575 5 4
-8.1469 -45.356 5 4
-34.528 -35.463 5 4
8.1731 -22.199 5 4
-6.4427 -40.795 5 4
-2.6613 -42.155 5 4
-8.6442 -49.792 5 4
-6.9963 -42.71 5 4
-4.693 -42.145 5 4
-6.1254 -31.105 5 4
-12.402 -34.088 5 4
-12.293 -25.623 5 4
-10.604 -42.606 5 4
-3.9076 -28.033 5 4
-8.157 -34.311 5 4
-3.8371 -28.047 5 4
-8.7335 -25.554 5 4
-12.822 -26.352 5 4
-7.0896 -16.647 5 4
-10.737 -27.891 5 4
-7.9862 -23.355 5 4
-14.223 -24.809 5 4
-12.459 -26.245 5 4
-3.75 -31.164 5 4
-9.1778 -51.822 5 4
-9.1913 -29.511 5 4
-4.1641 -30.708 5 4
-10.136 -37.008 5 4
-10.469 -32.072 5 4
-14.885 -39.152 5 4
-14.178 -24.529 5 4
-6.7257 -24.896 5 4
-12.311 -30.695 5 4
-8.9233 -29.132 5 4
15.289 -34.997 5 4
-12.949 -25.146 5 4
-14.897 -23.775 5 4
-4.6586 -48.657 5 4
-6.7088 -44.681 5 4
3.3152 -40.775 5 4
-8.6226 -44.355 5 4
-6.8469 -48.011 5 4
-7.149 -49.503 5 4
-14.892 -36.538 5 4
-8.9371 -45.922 5 4
-7.8227 -44.55 5 4
-16.796 -34.118 5 4
-14.182 -28.107 5 4
-9.4394 -23.295 5 4
-12.941 -26.389 5 4
7.189 -47.578 5 4
-6.5672 -33.295 5 4
-5.2706 -45.091 5 4
-1.2965 -42.393 5 4
-5.2899 -43.079 5 4
-16.291 -23.675 5 4
-5.919 -44.793 5 4
-4.967 -42.727 5 4
-10.145 -28.884 5 4
-7.2051 -32.426 5 4
-14.843 -24.1 5 4
-12.397 -25.967 5 4
-10.221 -28.121 5 4
-13.417 -27.767 5 4
-0.59368 -51.384 5 4
-10.077 -28.52 5 4
-10.342 -29.207 5 4
-9.7078 -27.435 5 4
-4.3462 -47.608 5 4
-16.399 -35.659 5 4
-10.811 -45.228 5 4
-8.9912 -46.635 5 4
-11.935 -42.538 5 4
-16.995 -35.836 5 4
-17.527 -35.631 5 4
-4.8931 -45.839 5 4
-7.5696 -43.775 5 4
-9.5462 -35.509 5 4
-10.067 -43.628 5 4
-10.35 -44.079 5 4
-6.2724 -47.126 5 4
-8.2796 -43.384 5 4
-13.897 -29.707 5 4
-18.491 -21.22 5 4
2.8061 -40.642 5 4
-8.0023 -22.749 5 4
-10.636 -25.09 5 4
-15.119 -33.223 5 4
-6.3058 -41.618 5 4
-6.1196 -41.489 5 4
-8.0407 -41.545 5 4
-8.1862 -49.121 5 4
2.2695 -41.131 5 4
-6.8913 -41.67 5 4
3.4907 -37.581 5 4
-6.0681 -42.861 5 4
-9.3864 -44.556 5 4
-4.114 -48.169 5 4
18.276 -46.468 5 4
-20.395 -39.137 5 4
-11.635 -43.67 5 4
-11.509 -43.824 5 4
-12.957 -40.283 5 4
9.6267 -49.809 5 4
-11.019 -18.207 5 4
-11.462 -21.397 5 4
-7.1523 -28.748 5 4
-10.25 -18.189 5 4
-11.1 -18.199 5 4
-7.368 -28.732 5 4
-15.33 -27.405 5 4
-13.921 -27.909 5 4
-12.625 -34.143 5 4
-12.819 -25.187 5 4
-13.993 -27.526 5 4
-12.694 -28.819 5 4
-6.9488 -44.325 5 4
-6.5849 -30.447 5 4
-10.603 -43.679 5 4
-10.028 -45.243 5 4
-12.628 -43.978 5 4
-12.471 -43.985 5 4
-12.623 -43.988 5 4
35.647 48.528 6 4
34.056 46.096 6 4
34.439 50.362 6 4
33.568 47.704 6 4
33.065 48.09 6 4
35.127 48.61 6 4
33.508 50.518 6 4
34.695 45.293 6 4
33.498 47.896 6 4
35.757 48.375 6 4
32.801 47.772 6 4
33.178 47.406 6 4
34.008 46.913 6 4
34.606 47.998 6 4
33.393 50.887 6 4
33.782 46.742 6 4
32.8 47.997 6 4
34.731 49.564 6 4
33.076 49.243 6 4
33.549 49.649 6 4
33.152 49.588 6 4
34.309 46.705 6 4
33.092 47.063 6 4
35.31 49.349 6 4
35.836 48.2 6 4
33.104 48.527 6 4
35.226 49.013 6 4
35.641 46.395 6 4
33.572 47.171 6 4
34.509 47.695 6 4
35.885 46.644 6 4
33.865 46.007 6 4
25.377 52.673 6 4
34.524 49.902 6 4
32.989 49.205 6 4
34.593 47.75 6 4
32.89 48.197 6 4
34.815 47.067 6 4
34.448 46.667 6 4
32.743 49.409 6 4
26.55 49.698 6 4
33.939 47.828 6 4
35.356 48.713 6 4
34.409 48.394 6 4
35.239 47.271 6 4
30.926 52.455 6 4
34.232 47.075 6 4
34.643 48.458 6 4
33.787 48.066 6 4
34.123 45.66 6 4
33.959 48.725 6 4
34.84 48.813 6 4
34.343 46.357 6 4
33.871 46.268 6 4
32.964 48.193 6 4
34.173 48.124 6 4
33.558 48.167 6 4
33.595 48.8 6 4
35.1 47.157 6 4
34.308 47.346 6 4
35.2 47.811 6 4
35.253 50.655 6 4
34.259 49.511 6 4
33.437 49.033 6 4
34.445 47.64 6 4
33.224 47.679 6 4
34.486 48.185 6 4
34.323 47.706 6 4
35.012 48.535 6 4
35.465 50.841 6 4
33.288 50.116 6 4
35.317 47.895 6 4
33.431 49.613 6 4
32.755 47.896 6 4
33.421 48.719 6 4
35.422 49.617 6 4
35.244 48.405 6 4
35.751 46.882 6 4
34.186 49.256 6 4
33.906 49.573 6 4
-26.773 -5.0587 7 4
-19.414 -5.0987 7 4
-19.964 -2.3674 7 4
-19.055 -2.6338 7 4
-33.134 -28.579 7 4
-18.61 -5.6991 7 4
4.4927 -40.903 7 4
-19.574 -5.8844 7 4
-17.702 -4.5563 7 4
-18.835 -7.7449 7 4
-20.45 -4.5861 7 4
-20.296 -7.3236 7 4
15.787 -24.499 7 4
-18.065 -1.936 7 4
-19.164 -5.5217 7 4
-19.241 -6.3159 7 4
-18.561 -2.3257 7 4
-20.437 -2.3588 7 4
-22.537 -5.6926 7 4
2.9529 -28.243 7 4
-29.395 -6.7823 7 4
-23.013 -9.3621 7 4
-18.726 -3.5229 7 4
-17.961 -1.8859 7 4
-18.134 -6.004 7 4
-18.459 -6.1354 7 4
-19.163 -5.1486 7 4
-19.069 -1.9109 7 4
-29.395 -6.7688 7 4
2.4154 -18.945 7 4
6.7328 1.4197 7 4
-23.355 -4.9813 7 4
-20.137 -5.9677 7 4
-19.094 -6.9559 7 4
-18.888 -4.8748 7 4
-18.463 -6.1064 7 4
-20.604 -5.7533 7 4
-17.956 -2.714 7 4
-20.567 -4.5017 7 4
-26.838 -5.2815 7 4
-20.531 -2.3914 7 4
-18.543 -1.641 7 4
-19.108 -5.5342 7 4
-21.802 -5.5449 7 4
-19.578 -2.7358 7 4
-18.962 -3.5593 7 4
-20.22 -7.1163 7 4
-17.804 -5.8951 7 4
-20.964 -2.2242 7 4
-18.898 -3.7318 7 4
-18.869 -2.3335 7 4
2.4906 -3.8133 7 4
-33.097 -28.598 7 4
-18.854 -3.2595 7 4
-17.486 -5.3575 7 4
12.489 6.8368 7 4
-18.25 -2.0376 7 4
-19.423 -6.9471 7 4
-19.003 -2.113 7 4
-18.909 -4.2527 7 4
-19.762 -4.8083 7 4
-37.361 -3.498 7 4
-25.394 -7.0203 7 4
-22.089 -33.468 7 4
-20.82 -2.5864 7 4
-18.894 -3.5924 7 4
-19.908 -6.0569 7 4
3.0019 -28.172 7 4
-18.297 -2.7192 7 4
-25.6 -6.9838 7 4
24.647 -23.894 7 4
-18.656 -5.8569 7 4
-19.061 -4.2315 7 4
-18.893 -3.7215 7 4
-19.57 -2.0366 7 4
-27.259 -5.3087 7 4
7.2697 -5.5814 7 4
-19.032 -2.3296 7 4
-17.854 -6.6424 7 4
0.86573 -19.645 7 4
-27.523 -6.2569 7 4
-26.828 -6.5837 7 4
-25.814 -20.533 7 4
-23.446 -8.7253 7 4
-20.768 -7.3325 7 4
-21.902 -33.137 7 4
-27.897 -5.8099 7 4
-24.056 -7.5739 7 4
-22.535 -7.9526 7 4
-22.372 -6.349 7 4
-27.512 -5.8356 7 4
-22.814 -9.6516 7 4
-24.304 -6.7244 7 4
-24.727 -7.1826 7 4
-22.179 -9.0952 7 4
-22.227 -8.9863 7 4
-23.666 -8.2396 7 4
-22.987 -9.3936 7 4
-24.501 -8.3169 7 4
-23.672 -8.4167 7 4
-24.853 -6.2734 7 4
-27.209 -6.3397 7 4
-24.037 -7.7975 7 4
-23.506 -8.6547 7 4
-18.999 -5.5944 7 4
-23.645 -8.39 7 4
-17.898 -5.676 7 4
-21.082 -10.356 7 4
-23.654 -8.0336 7 4
-26.622 -6.033 7 4
-26.644 -5.4276 7 4
-25.336 -8.0607 7 4
-22.249 -6.6629 7 4
-22.956 -7.0375 7 4
-26.13 -3.6878 7 4
-22.946 -7.5137 7 4
-22.277 -6.5649 7 4
-26.808 -5.3551 7 4
-19.325 -9.4351 7 4
-24.758 -7.1844 7 4
-25.425 -6.4287 7 4
-20.432 -7.262 7 4
-23.521 -9.0406 7 4
-27.065 -5.4379 7 4
-27.318 -5.9493 7 4
-27.396 -6.1145 7 4
-26.118 -3.6344 7 4
-24.538 -7.009 7 4
-20.83 -8.0505 7 4
-23.619 -7.9653 7 4
-25.047 -8.3487 7 4
-23.137 -7.687 7 4
-26.557 -6.1402 7 4
-25.963 -7.3712 7 4
-22.435 -6.4311 7 4
-24.892 -6.3339 7 4
-23.003 -11.304 7 4
-24.375 -9.6101 7 4
-24.365 -4.1075 7 4
-24.005 -7.8924 7 4
-22.27 -6.4339 7 4
-24.005 -5.7377 7 4
-26.706 -6.2311 7 4
-23.347 -10.04 7 4
-18.73 -7.3209 7 4
-26.609 -6.1928 7 4
-26.807 -6.891 7 4
-25.842 -8.1594 7 4
-26.861 -6.579 7 4
-24.088 -5.8139 7 4
-26.537 -6.3904 7 4
-23.225 -9.5506 7 4
-21.159 -10.422 7 4
-24.342 -5.619 7 4
-22.548 -9.2763 7 4
-21.96 -8.9809 7 4
-24.122 -7.0526 7 4
-23.163 -7.9138 7 4
0.69475 -26.208 7 4
-26.063 -6.2335 7 4


==> figs/data/pretrain_domain1_tsne.txt <==
-15.227 25.448 1 1
-14.133 20.855 1 1
-12.226 21.327 1 1
-24.565 24.61 1 1
-15.91 28.204 1 1
-13.756 25.647 1 1
-15.034 25.361 1 1
-15.706 21.832 1 1
-13.387 30.369 1 1
-14.243 26 1 1
-23.587 22.397 1 1
-12.087 28.087 1 1
-15.98 28.744 1 1
-14.036 20.996 1 1
-9.7642 29.508 1 1
6.3343 30.234 1 1
-16.526 23.642 1 1
-13.636 24.831 1 1
-13.391 30.233 1 1
-23.704 20.845 1 1
-5.6862 32.646 1 1
-9.5955 19.343 1 1
-24.457 22.584 1 1
-16.651 19.868 1 1
-13.714 27.479 1 1
-2.1477 28.672 1 1
-15.371 24.778 1 1
-13.855 25.716 1 1
-14.168 18.092 1 1
-4.8487 28.809 1 1
-9.6587 30.909 1 1
-14.793 23.239 1 1
-23.775 22.655 1 1
-24.192 23.746 1 1
-23.889 22.956 1 1
-21.9 17.216 1 1
-14.359 26.539 1 1
-13.034 23.886 1 1
-13.731 27.54 1 1
-16.641 27.916 1 1
-15.86 29.262 1 1
-16.963 25.721 1 1
-15.877 22.92 1 1
-6.9366 28.26 1 1
-20.802 22.075 1 1
-14.514 27.184 1 1
-23.958 23.644 1 1
-24.368 24.398 1 1
-13.681 25.231 1 1
-15.027 28.652 1 1
-16.818 20.581 1 1
-24.353 24.561 1 1
-22.798 23.843 1 1
-18.806 20.491 1 1
-13.53 25.682 1 1
-1.8676 31.041 1 1
-24.563 22.224 1 1
-19.471 25.959 1 1
-19.19 20.713 1 1
-21.098 11.366 1 1
-20.4 10.461 1 1
-24.474 22.113 1 1
-19.53 28.913 1 1
-18.629 23.21 1 1
-24.616 23.339 1 1
-15.292 17.996 1 1
-20.657 18.508 1 1
-4.8914 24.615 1 1
-20.208 18.447 1 1
-21.981 18.187 1 1
-15.15 26.497 1 1
-16.123 38.597 1 1
-24.259 22.128 1 1
-14.558 27.258 1 1
-21.782 19.705 1 1
-16.297 22.829 1 1
-14.267 27.13 1 1
-24.069 21.552 1 1
-12.476 26.099 1 1
-22.082 26.795 1 1
-24.33 23.058 1 1
-19.598 10.618 1 1
-23.761 20.913 1 1
-22.1 26.77 1 1
-24.111 23.083 1 1
-23.939 23.48 1 1
-15.354 21.515 1 1
-14.736 27.189 1 1
-24.493 21.679 1 1
-13.137 24.345 1 1
-24.313 22.129 1 1
-14.087 22.389 1 1
-15.635 22.655 1 1
-19.444 10.793 1 1
-21.646 12.907 1 1
-21.91 17.662 1 1
-13.234 25.626 1 1
-24.096 23.059 1 1
-3.0183 28.892 1 1
-18.579 20.994 1 1
-14.993 28.731 1 1
-21.734 18.023 1 1
-17.13 26.179 1 1
-18.609 24.489 1 1
-20.158 17.794 1 1
-25.125 22.578 1 1
-24 22.725 1 1
-16.336 21.728 1 1
-18.352 22.024 1 1
-15.406 25.262 1 1
-13.116 27.434 1 1
-16.044 20.392 1 1
-18.918 22.077 1 1
-5.3562 20.565 1 1
-16.934 17.673 1 1
-16.679 22.981 1 1
-18.71 22.112 1 1
-16.288 28.826 1 1
-4.7245 39.038 1 1
-25.04 21.925 1 1
-12.652 29.451 1 1
-15.149 23.982 1 1
-21.09 18.121 1 1
-15.104 25.517 1 1
-11.604 39.427 1 1
-14.652 27.523 1 1
-13.689 27.225 1 1
-13.166 26.643 1 1
-12.269 28.076 1 1
-11.647 29.948 1 1
-15.465 24.701 1 1
-13.787 27.74 1 1
-15.301 24.145 1 1
-21.95 18.427 1 1
-14.159 30.14 1 1
-21.763 22.201 1 1
-10.438 30.369 1 1
-12.954 25.842 1 1
9.0249 22.222 1 1
-11.667 27.767 1 1
-13.422 29.251 1 1
-14.121 26.911 1 1
-12.777 22.691 1 1
-13.412 25.954 1 1
-16.844 25.027 1 1
-21.385 8.3276 1 1
-17.493 27.453 1 1
-20.395 20.484 1 1
-7.7962 14.899 1 1
-20.796 18.157 1 1
-14.674 19.548 1 1
-22.162 26.622 1 1
-8.2876 25.075 1 1
-16.232 17.922 1 1
-15.112 8.8524 1 1
0.5895 26.595 1 1
-11.97 19.748 1 1
-23.999 22.795 1 1
-0.45551 30.759 1 1
-18.775 28.901 1 1
-2.1958 28.72 1 1
-13.994 24.158 1 1
-18.171 22.39 1 1
-15.865 25.261 1 1
-19.529 16.451 1 1
-19.205 13.838 1 1
-19.674 24.301 1 1
-15.772 26.967 1 1
-5.4143 15.585 1 1
-14.041 22.546 1 1
-15.987 28.203 1 1
-18.309 21.636 1 1
-10.606 27.66 1 1
-16.52 27.94 1 1
-20.943 23.875 1 1
-12.802 35.537 1 1
-15.045 27.98 1 1
7.8465 32.256 1 1
-14.514 15.26 1 1
-11.767 31.843 1 1
-21.34 18.567 1 1
-21.727 22.342 1 1
-4.4348 26.182 1 1
-20.898 22.19 1 1
-16.563 20.738 1 1
-14.14 28.673 1 1
-16.091 18.336 1 1
-2.0575 37.478 1 1
-19.499 24.62 1 1
-16.632 22.943 1 1
-17.635 23.169 1 1
-4.594 18.2 1 1
-15.49 14.169 1 1
-14.673 25.418 1 1
-11.706 28.326 1 1
-4.6317 17.595 1 1
-24.593 22.026 1 1
-3.3492 16.946 1 1
-12.247 28.934 1 1
-15.999 25.671 1 1
-6.369 17.547 1 1
-16.726 17.647 1 1
-14.288 30.222 1 1
-3.3189 18.823 1 1
-22.004 17.421 1 1
-5.2866 37.415 1 1
6.5181 40.317 1 1
-16.859 21.212 1 1
-21.351 22.547 1 1
-20.145 29.029 1 1
-4.403 19.312 1 1
-24.85 22.168 1 1
-15.132 20.739 1 1
-18.743 21.962 1 1
-20.558 10.534 1 1
-14.376 22.849 1 1
-12.484 27.67 1 1
-12.804 22.754 1 1
6.3146 34.673 1 1
-19.62 24.423 1 1
-21.635 12.909 1 1
-3.9565 24.154 1 1
-19.944 18.46 1 1
-9.0018 21.31 1 1
-17.824 23.522 1 1
-3.483 16.955 1 1
-13.989 19.499 1 1
-9.9557 18.929 1 1
-4.3509 18.075 1 1
-4.4453 16.859 1 1
-11.261 18.426 1 1
-16.933 17.338 1 1
-16.541 24.131 1 1
-14.315 19.034 1 1
-22.037 15.164 1 1
-6.3725 21.057 1 1
-10.742 39.358 1 1
-11.776 33.403 1 1
-19.568 25.212 1 1
-2.6257 28.782 1 1
-13.597 18.82 1 1
-16.922 25.547 1 1
-0.69558 28.56 1 1
-4.1351 15.313 1 1
-15.097 28.687 1 1
-19.747 24.389 1 1
-23.607 22.436 1 1
-19.952 24.12 1 1
-1.0069 28.669 1 1
-19.516 24.383 1 1
-8.4865 42.748 1 1
-17.096 31.187 1 1
-14.562 16.643 1 1
-11.228 28.034 1 1
-4.8815 17.081 1 1
-6.9379 31.287 1 1
-11.003 26.609 1 1
-10.029 18.242 1 1
-16.945 17.559 1 1
-7.3745 15.114 1 1
-4.7342 17.069 1 1
-13.995 20.983 1 1
-16.06 27.925 1 1
-4.242 26.309 1 1
-18.718 20.052 1 1
-3.2109 16.827 1 1
-7.1588 17.156 1 1
-16.741 21.121 1 1
9.0955 22.313 1 1
-17.136 26.28 1 1
-18.254 24.129 1 1
-17.172 20.755 1 1
-3.6311 16.624 1 1
-10.307 30.415 1 1
-21.338 18.184 1 1
-4.9484 18.733 1 1
-11.197 28.124 1 1
-16.763 18.205 1 1
-20.649 19.546 1 1
-22.138 11.574 1 1
-15.626 24.727 1 1
-14.609 25.625 1 1
-12.61 28.016 1 1
-4.4552 18.035 1 1
-2.5186 17.655 1 1
-19.668 23.365 1 1
-20.69 23.986 1 1
-22.164 20.008 1 1
-13.547 29.04 1 1
-23.767 19.879 1 1
-0.63905 16.756 1 1
-22.884 21.173 1 1
-15.697 14.812 1 1
-4.1643 30.494 1 1
-12.609 29.418 1 1
-3.1053 16.855 1 1
-14.256 16.457 1 1
-20.432 18.531 1 1
-9.2276 32.354 1 1
-19.567 18.105 1 1
-11.711 27.862 1 1
-12.229 28.045 1 1
-5.0397 16.93 1 1
1.9319 13.943 1 1
-18.733 20.122 1 1
-20.632 22.792 1 1
-11.725 28.471 1 1
-15.202 17.679 1 1
-2.8991 19.072 1 1
3.1563 26.8 1 1
-4.351 19.338 1 1
-3.3529 18.929 1 1
-18.514 24.692 1 1
-20.108 15.619 1 1
-19.014 21.929 1 1
-1.4684 18.298 1 1
8.0923 33.298 1 1
-13.541 22.349 1 1
-6.5796 21.301 1 1
-15.301 20.199 1 1
-2.7347 15.62 1 1
-17.078 22.02 1 1
-16.939 14.115 1 1
-15.201 23.546 1 1
-4.3756 19.248 1 1
-11.669 31.143 1 1
-21.245 22.855 1 1
-18.379 20.669 1 1
-18.811 20.123 1 1
-2.524 15.44 1 1
-16.801 27.462 1 1
-15.896 19.929 1 1
-7.7346 23.624 1 1
-21.387 11.109 1 1
-19.875 15.849 1 1
11.421 31.196 1 1
-21.481 13.923 1 1
-16.492 23.024 1 1
-15.662 9.1925 1 1
-5.4091 37.636 1 1
3.3602 19.553 1 1
-16.534 22.918 1 1
-3.5396 14.821 1 1
-29.814 1.42 1 1
-6.9698 7.1914 1 1
-15.136 28.466 1 1
-8.4995 19.002 1 1
-3.7739 13.297 1 1
7.2037 39.115 1 1
-10.392 25.759 1 1
-18.726 20.346 1 1
-22.099 10.612 1 1
-23.129 21.636 1 1
-0.4346 36.598 1 1
-20.923 19.478 1 1
-1.689 27.419 1 1
-21.206 18.69 1 1
-21.284 17.55 1 1
-17.019 14.003 1 1
-20.469 20.258 1 1
-20.382 20.325 1 1
-24.582 24.455 1 1
-14.984 25.626 1 1
-18.884 24.471 1 1
-12.293 24.305 1 1
2.5615 31.917 1 1
-34.804 -3.9183 1 1
-16.742 22.283 1 1
-2.8608 21.93 1 1
-16.805 21.336 1 1
-19.729 23.434 1 1
-1.4439 27.703 1 1
-22.242 18.81 1 1
-18.442 20.572 1 1
-16.712 18.591 1 1
-15.716 24.294 1 1
-15.038 27.333 1 1
-16.668 22.457 1 1
-22.475 35.299 1 1
-3.7626 33.477 2 1
-1.5521 24.596 2 1
-2.019 32.113 2 1
-1.1551 25.515 2 1
-1.5887 35.213 2 1
-2.0585 24.256 2 1
-5.5887 26.195 2 1
-1.3297 36.524 2 1
-7.9157 31.533 2 1
-4.5574 34.742 2 1
-1.5279 36.789 2 1
-3.113 36.005 2 1
-4.5857 32.731 2 1
-2.9719 31.529 2 1
1.1747 14.678 2 1
7.0378 31.382 2 1
-0.51626 23.304 2 1
-3.5004 36.307 2 1
-3.5416 33.949 2 1
-1.283 22.588 2 1
-1.5679 22.597 2 1
-3.2819 32.747 2 1
-1.2606 33.368 2 1
0.84188 32.046 2 1
-1.2068 31.458 2 1
-2.1097 35.422 2 1
-7.4827 33.55 2 1
-0.25649 32.668 2 1
-6.2147 33.811 2 1
-3.2826 37.39 2 1
-3.2497 36.739 2 1
1.0433 25.075 2 1
-9.8737 25.826 2 1
-4.5841 35.461 2 1
-6.4775 31.765 2 1
-1.4953 23.941 2 1
-3.8775 32.533 2 1
-8.7207 19.803 2 1
-0.82399 31.948 2 1
-1.9481 24.063 2 1
-1.1122 33.48 2 1
-2.8271 26.292 2 1
-3.0461 38.082 2 1
-3.0981 37.509 2 1
-1.1807 24.565 2 1
-2.7385 35.527 2 1
-1.0793 36.643 2 1
-4.5884 34.088 2 1
-8.0742 33.007 2 1
6.4008 9.1907 2 1
-3.9965 36.042 2 1
-1.1167 25.05 2 1
7.9683 10.926 2 1
-4.7683 31.287 2 1
-2.9204 27.228 2 1
-2.2807 35.018 2 1
-3.5559 34.408 2 1
-7.901 38.442 2 1
-1.4143 14.981 2 1
-2.6015 25.695 2 1
-0.058077 34.481 2 1
-2.8002 33.168 2 1
-4.4544 30.622 2 1
-10.867 26.436 2 1
-5.5385 29.872 2 1
-1.6418 24.792 2 1
1.2786 35.985 2 1
-5.6349 26.465 2 1
-1.1898 21.969 2 1
-3.0935 38.797 2 1
-3.4759 36.39 2 1
-0.38089 31.233 2 1
-1.8292 24.395 2 1
-1.0585 33.641 2 1
-3.1735 34.806 2 1
-1.6044 25.397 2 1
1.9733 37.964 2 1
-2.2009 24.635 2 1
-2.2517 34.043 2 1
7.2003 7.4367 2 1
-4.6587 34.298 2 1
-1.1234 34.649 2 1
-1.5777 11.616 2 1
-0.43478 32.28 2 1
-1.0503 25.899 2 1
-0.49402 25.752 2 1
-2.625 31.331 2 1
-6.0656 25.383 2 1
-2.1213 37.761 2 1
-2.9336 38.058 2 1
-6.4297 30.598 2 1
-4.1137 32.615 2 1
-5.1558 32.438 2 1
-0.057764 26.058 2 1
-2.3248 38.316 2 1
-3.9922 33.709 2 1
-0.20052 34.603 2 1
-5.1528 31.166 2 1
5.6632 11.593 2 1
11.974 37.209 2 1
-3.2549 23.234 2 1
-2.3031 32.148 2 1
-1.3495 14.968 2 1
-6.4507 30.501 2 1
0.082165 23.326 2 1
-4.2153 32.321 2 1
-2.4723 31.231 2 1
-0.49154 22.159 2 1
-3.2057 32.351 2 1
6.5602 11.664 2 1
-0.0032031 31.422 2 1
-1.2015 30.28 2 1
-2.9516 37.631 2 1
-5.4462 32.595 2 1
-1.6111 23.04 2 1
-1.2687 21.095 2 1
-0.043861 26.643 2 1
-1.411 22.43 2 1
-3.0887 39.126 2 1
-1.3187 27.654 2 1
8.6334 41.644 2 1
-2.0025 34.063 2 1
-5.3919 31.338 2 1
-3.0353 27.295 2 1
-2.1813 23.294 2 1
11.416 34.216 2 1
-1.7997 43.225 2 1
-1.7989 37.158 2 1
-1.8285 24.095 2 1
0.39004 23.062 2 1
-7.2642 24.106 2 1
-1.4853 20.798 2 1
-3.3794 33.898 2 1
-3.324 31.096 2 1
1.5494 16.942 2 1
-0.87703 29.601 2 1
-2.5608 21.424 2 1
6.7511 31.309 2 1
-0.25504 26.494 2 1
-2.1198 20.6 2 1
-0.033043 34.489 2 1
7.7775 10.399 2 1
-15.447 35.864 2 1
0.094248 23.619 2 1
0.98839 33.352 2 1
-4.2114 33.422 2 1
-1.9234 34.443 2 1
-2.3851 22.378 2 1
-2.5878 21.306 2 1
-1.0979 16.175 2 1
-2.246 37.897 2 1
-3.5077 27.309 2 1
-1.9514 34.137 2 1
-8.1606 33.219 2 1
7.41 35.779 2 1
0.54885 24.22 2 1
-1.4039 32.334 2 1
-3.086 38.822 2 1
-4.274 31.645 2 1
0.9992 33.449 2 1
-2.8266 27.081 2 1
-3.4751 32.389 2 1
-3.4053 33.346 2 1
1.453 36.137 2 1
-2.0733 23.939 2 1
-2.4563 36.131 2 1
-2.7293 32.524 2 1
-5.2824 33.682 2 1
-1.1448 26.247 2 1
-3.1638 39.631 2 1
-0.0027918 22.912 2 1
-4.91 31.194 2 1
-0.9985 36.405 2 1
-0.60039 15.244 2 1
-4.0087 31.996 2 1
-0.45411 30.653 2 1
3.601 3.2479 2 1
7.6866 35.858 2 1
-7.8794 31.56 2 1
-1.6587 14.329 2 1
-4.9488 25.47 2 1
-1.4705 35.037 2 1
-6.6366 27.215 2 1
-1.34 21.191 2 1
-2.053 23.334 2 1
1.4184 25.024 2 1
-0.010326 34.495 2 1
1.294 25.282 2 1
0.028879 26.42 2 1
0.57515 22.355 2 1
-1.064 14.764 2 1
-2.3537 22.583 2 1
-4.2509 15.405 2 1
-8.0654 31.63 2 1
-7.1939 33.565 2 1
-2.0259 31.398 2 1
9.4802 41.252 2 1
-1.4877 33.132 2 1
-3.6768 23.935 2 1
-5.7229 32.669 2 1
7.1897 9.426 2 1
-1.8689 20.846 2 1
4.3746 30.507 2 1
7.7624 10.342 2 1
-20.879 31.45 2 1
-1.7211 35.115 2 1
-0.278 24.406 2 1
-1.5101 21.117 2 1
-0.85752 14.561 2 1
3.2433 12.237 2 1
-4.8253 31.845 2 1
-1.9437 23.501 2 1
-2.9319 31.903 2 1
-3.4026 23.96 2 1
6.1951 38.515 2 1
8.2875 34.057 2 1
6.9164 37.137 2 1
-1.7253 37.015 2 1
-4.5888 35.202 2 1
-1.7233 36.917 2 1
-2.5489 35.407 2 1
1.5915 16.277 2 1
1.7235 15.958 2 1
-5.9108 35.859 2 1
3.6325 12.764 2 1
2.5949 15.502 2 1
-2.897 39.358 2 1
6.1805 34.526 2 1
-16.2 25.354 2 1
-2.0723 14.45 2 1
-2.9895 39.089 2 1
-1.3447 22.611 2 1
-1.9168 24.749 2 1
-2.3976 23.233 2 1
6.0664 12.214 2 1
-2.456 36.046 2 1
10.577 33.941 2 1
-0.34636 21.485 2 1
7.6471 33.294 2 1
0.01058 15.03 2 1
1.053 12.259 2 1
-2.7154 24.899 2 1
-7.4048 15.146 2 1
-4.5809 28.062 2 1
-4.3876 25.694 2 1
0.54918 22.386 2 1
-2.5613 40.22 2 1
-1.8685 14.057 2 1
-0.1332 24.417 2 1
-1.4984 15.714 2 1
-0.14585 20.698 2 1
3.5071 13.13 2 1
-3.4523 21.853 2 1
-3.0653 21.95 2 1
-3.1542 26.498 2 1
-17.8 33.204 3 1
-14.593 30.666 3 1
-11.08 37.906 3 1
-12.75 35.951 3 1
-4.651 36.298 3 1
-43.748 16.224 3 1
-18.318 31.692 3 1
-11.947 38.471 3 1
4.7739 37.381 3 1
-17.029 35.411 3 1
-16.174 37.615 3 1
4.0815 20.604 3 1
-18.268 34.74 3 1
-20.522 33.69 3 1
4.0458 20.604 3 1
-43.31 20.113 3 1
-9.7711 34.222 3 1
-22.13 34.724 3 1
-10.473 35.764 3 1
-10.299 32.67 3 1
-20.779 35.209 3 1
0.25134 39.188 3 1
-23.172 35.945 3 1
-11.918 36.786 3 1
-21.268 34.419 3 1
-12.856 36.876 3 1
4.7996 37.392 3 1
-14.131 35.181 3 1
-14.072 35.474 3 1
-43.926 16.805 3 1
-13.998 35.99 3 1
-13.213 32.984 3 1
-21.657 32.414 3 1
-10.857 39.135 3 1
-19.835 36.175 3 1
-16.17 33.876 3 1
-10.39 32.543 3 1
-24.061 39.007 3 1
-19.189 32.17 3 1
-15.446 37.698 3 1
-11.068 35.704 3 1
0.10252 26.235 3 1
-9.7386 37.198 3 1
-17.545 33.08 3 1
-17.099 33.081 3 1
-2.0022 32.456 3 1
-0.5936 38.513 3 1
-17.461 37.507 3 1
-15.536 33.606 3 1
-6.0533 35.611 3 1
-22.46 37.993 3 1
-3.8124 38.602 3 1
-10.258 32.885 3 1
-11.846 36.554 3 1
-12.516 36.8 3 1
-24.102 36.608 3 1
4.0355 20.694 3 1
-16.805 32.187 3 1
2.0067 40.337 3 1
-17.022 35.617 3 1
-15.273 34.238 3 1
-18.509 32.957 3 1
-38.418 15.465 3 1
-21.069 35.812 3 1
-16.455 37.74 3 1
-16.317 35.537 3 1
-22.555 34.097 3 1
-21.161 35.324 3 1
-9.6423 33.525 3 1
2.7157 30.369 3 1
-15.294 34.257 3 1
-1.2993 38.101 3 1
-24.42 39.901 3 1
-22.305 34.803 3 1
-22.688 35.041 3 1
17.634 32.174 3 1
-19.379 35.95 3 1
-11.907 36.462 3 1
-17.72 32.987 3 1
-10.896 39.173 3 1
21.74 30.972 3 1
-13.98 36.39 3 1
4.9716 32.442 3 1
-19.531 36.368 3 1
-5.5991 39.227 3 1
-14.228 35.029 3 1
-2.0905 32.239 3 1
-10.017 33.086 3 1
-21.755 34.359 3 1
-18.305 34.788 3 1
21.055 44.181 3 1
-10.237 37.573 3 1
7.9525 39.404 3 1
-17.595 37.465 3 1
-16.892 38.176 3 1
-19.195 34.644 3 1
-13.871 35.137 3 1
-20.011 32.9 3 1
-7.7287 38.574 3 1
-16.619 37.065 3 1
-6.5114 35.978 3 1
4.044 41.679 3 1
1.9167 40.399 3 1
-20.356 35.116 3 1
-12.601 36.156 3 1
-14.13 38.503 3 1
-7.2097 39.968 3 1
-12.503 32.831 3 1
-16.648 37.255 3 1
-13.999 34.012 3 1
0.16509 39.157 3 1
-5.2651 20.959 3 1
-15.699 34.509 3 1
-9.75 29.912 3 1
-7.1723 40.031 3 1
-2.7706 30.125 3 1
-10.759 34.668 3 1
-18.012 33.108 3 1
-19.142 30.536 3 1
-9.5262 34.428 3 1
-0.24137 28.431 3 1
-16.835 34.529 3 1
-8.1126 36.889 3 1
-13.711 33.745 3 1
-7.8366 34.778 3 1
-8.5477 36.148 3 1
-11.764 34.865 3 1
-15.484 37.559 3 1
-11.34 38.545 3 1
-12.439 29.583 3 1
-44.581 16.749 3 1
-22.711 32.783 3 1
-12.655 36.858 3 1
-20.51 35.333 3 1
-16.389 38.147 3 1
-16.41 35.594 3 1
-19.939 37.833 3 1
-19.359 36.841 3 1
-4.4916 29.822 3 1
-2.4717 30.02 3 1
-19.168 30.574 3 1
1.769 42.145 3 1
1.66 41.351 3 1
1.6818 34.318 3 1
-8.9001 34.479 3 1
-13.744 33.121 3 1
-11.637 38.46 3 1
-6.5781 32.427 3 1
-16.596 36.773 3 1
-9.8504 35.702 3 1
-20.38 29.279 3 1
-11.729 32.121 3 1
2.5324 39.09 3 1
-19.006 31.872 3 1
-42.18 17.606 3 1
-22.414 38.168 3 1
-18.899 32.796 3 1
-9.149 38.328 3 1
-10.782 34.993 3 1
-15.602 37.706 3 1
-18.725 34.801 3 1
-11.392 38.954 3 1
-23.908 40.111 3 1
6.3674 41.45 3 1
-10.047 24.69 3 1
-4.7477 33.622 3 1
-3.9334 28.853 3 1
-4.9422 28.995 3 1
-10.47 35.741 3 1
-21.142 31.834 3 1
-8.9832 22.114 3 1
-29.531 38.484 3 1
-6.1602 35.4 3 1
0.19432 39.174 3 1
-16.947 33.212 3 1
-8.4172 33.07 3 1
-0.66712 38.178 3 1
-21.874 35.846 3 1
-6.9253 34.473 3 1
-11.094 34.81 3 1
-14.137 35.443 3 1
-38.241 17.198 3 1
-15.215 33.194 3 1
-1.7513 42.511 3 1
-14.935 32.053 3 1
-8.4675 35.245 3 1
-0.42587 30.761 3 1
-27.049 42.701 3 1
-23.445 40.148 3 1
1.6998 34.339 3 1
-12.269 37.372 3 1
-3.3863 30.957 3 1
-8.309 36.782 3 1
-8.5808 34.765 3 1
13.281 24.245 3 1
-6.233 36.074 3 1
-12.183 33.944 3 1
-4.401 24.547 3 1
1.496 40.831 3 1
-16.73 32.094 3 1
-21.256 31.835 3 1
-7.9857 36.978 3 1
4.0511 39.78 3 1
7.0886 38 3 1
-8.4327 33.139 3 1
-10.197 24.159 3 1
-14.944 32.023 3 1
-18.444 32.835 3 1
-23.917 40.016 3 1
-9.9721 35.482 3 1
-40.444 19.814 3 1
-19.503 36.809 3 1
-15.777 31.93 3 1
10.842 33.836 3 1
-11.474 33.706 3 1
3.3625 39.159 3 1
2.6546 38.795 3 1
-11.722 34.841 3 1
7.2292 38.992 3 1
-21.934 38.123 3 1
-17.686 27.637 3 1
-11.614 32.164 3 1
-13.655 36.512 3 1
-20.89 33.415 3 1
-14.474 34.673 3 1
-11.089 34.166 3 1
-27.392 2.4627 3 1
-10.054 25.821 3 1
-9.9859 24.45 3 1
7.2424 42.068 3 1
2.6914 32.043 3 1
-9.9858 25.727 3 1
-13.305 34.424 3 1
-10.171 36.964 3 1
-16.733 37.78 3 1
-4.4457 12.106 3 1
6.2229 41.732 3 1
-12.394 40.263 3 1
-10.502 31.842 3 1
-7.2959 39.855 3 1
-22.923 35.446 3 1
-1.9753 30.064 3 1
-6.9986 40.258 3 1
-8.0421 30.324 3 1
-12.986 34.584 3 1
3.7225 23.245 3 1
-20.776 33.548 3 1
2.9485 41.084 3 1
16.581 40.08 3 1
-31.465 -3.5507 3 1
1.8633 27.897 3 1
-1.9538 31.329 3 1
-22.193 35.104 3 1
-23.911 40.007 3 1
-10.389 33.184 3 1
-13.254 32.938 3 1
-17.872 -2.547 3 1
-1.7335 42.429 3 1
5.3143 40.68 3 1
-16.061 31.939 3 1
-19.22 32.083 3 1
-12.903 26.691 3 1
-1.7399 28.131 3 1
-10.734 29.05 3 1
-6.0841 34.981 3 1
-6.5587 36.103 3 1
-6.8787 30.957 3 1
-11.658 38.394 3 1
-23.814 38.862 3 1
-13.984 38.438 3 1
-21.531 33.285 3 1
5.4047 32.966 3 1
-25.11 39.358 3 1
-18.972 32.131 3 1
-10.814 34.739 3 1
5.4661 33.407 3 1
-6.6734 33.793 3 1
9.5198 39.554 3 1
2.0595 27.346 3 1
-12.827 32.909 3 1
-16.781 34.51 3 1
-11.654 33.603 3 1
-12.723 37.526 3 1
-14.54 30.685 3 1
9.5334 41.396 3 1
21.42 51.362 4 1
17.118 43.478 4 1
15.448 42.861 4 1
15.241 41.153 4 1
18.407 45.11 4 1
15.179 40.968 4 1
15.822 36.876 4 1
15.56 36.82 4 1
20.914 44.557 4 1
10.633 37.849 4 1
18.155 44.484 4 1
14.648 41.739 4 1
15.292 47.97 4 1
15.419 42.584 4 1
16.31 37.111 4 1
12.426 43.599 4 1
19.651 44.984 4 1
21.543 43.382 4 1
15.803 36.867 4 1
15.589 36.802 4 1
17.853 39.693 4 1
16.887 42.901 4 1
19.532 40.62 4 1
11.72 42.34 4 1
18.497 43.897 4 1
14.99 40.041 4 1
18.099 43.423 4 1
14.716 42.018 4 1
15.511 42.174 4 1
17.644 42.976 4 1
16.452 42.239 4 1
15.041 40.798 4 1
14.543 40.088 4 1
17.655 39.021 4 1
18.063 41.099 4 1
12.336 41.69 4 1
17.959 43.46 4 1
20.962 44.735 4 1
12.016 42.026 4 1
13.237 37.11 4 1
12.008 41.107 4 1
17.551 44.399 4 1
17.061 47.734 4 1
20.882 44.774 4 1
18.045 41.306 4 1
12.593 36.938 4 1
10.188 34.679 4 1
13.599 42.212 4 1
11.464 39.169 4 1
14.181 38.664 4 1
10.61 37.831 4 1
16.556 41.307 4 1
13.252 37.072 4 1
13.838 40.64 4 1
13.529 43.434 4 1
17.404 47.769 4 1
17.633 38.834 4 1
19.551 40.653 4 1
15.108 47.778 4 1
20.749 44.031 4 1
2.7971 30.45 4 1
16.376 37.078 4 1
12.65 39.823 4 1
14.865 43.607 4 1
11.871 42.323 4 1
19.154 42.511 4 1
16.659 45.18 4 1
15.216 47.916 4 1
-7.0699 33.564 4 1
20.964 45.209 4 1
14.924 47.68 4 1
17.143 41.789 4 1
17.929 43.052 4 1
17.945 44.375 4 1
12.713 42.057 4 1
17.627 39.098 4 1
13.962 40.466 4 1
17.528 44.571 4 1
19.194 46.573 4 1
23.334 48.119 4 1
10.825 41.706 4 1
14.173 40.821 4 1
16.122 40.794 4 1
15.058 47.826 4 1
23.591 45.093 4 1
22.863 43.551 4 1
-5.9245 30.401 4 1
9.6681 39.523 4 1
15.011 39.562 4 1
15.555 47.365 4 1
16.62 41.656 4 1
12.103 40.893 4 1
15.121 42.507 4 1
18.836 46.111 4 1
17.304 45.337 4 1
13.545 43.264 4 1
17.461 44.696 4 1
15.353 44.077 4 1
12.758 43.92 4 1
11.491 39.233 4 1
-1.5613 33.25 4 1
3.9476 35.187 4 1
12.471 40.405 4 1
14.38 40.213 4 1
13.506 44.738 4 1
3.3086 34.396 4 1
20.037 43.088 4 1
13.177 43.809 4 1
15.509 42.677 4 1
15.556 40.271 4 1
-9.3454 27.227 4 1
15.947 36.895 4 1
11.802 46.61 4 1
18.346 44.655 4 1
18.088 43.216 4 1
-9.1278 32.02 4 1
14.779 47.643 4 1
16.328 43.966 4 1
16.607 45.381 4 1
13.866 40.386 4 1
8.9989 37.479 4 1
18.632 46.086 4 1
12.302 40.179 4 1
17.197 43.175 4 1
15.134 44.519 4 1
17.564 44.197 4 1
-8.0474 34.042 4 1
16.554 47.418 4 1
15.22 39.25 4 1
14.176 38.647 4 1
11.881 41.076 4 1
0.91574 31.987 4 1
12.426 44.167 4 1
7.2473 39.08 4 1
14.185 38.874 4 1
15.428 43.96 4 1
14.01 40.578 4 1
11.014 40.878 4 1
19.511 44.594 4 1
2.6065 27.241 4 1
19.276 45.925 4 1
12.363 37.847 4 1
23.42 54.582 4 1
12.968 41.901 4 1
19.535 40.604 4 1
30.198 45.083 4 1
3.2217 34.181 4 1
21.395 51.144 4 1
19.326 45.563 4 1
11.885 46.564 4 1
20.898 45.043 4 1
27.042 23.967 4 1
16.141 40.669 4 1
17.619 38.965 4 1
17.103 43.113 4 1
13.176 43.747 4 1
13.518 45.003 4 1
17.91 43.469 4 1
18.419 45.392 4 1
14.398 43.878 4 1
12.108 44.087 4 1
16.321 41.063 4 1
13.331 41.652 4 1
18.628 45.766 4 1
4.1219 39.736 4 1
13.408 41.696 4 1
-7.125 33.304 4 1
18.324 44.108 4 1
16.749 47.556 4 1
16.489 44.883 4 1
13.318 40.386 4 1
-28.558 9.5676 4 1
14.52 39.602 4 1
15.227 44.018 4 1
20.211 41.573 4 1
-1.3868 38.72 4 1
18.839 43.76 4 1
17.989 41.147 4 1
14.984 31.658 4 1
18.959 46.061 4 1
16.618 47.379 4 1
19.366 46.507 4 1
19.924 43.107 4 1
12.373 37.512 4 1
-6.0635 19.102 5 1
-4.6455 15.26 5 1
-11.933 17.925 5 1
-6.9115 18.788 5 1
-11.486 13.317 5 1
-5.3702 14.227 5 1
-5.6762 14.04 5 1
-8.983 19.4 5 1
-7.065 16.717 5 1
-10.638 15.956 5 1
-9.3416 17.694 5 1
-9.3132 18.347 5 1
-6.5549 14.093 5 1
-17.749 39.449 5 1
-11.662 19.197 5 1
-8.7302 16.305 5 1
-11.359 19.173 5 1
-8.9482 20.919 5 1
-9.2137 22.979 5 1
-5.7384 29.761 5 1
-6.2722 13.884 5 1
-6.7722 18.211 5 1
-17.57 39.14 5 1
-8.1099 27.314 5 1
-8.4634 18.093 5 1
-8.8201 19.131 5 1
-12.533 17.688 5 1
-13.637 12.656 5 1
-5.8363 29.239 5 1
-4.4245 23.619 5 1
-7.7058 29.046 5 1
-7.4369 21.054 5 1
-7.6109 29.403 5 1
-12.291 22.413 5 1
-7.8806 28.147 5 1
-8.5945 22.8 5 1
-7.1286 25.944 5 1
-1.3582 30.31 5 1
5.8175 31.946 5 1
-6.4308 24.419 5 1
-8.2796 28.787 5 1
-9.9552 22.333 5 1
-10.355 20.549 5 1
-1.4925 18.02 5 1
-13.651 12.712 5 1
1.1522 43.914 5 1
-11.479 17.563 5 1
-2.1777 29.712 5 1
-17.445 31.375 5 1
-5.19 28.196 5 1
-1.3819 10.457 5 1
-4.266 25.767 5 1
-10.924 19.961 5 1
-11.078 21.144 5 1
-6.7906 18.479 5 1
-7.22 22.221 5 1
-5.2343 30.117 5 1
-10.378 20.79 5 1
-2.4842 13.201 5 1
-9.3025 27.029 5 1
-11.529 9.2634 5 1
-9.2114 14.798 5 1
-8.068 28.781 5 1
-10.878 21.343 5 1
-7.8236 28.612 5 1
-8.1978 27.158 5 1
-9.5111 17.392 5 1
-9.4628 23.308 5 1
-8.1274 12.743 5 1
-12.093 15.804 5 1
-6.2684 29.583 5 1
-11.698 19.648 5 1
-7.0886 26.743 5 1
-2.6072 17.743 5 1
-7.7017 16.177 5 1
-9.7758 21.651 5 1
-6.2828 29.586 5 1
-7.2134 22.219 5 1
-6.0364 35.19 5 1
-5.0619 28.522 5 1
-7.5054 19.829 5 1
-9.597 22.793 5 1
-7.8427 30.72 5 1
-9.3436 17.852 5 1
-9.5573 22.892 5 1
-14.05 12.973 5 1
-7.0561 16.916 5 1
-6.9296 19.066 5 1
-10.134 13.56 5 1
-12.47 8.3923 5 1
-5.5924 28.048 5 1
-6.7753 23.032 5 1
2.9279 28.119 5 1
-9.2557 16.478 5 1
-8.509 28.178 5 1
-10.852 15.232 5 1
-7.5452 27.442 5 1
-5.6011 29.868 5 1
-11.73 18.62 5 1
-5.2326 26.831 5 1
-8.0021 26.183 5 1
-9.7208 22.768 5 1
-12.909 18.94 5 1
-10.526 19.063 5 1
3.4125 28.861 5 1
-7.647 29.047 5 1
-7.0175 16.916 5 1
-7.3753 28.596 5 1
-7.8678 28.495 5 1
-7.814 30.344 5 1
-8.6077 18.672 5 1
-4.9025 39.04 5 1
1.0759 26.176 5 1
-4.5349 11.501 5 1
-10.966 17.019 5 1
-10.244 15.934 5 1
-8.9097 20.638 5 1
-7.7698 21.717 5 1
-12.43 25.111 5 1
-10.208 16.009 5 1
-7.4609 29.121 5 1
-6.5323 29.256 5 1
-9.0407 26.371 5 1
-5.9448 19.353 5 1
-8.3096 18.078 5 1
-7.1543 21.156 5 1
-11.299 20.538 5 1
-8.1289 27.06 5 1
-8.8421 19.122 5 1
6.8632 37.004 5 1
-11.82 20.871 5 1
-10.123 13.536 5 1
-2.3656 14.97 5 1
-7.3371 19.363 5 1
-6.5933 16.505 5 1
-9.1542 21.968 5 1
-13.164 19.018 5 1
-8.3561 20.51 5 1
-11.139 19.353 5 1
-8.659 28.35 5 1
-9.4767 19.324 5 1
-9.0346 20.787 5 1
-7.3594 16.815 5 1
8.8823 37.035 5 1
-14.994 11.931 5 1
-4.4868 11.565 5 1
-10.058 22.904 5 1
-11.7 8.7995 5 1
-9.3872 31.085 5 1
-4.8336 38.996 5 1
-3.214 32.3 5 1
-7.4792 20.788 5 1
-6.8125 14.258 5 1
2.6491 27.249 5 1
-12.161 15.755 5 1
-10.708 21.695 5 1
-13.645 12.79 5 1
-10.876 16.965 5 1
-7.0822 15.636 5 1
-11.895 18.959 5 1
-11.964 18.835 5 1
-1.8579 14.925 5 1
-11.482 13.299 5 1
-6.7828 30.097 5 1
-9.1716 19.24 5 1
-0.69162 38.353 5 1
5.981 34.472 5 1
-11.804 20.837 5 1
-0.70078 27.075 5 1
-10.4 14.736 5 1
-5.3268 23.831 5 1
3.4453 2.9012 5 1
-6.8354 15.693 5 1
-9.1813 24.286 5 1
-5.2563 22.392 5 1
-8.3017 16.312 5 1
-7.3912 17.347 5 1
-14.061 9.5911 5 1
-5.6392 34.934 5 1
-5.6173 13.984 5 1
-12.147 13.148 5 1
-5.1864 30.258 5 1
-17.776 39.498 5 1
-6.7799 19.489 5 1
-4.5121 11.796 5 1
-5.0141 24.339 5 1
-8.4586 26.769 5 1
-0.27378 27.052 5 1
-9.2199 31.828 5 1
1.1226 16.706 5 1
-5.1063 11.267 5 1
-6.7161 29.782 5 1
-7.7057 28.796 5 1
-6.3325 30.755 5 1
-10.503 21.766 5 1
-10.596 20.689 5 1
-11.464 20.05 5 1
-3.656 37.192 5 1
-1.5339 29.339 5 1
1.3089 25.157 5 1
-12.471 8.3708 5 1
1.3145 47.19 6 1
0.76078 47.001 6 1
-0.85282 53.454 6 1
-0.69138 48.8 6 1
2.9562 47.642 6 1
-1.8907 48.932 6 1
0.34579 47.22 6 1
4.7767 47.991 6 1
0.72822 47.487 6 1
4.0701 48.256 6 1
4.9967 47.631 6 1
-3.1334 50.316 6 1
-0.20807 47.945 6 1
-1.1019 51.154 6 1
2.2772 44.428 6 1
1.0809 46.87 6 1
26.801 33.047 6 1
4.4576 49.874 6 1
-1.1265 49.464 6 1
0.04471 45.813 6 1
7.0229 42.329 6 1
26.577 32.949 6 1
26.737 33.194 6 1
5.2206 47.925 6 1
0.10574 50.579 6 1
-0.80318 46.814 6 1
5.9824 47.12 6 1
27.181 32.995 6 1
3.3168 52.758 6 1
-1.8943 51.172 6 1
5.9827 42.1 6 1
4.4187 44.867 6 1
4.4833 42.254 6 1
5.3137 42.062 6 1
26.78 33.165 6 1
4.8297 44.985 6 1
3.1777 52.539 6 1
26.686 32.997 6 1
0.77265 53.423 6 1
-0.83677 46.844 6 1
26.593 33.571 6 1
-2.7098 50.208 6 1
24.64 33.933 6 1
25.968 34.113 6 1
25.518 34.219 6 1
8.0559 42.551 6 1
-4.1246 62.302 6 1
3.1418 46.371 6 1
26.477 33.658 6 1
3.7081 48.093 6 1
27.736 32.238 6 1
6.2418 45.175 6 1
1.8351 43.44 6 1
4.0717 46.666 6 1
5.5426 45.277 6 1
26.087 33.838 6 1
7.673 44.241 6 1
-0.74547 50.094 6 1
3.1323 44.184 6 1
5.2825 45.268 6 1
6.0479 45.522 6 1
4.4439 49.923 6 1
5.3817 46.459 6 1
3.0824 45.715 6 1
3.8171 46.074 6 1
-0.37693 48.04 6 1
5.4101 44.067 6 1
26.723 33.11 6 1
6.3699 44.93 6 1
-1.8043 47.34 6 1
5.8037 45.782 6 1
26.815 33.162 6 1
3.6837 44.508 6 1
1.6691 42.691 6 1
26.711 33.637 6 1
6.3565 44.628 6 1
-8.0446 53.926 6 1
26.913 33.972 6 1
6.0292 45.502 6 1
8.2395 47.472 6 1
6.1911 46.983 6 1
1.5767 44.647 6 1
26.724 32.837 6 1
7.8598 46.43 6 1
4.0716 48.872 6 1
4.353 48.662 6 1
6.1023 43.639 6 1
5.0947 47.349 6 1
-0.027438 45.08 6 1
-1.356 51.335 6 1
-0.58535 46.652 6 1
32.107 32.14 6 1
24.792 33.928 6 1
8.032 42.492 6 1
4.0788 49.911 6 1
2.1556 47.018 6 1
5.7784 44.07 6 1
0.19597 47.125 6 1
8.3436 45.021 6 1
7.7948 41.997 6 1
7.8713 46.363 6 1
4.1905 48.991 6 1
-1.8735 52.269 6 1
-0.80628 49.952 6 1
3.8488 45.857 6 1
-0.31129 43.757 6 1
26.273 33.834 6 1
26.668 33.395 6 1
1.8889 51.816 6 1
26.822 32.965 6 1
3.7069 46.753 6 1
8.7983 45.622 6 1
6.0484 45.63 6 1
-1.0478 50.243 6 1
5.7255 43.878 6 1
1.7917 45.34 6 1
26.772 33.557 6 1
4.7745 50.428 6 1
4.9618 46.734 6 1
1.2292 46.298 6 1
27.327 32.836 6 1
5.2393 48.902 6 1
2.0598 47.155 6 1
7.1362 48.378 6 1
5.8813 46.525 6 1
4.1097 45.305 6 1
0.39736 53.491 6 1
8.1792 47.491 6 1
2.831 44.463 6 1
0.51408 45.505 6 1
6.3192 48.482 6 1
24.719 33.928 6 1
5.9855 43.45 6 1
0.29603 52.803 6 1
4.8442 46.465 6 1
3.7589 52.685 6 1
4.3215 42.195 6 1
-1.3233 47.188 6 1
-0.40549 52.211 6 1
4.8283 44.339 6 1
-0.28735 50.834 6 1
1.4633 47.162 6 1
4.1807 49.861 6 1
8.6272 39.756 6 1
32.147 31.1 6 1
5.8115 48.433 6 1
1.8431 47.839 6 1
4.2049 46.166 6 1
4.4819 43.491 6 1
3.2824 52.701 6 1
2.9802 44.413 6 1
0.26298 49.476 6 1
0.49854 48.945 6 1
6.3059 47.201 6 1
4.0763 52.682 6 1
3.4929 46.35 6 1
0.57273 47.306 6 1
-1.2826 53.321 6 1
5.5352 49.278 6 1
3.1913 48.906 6 1
3.6785 48.245 6 1
3.1812 52.598 6 1
3.4914 52.637 6 1
-0.037833 47.152 6 1
0.75067 51.867 6 1
-3.2881 50.063 6 1
-0.29803 46.997 6 1
2.6764 49.3 6 1
6.0842 43.826 6 1
7.2112 47.547 6 1
-0.69953 46.765 6 1
-0.24097 48.457 6 1
5.2639 49.474 6 1
5.828 49.017 6 1
2.1076 50.39 6 1
-0.19326 46.493 6 1
7.9389 41.937 6 1
-1.0811 50.072 6 1
3.3651 52.638 6 1
3.0501 52.878 6 1
6.6781 51.038 6 1
-1.0744 38.21 6 1
4.8358 42.145 6 1
6.2979 43.731 6 1
1.3578 46.816 6 1
4.8558 50.562 6 1
0.99036 47.222 6 1
3.8629 52.524 6 1
-0.69946 49.09 6 1
-0.65233 50.141 6 1
3.2591 52.796 6 1
-0.42549 45.384 6 1
3.6487 45.197 6 1
3.2541 52.83 6 1
4.4971 51.629 6 1
4.2453 48.978 6 1
6.7796 44.145 6 1
4.8347 44.584 6 1
1.3028 49.217 6 1
4.4622 43.227 6 1
1.4014 49.3 6 1
4.152 46.062 6 1
1.044 49.826 6 1
3.2099 45.014 6 1
0.51197 50.961 6 1
2.26 45.888 6 1
-1.5944 51.595 6 1
2.3597 49.953 6 1
-0.52069 49.007 6 1
6.3174 48.344 6 1
6.7847 48.049 6 1
0.6909 49.827 6 1
-0.96434 47.667 6 1
6.0983 43.914 6 1
0.87548 51.549 6 1
1.2975 49.976 6 1
6.4471 47.588 6 1
3.7132 45.962 6 1
5.8533 46.618 6 1
5.0112 46.633 6 1
0.29262 46.3 6 1
-0.66783 46.363 6 1
4.0992 47.417 6 1
-3.5596 60.219 6 1
2.7386 45.266 6 1
1.8942 44.665 6 1
5.6124 49.741 6 1
29.352 32.973 6 1
6.4693 49.524 6 1
2.176 49.731 6 1
-0.24107 45.487 6 1
4.4959 47.425 6 1
2.1652 47.283 6 1
0.92251 50.431 6 1
4.1138 20.733 6 1
-1.7942 46.464 6 1
3.3056 46.076 6 1
-5.9538 52.278 6 1
4.946 45.726 6 1
1.2903 50.68 6 1
5.845 48.388 6 1
-1.2562 37.146 6 1
2.3927 45.463 6 1
0.50656 49.957 6 1
-0.367 48.494 6 1
-0.2635 45.518 6 1
4.972 52.102 6 1
2.3083 50.856 6 1
6.8698 42.377 6 1
-4.7765 54.124 6 1
2.5071 43.767 6 1
-0.80933 55.784 6 1
-1.6018 46.413 6 1
3.4909 47.456 6 1
8.3173 39.768 6 1
0.15617 47.365 6 1
1.3909 50.81 6 1
5.4686 49.6 6 1
-0.79001 45.388 6 1
3.1543 49.598 6 1
1.6481 47.286 6 1
5.9574 50.419 6 1
0.77261 49.706 6 1
3.024 48.782 6 1
1.3086 47.239 6 1
1.9498 47.881 6 1
3.4057 48.617 6 1
-0.80627 48.162 6 1
7.6419 49.709 6 1
8.3143 39.646 6 1
-3.4002 53.368 6 1
8.2846 39.659 6 1
-1.6965 44.61 6 1
0.69802 47.818 6 1
0.0019831 46.132 6 1
4.6924 48.113 6 1
1.422 49.625 6 1
2.1118 47.318 6 1
4.6677 45.743 6 1
1.3033 47.234 6 1
5.6751 47.848 6 1
1.0244 47.076 6 1
2.5952 48.707 6 1
1.1723 49.824 6 1
-1.2456 51.145 6 1
2.5486 49.539 6 1
1.9917 48.983 6 1
2.5277 43.588 6 1
4.0115 48.895 6 1
1.2415 44.69 6 1
2.875 49.271 6 1
-8.7345 55.688 6 1
-0.29385 47.454 6 1
-0.72388 51.204 6 1
-0.64391 49.785 6 1
10.669 24.059 7 1
11.883 21.795 7 1
1.4013 20.982 7 1
10.885 16.523 7 1
8.3712 19.038 7 1
-6.1708 27.972 7 1
5.4588 25.912 7 1
10.519 18.951 7 1
12.143 19.106 7 1
9.8574 27.162 7 1
14.154 17.448 7 1
7.7566 22.927 7 1
5.8338 21.786 7 1
13.48 17.624 7 1
7.9084 18.301 7 1
4.3224 20.607 7 1
9.0047 19.32 7 1
14.726 22.04 7 1
9.896 25.359 7 1
7.7677 19.989 7 1
14.313 17.008 7 1
13.819 18.515 7 1
13.602 17.622 7 1
14.483 18.188 7 1
9.993 18.754 7 1
7.0204 20.975 7 1
-1.6784 18.739 7 1
-4.1724 26.459 7 1
4.5163 32.641 7 1
-3.2063 27.543 7 1
3.5945 19.863 7 1
10.564 16.57 7 1
1.3283 21.297 7 1
13.2 27.882 7 1
16.019 23.725 7 1
-3.9445 29.717 7 1
9.049 24.015 7 1
6.5801 45.87 7 1
10.086 30.654 7 1
4.6846 28.431 7 1
13.698 17.781 7 1
1.3404 21.07 7 1
10.303 26.054 7 1
15.46 28.127 7 1
12.876 19.017 7 1
14.407 -58.037 7 1
9.5558 28.556 7 1
2.0757 38.12 7 1
18.241 30.728 7 1
-11.567 22.987 7 1
9.0426 30.004 7 1
9.2566 27.502 7 1
8.8761 26.722 7 1
12.273 19.746 7 1
10.009 29.087 7 1
6.7818 23.805 7 1
13.338 22.362 7 1
6.9186 20.951 7 1
12.7 22.086 7 1
14.119 20.577 7 1
6.831 24.779 7 1
15.971 23.747 7 1
11.692 22.635 7 1
14.034 19.276 7 1
8.9389 19.065 7 1
-7.8606 35.449 7 1
11.497 22.643 7 1
8.1065 19.52 7 1
0.0076333 36.39 7 1
7.9149 27.232 7 1
4.0728 23.204 7 1
-4.9366 28.804 7 1
-7.9116 35.544 7 1
4.4955 32.733 7 1
7.9705 18.262 7 1
13.006 23.98 7 1
10.862 31.296 7 1
9.2469 32.048 7 1
10.408 23.478 7 1
7.4699 17.818 7 1
9.0964 23.889 7 1
12.425 18.138 7 1
8.8566 23.967 7 1
8.6395 18.35 7 1
12.953 21.738 7 1
12.934 16.488 7 1
8.3568 31.561 7 1
7.0757 29.113 7 1
8.8177 30.595 7 1
11.242 19.321 7 1
7.9784 31.915 7 1
8.1057 28.86 7 1
12.009 25.419 7 1
8.9568 17.975 7 1
7.2312 19.032 7 1
8.9766 20.662 7 1
8.1819 35.524 7 1
14.284 20.072 7 1
14.799 31.329 7 1
-2.1159 16.359 7 1
-6.5207 22.948 7 1
12.109 17.071 7 1
-1.1267 17.783 7 1
14.492 28.482 7 1
8.7142 30.705 7 1
7.4998 19.101 7 1
12.782 27.337 7 1
11.842 30.552 7 1
14.022 20.063 7 1
10.09 22.689 7 1
-6.2161 17.663 7 1
9.9163 34.296 7 1
14.07 18.398 7 1
7.4554 32.349 7 1
2.4084 36.39 7 1
14.205 19.659 7 1
6.9123 21.355 7 1
11.315 31.658 7 1
7.4536 27.67 7 1
7.4644 25.355 7 1
6.9104 27.821 7 1
12.24 20.628 7 1
7.0325 19.197 7 1
6.8387 24.447 7 1
9.2093 22.641 7 1
14.283 19.048 7 1
7.1033 31.25 7 1
11.354 23.392 7 1
0.36887 30.841 7 1
6.0852 23.051 7 1
7.9042 32.341 7 1
8.439 24.593 7 1
13.924 18.601 7 1
7.0945 24.581 7 1
13.495 19.838 7 1
12.781 20.594 7 1
8.6814 19.531 7 1
10.713 24.921 7 1
11.493 28.944 7 1
13.567 21.469 7 1
12.636 22.459 7 1
-11.256 25.271 7 1
10.41 22.143 7 1
-7.9526 33.656 7 1
11.236 25.2 7 1
11.121 25.784 7 1
13.268 27.967 7 1
10.439 30.883 7 1
12.227 18.356 7 1
9.2956 21.103 7 1
12.52 18.312 7 1
6.0793 12.74 7 1
9.4954 24.159 7 1
10.258 32.573 7 1
-25.948 -3.0975 7 1
14.307 22.623 7 1
13.966 20.446 7 1
10.46 20.409 7 1
3.3246 29.685 7 1
8.3542 18.743 7 1
14.67 22.17 7 1
12.5 17.554 7 1
-11.928 23.03 7 1
12.201 24.45 7 1
8.1339 21.728 7 1
8.1643 29.795 7 1
12.806 29.283 7 1
7.98 22.55 7 1
12.44 18.371 7 1
11.495 31.074 7 1
10.306 32.632 7 1
12.177 25.744 7 1
7.2215 20.161 7 1
5.1616 26.539 7 1
5.1765 22.727 7 1
7.9572 32.504 7 1
8.3379 27.864 7 1
7.2576 41.438 7 1
14.263 26.956 7 1
11.415 17.767 7 1
11.839 23.316 7 1
11.671 21.222 7 1
12.711 20.671 7 1
15.297 22.19 7 1
6.1587 26.034 7 1
4.9761 25.974 7 1
0.81679 28.771 7 1
5.8688 26.226 7 1
2.9737 33.694 7 1
10.599 21.016 7 1
-3.2206 21.041 7 1
6.1512 30.355 7 1
8.8894 18.037 7 1
11.811 19.98 7 1
7.1969 20.164 7 1
-11.566 31.057 7 1
3.5976 26.59 7 1
-1.33 24.163 7 1
12.199 26.905 7 1
4.6261 26.045 7 1
3.9726 25.776 7 1
10.5 19.204 7 1
-13.52 24.959 7 1
5.3886 31.216 7 1
6.9503 20.687 7 1
-14.445 23.47 7 1
10.73 27.887 7 1
11.074 27.249 7 1
2.1047 21.793 7 1
14.186 17.913 7 1
9.4013 28.447 7 1
10.083 34.436 7 1
12.83 19.859 7 1
11.911 35.788 7 1
8.78 18.711 7 1
7.7443 22.501 7 1
-6.088 25.385 7 1
12.115 31.812 7 1
6.5768 27.353 7 1
1.6995 30.429 7 1
3.7934 29.346 7 1
10.176 33.352 7 1
11.788 27.916 7 1
8.0344 29.747 7 1
9.7504 34.087 7 1
13.152 20.825 7 1
6.318 28.426 7 1
10.89 18.774 7 1
13.179 25.542 7 1
3.5524 27.1 7 1
12.306 26.371 7 1
14.319 20.585 7 1
8.1868 27.456 7 1
9.4527 41.333 7 1
10.498 28.958 7 1
11.634 23.879 7 1
9.0626 19.993 7 1
5.987 32.006 7 1
5.0942 27.432 7 1
12.854 23.634 7 1
6.5568 27.542 7 1
9.7309 26.051 7 1
0.39434 27.206 7 1
8.5477 17.671 7 1
13.045 25.273 7 1
13.149 27.088 7 1
11.592 33.171 7 1
10.116 28.833 7 1
10.192 29.103 7 1
11.07 26.159 7 1
12.485 26.443 7 1
11.192 23.613 7 1
4.2562 26.255 7 1
-3.8646 20.463 7 1
6.023 24.866 7 1
8.096 22.344 7 1
10.5 36.403 7 1
8.5969 30.505 7 1
6.0413 24.756 7 1
5.1777 22.829 7 1
-5.4751 19.751 7 1
12.937 29.555 7 1
4.6051 26.916 7 1
12.741 21.908 7 1
12.013 17.984 7 1
13.021 25.048 7 1
8.7249 30.597 7 1
6.5173 26.37 7 1
8.6298 29.848 7 1
2.6202 31.102 7 1
7.0131 20.839 7 1
8.0604 35.596 7 1
10.732 23.648 7 1
-0.86892 29.442 7 1
6.3547 34.785 7 1
7.4184 27.596 7 1
6.9659 24.343 7 1
12.859 29.523 7 1
13.08 25.14 7 1
2.4293 31.022 7 1
12.956 16.66 7 1
8.5521 25.05 7 1
12.736 23.378 7 1
-6.588 18.934 7 1
10.129 28.237 7 1
12.568 17.849 7 1
7.1478 29.054 7 1
8.6625 20.1 7 1
8.6026 31.593 7 1
11.345 30.361 7 1
2.5533 36.551 7 1
7.0195 22.534 7 1
7.7347 22.533 7 1
5.7821 25.849 7 1
12.753 21.974 7 1
0.48553 42.377 7 1
9.2341 32.06 7 1
4.0901 26.717 7 1
3.1893 26.964 7 1
13.631 23.131 7 1
9.4787 31.653 7 1
10.759 25.042 7 1
6.6873 29.442 7 1
13.329 19.422 7 1
14.385 23.869 7 1
9.1729 22.308 7 1
11.985 31.42 7 1
-3.9931 29.658 7 1
9.8547 21.949 7 1
11.155 26.897 7 1
1.2764 23.363 7 1
13.521 17.558 7 1
9.0387 19.012 7 1
8.2535 25.079 7 1
8.5215 24.761 7 1
6.9765 24.473 7 1
13.567 19.338 7 1
-1.2363 17.936 7 1
12.613 29.059 7 1
5.5543 30.925 7 1
-7.3631 24.153 7 1
9.1225 31.783 7 1
11.199 28.812 7 1
11.423 21.188 7 1
2.3742 36.198 7 1
7.8904 28.048 7 1
11.756 17.884 7 1
7.3994 26.151 7 1
2.5781 31.662 7 1
0.26547 28.516 7 1
10.409 26.609 7 1
-5.12 22.523 7 1
0.5194 42.389 7 1
0.4884 29.701 7 1
3.2524 30.636 7 1
3.6189 26.752 7 1
1.3044 20.944 7 1
14.206 24.226 7 1
9.2883 26.226 7 1
3.2377 25.227 7 1
5.1313 24.902 7 1
6.5367 26.578 7 1
8.1543 20.669 7 1
-0.074538 30.185 7 1
14.197 21.177 7 1
6.4286 29.412 7 1
6.2556 25.823 7 1
12.424 28.506 7 1
5.269 23.974 7 1
9.568 38.362 7 1
8.4191 27.936 7 1
6.8003 25.719 7 1
6.0658 22.989 7 1
5.4074 29.064 7 1
10.448 20.765 7 1
7.7869 23.168 7 1
12.013 31.104 7 1
8.1528 25.743 7 1
5.4865 29.069 7 1
4.1972 21.722 7 1
8.6064 21.138 7 1
0.44858 28.695 7 1
8.6148 24.511 7 1
13.11 21.676 7 1
6.3561 26.339 7 1
7.8771 28.971 7 1
-9.569 30.068 7 1
7.0219 30.414 7 1
4.5289 24.365 7 1
11.092 25.805 7 1
-3.2711 19.058 7 1
14.125 21.755 7 1
8.1714 20.648 7 1
-2.0189 27.998 7 1
8.072 35.621 7 1
14.198 24.126 7 1
-6.0829 21.922 7 1
3.3763 24.561 7 1
9.2359 21.461 7 1
9.839 31.363 7 1
3.5585 29.454 7 1
3.5166 26.84 7 1
9.6397 23.065 7 1
8.5113 23.441 7 1
6.1763 29.431 7 1
8.6687 27.981 7 1
5.9643 31.843 7 1
6.6147 30.123 7 1
9.7948 27.37 7 1
0.73721 31.901 7 1
10.013 22.72 7 1
9.042 23.923 7 1
0.52582 14.478 7 1
8.732 27.001 7 1
13.458 22.627 7 1
9.7453 26.051 7 1
8.2646 26.53 7 1
7.9701 21.095 7 1
11.365 24.129 7 1
13.607 19.707 7 1
5.4735 31.11 7 1
2.6396 31.341 7 1
9.1767 24.874 7 1
6.6019 24.38 7 1
7.5852 26.071 7 1
8.1334 25.37 7 1
12.098 26.168 7 1
-3.7709 29.785 7 1
9.8786 27.088 7 1
2.9118 42.777 7 1
12.338 32.854 7 1
1.3257 26.283 7 1
6.9537 26.519 7 1
5.2147 25.081 7 1
12.436 32.88 7 1
12.052 23.248 7 1
1.8857 27.027 7 1
11.997 21.485 7 1
7.9224 28.917 7 1
7.6396 23.563 7 1
8.165 23.563 7 1
10.84 21.607 7 1
9.1729 31.781 7 1
8.5084 33.163 7 1
7.1998 30.215 7 1
12.037 17.046 7 1
7.3578 28.007 7 1
13.282 21.067 7 1
10.615 22.259 7 1
0.47527 42.401 7 1
8.8535 28.992 7 1
9.3468 25.184 7 1
7.9602 26.993 7 1
8.7993 28.736 7 1
9.7628 24.409 7 1
9.2529 29.647 7 1
6.8448 24.125 7 1
7.8316 29.91 7 1
8.9104 37.328 7 1
1.9694 29.138 7 1
8.2922 31.315 7 1
2.0859 29.216 7 1
8.0025 28.169 7 1
8.1831 28.57 7 1
13.04 21.324 7 1
-4.289 24.389 7 1
6.8431 29.066 7 1
8.6262 28.218 7 1
8.2864 32.147 7 1


==> figs/data/pretrain_domain2_tsne.txt <==
-41.446 -8.6963 1 2
-39.853 -6.4299 1 2
-40.829 -14.572 1 2
-57.412 0.35635 1 2
-39.291 -7.0836 1 2
-40.653 -10.53 1 2
-47.455 -4.0417 1 2
-37.319 -13.542 1 2
-45.896 -2.4794 1 2
-45.327 2.8644 1 2
-41.508 -0.74266 1 2
-39.512 -3.3253 1 2
-45.947 3.4419 1 2
-46.928 0.98805 1 2
-41.233 -5.6464 1 2
-46.203 -5.0137 1 2
-31.645 -15.929 1 2
-35.103 -3.901 1 2
-49.417 -2.7701 1 2
-37.002 7.9553 1 2
-47.493 -4.0092 1 2
-45.839 3.3856 1 2
-35.447 -7.9271 1 2
-35.285 -14.972 1 2
-44.364 3.334 1 2
-45.013 -0.56007 1 2
-38.087 -3.6967 1 2
-37.3 2.6278 1 2
-37.825 -5.5184 1 2
-47.858 -7.7107 1 2
-29.496 -15.252 1 2
-44.037 1.5203 1 2
-27.518 -1.6885 1 2
-56.484 1.3907 1 2
-38.254 4.371 1 2
-39.329 -10.828 1 2
-33.054 -10.924 1 2
-45.775 1.4153 1 2
-34.662 -14.503 1 2
-36.26 0.56194 1 2
-31.546 -15.8 1 2
-29.311 -10.311 1 2
-45.985 -2.8822 1 2
-45.035 -9.918 1 2
-42.707 -9.5701 1 2
-43.402 6.0381 1 2
-34.993 -7.4594 1 2
-44.811 3.5888 1 2
-49.7 -2.5322 1 2
-39.714 -2.9996 1 2
-31.527 -16.281 1 2
-41.215 -5.7179 1 2
-43.716 -13.675 1 2
-37.991 -2.8456 1 2
-44.26 3.4805 1 2
-48.275 -4.9156 1 2
-34.264 -3.0263 1 2
-36.808 -1.454 1 2
-48.066 -5.0365 1 2
-38.141 -8.165 1 2
-34.607 -14.233 1 2
-44.932 3.2921 1 2
-31.322 -15.89 1 2
-44.52 2.6357 1 2
-36.985 -11.238 1 2
-43.729 4.1285 1 2
-44.67 3.6041 1 2
-33.884 -15.857 1 2
-38.159 -6.4108 1 2
-36.796 -9.3437 1 2
-45.378 -2.664 1 2
-52.319 -18.373 1 2
-40.775 -4.7942 1 2
-36.255 3.488 1 2
-47.134 -6.5973 1 2
-33.584 -9.5319 1 2
-39.06 -7.3514 1 2
-38.698 -7.2239 1 2
-47.212 -6.8036 1 2
-31.566 -15.781 1 2
-44.539 -1.1417 1 2
-31.417 -15.586 1 2
-46.211 8.0816 1 2
-38.337 -2.4776 1 2
-46.222 -4.8878 1 2
-43.204 -11.751 1 2
-35.062 -16.882 1 2
-50.726 -2.9006 1 2
-42.61 -2.9175 1 2
-38.859 -7.4664 1 2
-45.638 2.8906 1 2
-37.705 -13.861 1 2
-36.146 -14.029 1 2
-35.256 -14.781 1 2
-49.505 -6.7275 1 2
-49.49 -3.9429 1 2
-37.762 -13.064 1 2
-37.895 -13.048 1 2
-36.14 0.59013 1 2
-45.259 -2.5802 1 2
-43.64 -3.9203 1 2
-43.667 -1.5103 1 2
-36.257 3.5014 1 2
-38.698 -15.894 1 2
-46.121 1.5171 1 2
-39.409 -7.9768 1 2
-31.341 -15.864 1 2
-31.181 -15.363 1 2
-38.286 4.3521 1 2
-39.926 -3.1605 1 2
-45.842 2.0092 1 2
-50.068 -5.6948 1 2
-49.999 -2.9824 1 2
-39.638 -11.881 1 2
-41.642 -5.166 1 2
-46.007 -3.9599 1 2
-39.344 -7.5354 1 2
-41.373 -8.3395 1 2
-37.247 -16.802 1 2
-40.782 -14.487 1 2
-39.975 -12.32 1 2
-35.846 -11.946 1 2
-50.445 -2.4487 1 2
-43.819 3.8416 1 2
-44.757 3.582 1 2
-37.8 -4.6457 1 2
-33.123 -7.5449 1 2
-36.409 -10.904 1 2
-45.816 -1.8567 1 2
-44.205 2.3945 1 2
-37.319 -3.2403 1 2
-40.825 -14.556 1 2
-45.969 -2.3904 1 2
-37.435 -1.7727 1 2
-29.511 -15.246 1 2
-36.041 -14.026 1 2
-33.646 -6.0102 1 2
-47.687 -9.2084 1 2
-45.576 -3.5145 1 2
-57.362 0.86242 1 2
-32.253 -16.394 1 2
-44.23 -3.3088 1 2
-39.356 -5.5751 1 2
-40.112 -8.0002 1 2
-39.685 -0.60059 1 2
-47.753 -0.71144 1 2
-27.808 4.4828 1 2
-44.606 3.7435 1 2
-45.782 -0.22254 1 2
-35.065 -5.3331 1 2
-38.96 -4.7099 1 2
-45.392 -6.0154 1 2
-33.2 -7.5418 1 2
-44.672 4.1762 1 2
-50.102 -5.6443 1 2
-41.036 -6.2261 1 2
-36.251 0.56386 1 2
-51.066 8.1892 1 2
-44.968 0.28805 1 2
-46.173 -1.2547 1 2
-45.557 -4.0165 1 2
-36.105 -14.023 1 2
-38.753 -3.7269 1 2
-52.864 -5.863 1 2
-45.328 2.3342 1 2
-44.02 4.644 1 2
-42.192 -7.0245 1 2
-40.534 -5.4832 1 2
-43.099 2.3797 1 2
-33.758 -15.67 1 2
-45.453 -2.6668 1 2
-46.227 -1.2618 1 2
-34.873 -17.359 1 2
7.0731 -29.917 1 2
-36.802 -11.385 1 2
-36.809 -12.901 1 2
-40.529 -6.6874 1 2
-36.759 -1.8973 1 2
-40.905 -5.0125 1 2
-46.993 -7.0945 1 2
-45.215 4.5642 1 2
-49.098 0.94893 1 2
-43.531 -0.93409 1 2
-37.829 -13.124 1 2
-49.516 0.36181 1 2
-43.891 -11.748 1 2
-45.247 0.4362 1 2
-36.391 -10.995 1 2
-42.746 -10.071 1 2
-38.232 -3.4776 1 2
-37.639 -13.143 1 2
-46.294 4.0592 1 2
-38.622 -7.7573 1 2
-33.513 -14.522 1 2
-41.023 -12.147 1 2
-44.687 -8.3278 1 2
-36.826 -16.291 1 2
-45.233 -18.325 1 2
-40.381 -7.9341 1 2
-39.807 -5.4351 1 2
-43.968 1.3545 1 2
-37.764 -7.5531 1 2
-45.622 -2.7472 1 2
-31.795 -1.3963 1 2
-42.27 -6.7809 1 2
-35.773 -10.45 1 2
-35.208 -7.9009 1 2
-43.686 -11.806 1 2
-32.257 -1.2769 1 2
-45.214 2.8652 1 2
-37.301 -12.289 1 2
-34.247 -16.288 1 2
-37.263 2.5513 1 2
-46.389 2.5723 1 2
-36.785 -4.746 1 2
-51.145 -19.037 1 2
-41.6 -8.7914 1 2
-56.179 0.8602 1 2
-37.074 -5.2875 1 2
-40.006 -7.8716 1 2
-39.753 -13.872 1 2
-36.931 -1.4097 1 2
-44.35 -0.37298 1 2
-49.688 -3.6668 1 2
-47.939 4.6432 1 2
-31.271 -16.685 1 2
-37.467 -14.925 1 2
-48.196 -3.3723 1 2
-37.248 -12.272 1 2
-52.073 -2.3413 1 2
-36.109 -8.2254 1 2
-44.484 -7.0535 1 2
-50.132 -3.8024 1 2
-31.974 -6.8854 1 2
-39.267 -20.77 1 2
-37.103 -12.132 1 2
-40.067 -12.145 1 2
-39.255 -12.351 1 2
-33.717 -15.85 1 2
-55.277 1.0054 1 2
-43.77 -9.5662 1 2
-47.616 -5.3283 1 2
-33.468 -14.459 1 2
-42.219 -7.0361 1 2
-44.393 -10.246 1 2
-48.013 4.623 1 2
-49.444 -2.1621 1 2
-44.686 -6.4509 1 2
-42.217 -3.9142 1 2
-41.987 -9.7532 1 2
-36.72 -9.2909 1 2
-33.238 -11.073 1 2
-39.227 -4.1631 1 2
-49.213 -4.1902 1 2
-37.711 -18.101 1 2
-32.434 -15.824 1 2
-29.486 -12.698 1 2
-43.165 5.8786 1 2
-41.029 -2.5935 1 2
-33.006 -17.056 1 2
-34.434 -17.402 1 2
-40.972 0.15697 1 2
7.1203 -29.923 1 2
-48.063 -6.8256 1 2
-47.444 -5.4659 1 2
16.628 31.367 1 2
-36.411 -18.978 1 2
-41.772 -7.258 1 2
-41.687 -14.516 1 2
-38.522 -7.4152 1 2
-45.965 -17.191 1 2
-44.792 -11.733 1 2
-39.774 -6.3244 1 2
-42.885 -4.0778 1 2
-31.969 -14.645 1 2
-35.044 -9.2801 1 2
-35.295 -14.902 1 2
-47.607 2.1054 1 2
-44.63 -8.332 1 2
-40.702 -3.0282 1 2
-45.794 3.0553 1 2
-37.768 -19.05 1 2
-28.784 -8.832 1 2
-42.535 0.32881 1 2
-42.421 -6.8856 1 2
-37.769 -16.491 1 2
-36.432 -8.5866 1 2
-58.423 0.20475 1 2
-37.242 -13.68 1 2
-43.907 3.6885 1 2
-46.41 -17.724 1 2
-48.407 -3.0553 1 2
-36.886 -7.5965 1 2
-47.957 4.6548 1 2
-46.684 3.4041 1 2
-42.79 -3.984 1 2
-39.626 -6.4257 1 2
-46.157 3.6249 1 2
-38.829 -8.3013 1 2
-40.108 -8.8993 1 2
-46.301 -8.7526 1 2
-38.036 10.788 1 2
-49.831 -2.7936 1 2
-34.236 3.3122 1 2
-43.336 6.348 1 2
-41.038 -7.1081 1 2
-33.615 -15.648 1 2
-32.03 -1.6775 1 2
-39.569 -8.335 1 2
-38.781 -15.061 1 2
-41.304 -4.7678 1 2
-35.518 -7.1654 1 2
-35.673 -13.003 1 2
-36.946 -21.463 1 2
-32.949 1.344 1 2
-46.401 4.652 1 2
-56.235 1.7919 1 2
-52.62 3.1671 1 2
-46.477 1.6376 1 2
-51.064 8.1908 1 2
-47.543 -1.659 1 2
-42.436 -6.6274 1 2
-23.944 1.0852 1 2
-46.844 2.9739 1 2
23.976 -4.8584 1 2
-36.708 -2.0201 1 2
-39.812 -6.0351 1 2
-36.976 -1.2222 1 2
-42.554 6.612 1 2
-52.888 -5.792 1 2
-36.905 -7.5627 1 2
-34.676 -7.7932 1 2
-46.513 0.74092 1 2
-49.297 -0.62279 1 2
-48.525 -16.947 1 2
-43.703 3.0047 1 2
-36.499 -9.3684 1 2
-44.568 -7.1056 1 2
-30.624 -1.7408 1 2
-48.826 -8.2815 1 2
-26.663 -14.741 1 2
-37.033 -11.164 1 2
-32.241 -10.239 1 2
6.9721 -29.871 1 2
-48.992 0.75378 1 2
-39.454 -4.3518 1 2
-31.601 -15.771 1 2
-31.568 -16.728 1 2
-24.302 -4.4952 1 2
-31.906 -13.153 1 2
-50.117 -3.2766 1 2
-44.297 -9.42 1 2
-36.99 -8.8146 1 2
-29.535 -0.93794 1 2
-49.135 -8.2708 1 2
-39.359 -3.1094 1 2
-38.142 -7.2707 1 2
-42.399 -9.6855 1 2
16.446 30.965 1 2
-30.073 6.847 1 2
-33.493 -4.4926 1 2
-36.597 -12.95 1 2
-33.332 -4.8219 1 2
-42.411 -10.004 1 2
-29.495 -0.95279 1 2
-39.158 -3.1769 1 2
-41.24 -12.354 1 2
-29.858 1.7819 1 2
-35.999 0.58446 1 2
-31.187 -0.29347 1 2
-35.704 -11.74 1 2
-32.032 -1.2711 1 2
-45.101 -6.1013 1 2
-45.141 2.6036 1 2
-41.594 -2.8973 1 2
-32.149 -1.8448 1 2
-38.745 2.9188 1 2
-35.656 -11.454 1 2
-45.491 -8.3623 1 2
-29.485 -15.258 1 2
-42.578 0.35077 1 2
-45.855 -1.893 1 2
-44.998 -10.433 1 2
-35.982 -7.5402 1 2
-44.003 3.3983 1 2
-45.209 0.54177 1 2
-40.24 -15.447 1 2
-39.93 -2.1651 1 2
-41.968 -3.9388 1 2
-45.916 -19.235 2 2
-50.29 -13.831 2 2
-49.019 -12.294 2 2
-45.889 -19.252 2 2
-51.097 -16.304 2 2
-37.027 -21.316 2 2
-37.573 -16.81 2 2
-45.991 -14.99 2 2
-40.944 -21.908 2 2
-49.912 -12.16 2 2
-41.998 -17.892 2 2
-37.355 -15.365 2 2
-37.684 -16.651 2 2
-42.261 -16.351 2 2
-37.019 -21.317 2 2
-44.089 -16.421 2 2
-41.377 -18.438 2 2
-37.528 -16.88 2 2
-45.847 -16.928 2 2
-51.943 -14.486 2 2
-40.827 -21.609 2 2
-39.827 -15.307 2 2
-38.927 -18.633 2 2
-47.411 -11.559 2 2
-48.556 -13.466 2 2
12.783 30.856 2 2
-46.74 -16.653 2 2
-51.085 -9.2482 2 2
-39.268 -21.552 2 2
-53.027 -11.871 2 2
-50.291 -11.699 2 2
-52.239 -11.613 2 2
-42.492 -18.471 2 2
-45.215 -19.461 2 2
-43.604 -14.985 2 2
-46.005 -15.014 2 2
-51.011 -15.762 2 2
-44.61 -21.728 2 2
-38.761 -11.686 2 2
-36.617 -17.494 2 2
5.5595 -28.606 2 2
-47.436 -15.116 2 2
-40.482 -16.004 2 2
-42.46 -16.437 2 2
-46.922 9.0181 2 2
-41.661 -18.369 2 2
-50.957 -14.832 2 2
-31.79 -11.345 2 2
-50.232 -15.889 2 2
-36.987 -16.44 2 2
-50.034 -13.32 2 2
-40.373 -21.486 2 2
-44.425 -13.421 2 2
-33.24 -17.876 2 2
-44.632 -17.274 2 2
-49.382 -18.537 2 2
-38.446 -15.103 2 2
-38.612 0.28483 2 2
-41.848 -16.146 2 2
-47.877 -15.79 2 2
-47.431 -12.841 2 2
-47.869 -15.71 2 2
-52.204 -15.526 2 2
-47.112 -10.345 2 2
-47.17 -20.291 2 2
-38.747 -18.629 2 2
-41.023 -22.255 2 2
-39.378 -21.563 2 2
-47.839 -15.887 2 2
-45.289 -11.966 2 2
5.7093 -27.727 2 2
-40.006 -21.543 2 2
-49.926 -10.467 2 2
-37.001 -21.457 2 2
-49.414 -12.49 2 2
-50.673 -15.149 2 2
-48.938 -12.882 2 2
-33.921 -18.543 2 2
-44.108 -4.9686 2 2
-50.529 -13.851 2 2
-45.545 -23.806 2 2
-42.914 -17.006 2 2
-46.707 -20.749 2 2
-44.364 -20.214 2 2
-52.005 -14.344 2 2
-41.091 -20.528 2 2
-50.829 -14.1 2 2
-47.877 -15.764 2 2
-48.484 -15.418 2 2
-51.115 -16.176 2 2
-42.87 -20.359 2 2
-47.899 -15.769 2 2
-37.361 -15.349 2 2
-52.071 -4.0544 2 2
-35.147 -17.938 2 2
-47.098 -12.516 2 2
-43.511 -18.33 2 2
-49.37 -16.01 2 2
-38.66 -18.603 2 2
-50.338 -11.95 2 2
-35.739 -17.008 2 2
-33.866 -19.781 2 2
-45.846 -14.722 2 2
-41.889 -17.804 2 2
-33.214 -17.875 2 2
-49.453 -12.972 2 2
-39.904 -15.726 2 2
-44.898 -11.997 2 2
-40.983 -22.049 2 2
-43.995 -22.276 2 2
-34.857 -15.763 2 2
-33.845 -19.781 2 2
-40.26 -16.493 2 2
-50.436 -9.8103 2 2
-41.022 -22.22 2 2
-46.059 -13.631 2 2
-48.824 -11.446 2 2
-48.068 -18.619 2 2
-52.543 -11.818 2 2
-50.317 -13.752 2 2
-50.897 -16.711 2 2
-40.06 -18.515 2 2
-38.185 -14.271 2 2
-37.578 -15.871 2 2
-45.968 -19.976 2 2
-48.085 -18.667 2 2
-37.971 -16.911 2 2
-39.685 -21.492 2 2
-34.586 -4.1073 2 2
-52.18 -16.788 2 2
-44.139 -11.974 2 2
-48.663 -13.455 2 2
-42.69 -16.055 2 2
-51.265 -17.525 2 2
-39.256 -21.784 2 2
-51.109 -16.035 2 2
-48.108 -20.292 2 2
-48.992 -19.04 2 2
-42.646 -18.249 2 2
-37.004 -21.33 2 2
-36.981 -18.46 2 2
-37.999 -14.572 2 2
5.6858 -27.872 2 2
-43.998 -22.439 2 2
-33.33 -17.776 2 2
-37.996 -17.271 2 2
-50.391 -13.116 2 2
-46.666 -21.869 2 2
-48.45 -16.16 2 2
-49.546 -10.619 2 2
-49.656 -12.103 2 2
-37.774 -18.394 2 2
26.619 -33.823 2 2
-43.458 -18.681 2 2
-50.307 -13.979 2 2
-49.784 -18.39 2 2
-31.726 -18.642 2 2
-50.956 -18.889 2 2
-51.254 -16.89 2 2
-52.739 -16.174 2 2
-40.591 -17.846 2 2
-48.427 -12.218 2 2
-35.485 -17.412 2 2
-39.541 -2.0916 2 2
-42.049 -16.256 2 2
-47.733 -12.546 2 2
-45.76 -17.154 2 2
-50.404 -11.908 2 2
-50.934 -16.143 2 2
-44.423 -20.485 2 2
-38.308 -17.096 2 2
-44.934 -15.379 2 2
-39.196 -15.879 2 2
-47.509 -13.977 2 2
-48.233 -11.037 2 2
-41.083 -17.843 2 2
-50.082 -9.3457 2 2
-52.815 -17.081 2 2
-44.969 -12.219 2 2
-37.584 -16.191 2 2
-51.158 -18.133 2 2
-49.795 -17.573 2 2
-49.052 -17.703 2 2
-51.427 -15.767 2 2
-49.707 -11.29 2 2
-43.244 -19.089 2 2
-40.922 -17.183 2 2
-43.038 -19.255 2 2
-34.318 -22.704 2 2
-35.071 -16.445 2 2
-38.721 -19.775 2 2
-33.309 -17.867 2 2
5.6167 -28.317 2 2
-49.452 -16.398 2 2
-49.745 -12.668 2 2
-44.796 -17.894 2 2
-48.943 -11.298 2 2
-49.678 -10.657 2 2
-39.671 -13.785 2 2
-41.217 -22.724 2 2
-41.036 -19.424 2 2
-40.921 -16.721 2 2
-39.137 -13.82 2 2
-48.808 -13.209 2 2
-42.296 -12.278 2 2
-40.467 -21.438 2 2
-38.019 -15.756 2 2
-52.842 -13.324 2 2
-38.765 -19.675 2 2
-51.854 -9.5383 2 2
-43.986 2.2628 2 2
-33.414 -18.143 2 2
-50.155 -13.861 2 2
-51.06 -12.747 2 2
-43.897 -17.397 2 2
-40.165 -8.9351 2 2
-53.084 -12.839 2 2
-36.237 -6.4441 2 2
-39.054 -15.377 2 2
-46.397 -15.955 2 2
-48.005 -11.626 2 2
-36.023 -4.9712 2 2
-32.31 -2.3952 2 2
-35.813 -15.276 2 2
-51.37 -16.469 2 2
-42.53 -20.501 2 2
24.768 25.784 2 2
-46.812 -20.785 2 2
-31.641 -8.0522 2 2
-34.935 -15.453 2 2
-33.02 -8.8297 2 2
-53.76 -12.19 2 2
-53.866 -12.187 2 2
-40.725 -11.896 2 2
-40.96 -12.757 2 2
-32.054 -1.9491 2 2
-40.77 -21.096 2 2
-48.719 -19.937 2 2
-34.684 -16.284 2 2
-46.769 -15.604 2 2
-38.475 -16.121 2 2
-39.392 -17.069 2 2
-44.642 -19.487 2 2
-51.085 -16.226 2 2
-50.332 -16.879 2 2
-34.935 -6.6408 2 2
-31.869 -10.796 2 2
-50.777 -16.076 2 2
-33.043 -9.5054 2 2
-31.234 -1.5082 2 2
-35.179 -16.868 2 2
-42.262 -14.173 2 2
-37.103 -21.142 2 2
-50.603 -15.549 2 2
-49.592 -12.943 2 2
-36.53 -18.622 2 2
-31.897 -12.702 2 2
-52.501 -9.8546 2 2
-44.883 -20.815 2 2
-52.902 -12.469 2 2
-48.237 -11.128 2 2
-41.809 -15.937 2 2
-50.15 -13.608 2 2
-45.86 -20.022 2 2
-42.587 -18.244 2 2
-47.841 -11.726 2 2
-31.059 -1.5074 2 2
-52.454 -9.7857 2 2
-53.209 -11.645 2 2
-53.607 -8.2418 2 2
-35.37 -9.8746 2 2
-34.528 -9.697 2 2
-44.937 -17.058 2 2
-53.269 -10.155 2 2
-46.656 -10.889 2 2
-43.773 -14.817 2 2
-42.819 -20.347 2 2
-40.261 -21.52 2 2
-36.677 -18.661 2 2
-33.331 -18.134 2 2
-46.395 -15.947 2 2
-53.417 -8.7083 2 2
-45.491 -19.338 2 2
-45.519 -18.883 2 2
33.816 23.233 2 2
-35.185 -22.525 2 2
-49.219 -11.581 2 2
-42.37 -18.39 2 2
-49.652 -7.4864 2 2
-45.67 -11.224 2 2
-46.788 -12.313 2 2
-29.396 -12.789 2 2
-46.77 -20.758 2 2
-48.8 -21.492 2 2
-50.208 -15.033 2 2
-48.472 -12.127 2 2
-46.616 -11.611 2 2
-50.854 -17.162 2 2
-48.339 -11.082 2 2
-46.869 -19.562 2 2
-32.727 -21.205 2 2
-36.921 -5.2246 2 2
-53.707 -10.101 2 2
-47.237 -14.979 2 2
-36.439 -18.556 2 2
-46.444 -13.7 2 2
-44.987 -20.48 2 2
-35.459 -1.2321 2 2
-52.048 -11.969 2 2
-44.703 -14.535 2 2
-36.487 -15.534 2 2
-36.317 -15.581 2 2
-47.705 -10.357 2 2
-47.35 -17.267 2 2
-37.331 -18.574 2 2
-46.196 -12.348 2 2
-40.712 -21.259 2 2
-39.029 -10.515 2 2
-52.604 -12.754 2 2
-41.968 -17.962 2 2
-32.708 -21.254 2 2
-49.347 -12.527 2 2
-49.356 -12.593 2 2
-49.797 -13.345 2 2
-52.68 -14.86 2 2
-48.817 -14.991 2 2
-49.287 -10.483 2 2
-38.814 -19.405 2 2
-46.758 -20.936 2 2
-47.178 -12.496 2 2
-46.505 -15.328 2 2
-48.48 -12.932 2 2
-46.143 -13.323 2 2
-40.623 -17.711 2 2
-47.769 -13.929 2 2
-45.937 -14.171 2 2
-49.329 -14.691 2 2
-33.025 -8.8993 2 2
-42.751 -19.574 2 2
-46.454 -13.669 2 2
-48.303 -12.571 2 2
-46.572 -11.699 2 2
-49.885 -11.648 2 2
-44.52 -21.743 2 2
-41.091 -22.553 2 2
-37.066 -20.075 2 2
-46.74 -21.409 2 2
-47.271 -14.371 2 2
-34.46 -6.0997 2 2
-49.172 -12.373 2 2
-41.326 -17.982 2 2
-32.744 -21.282 2 2
-31.943 -12.734 2 2
-32.49 -17.539 2 2
-53.315 -8.8292 2 2
-44.878 -13.685 2 2
-37.542 -17.037 2 2
-31.802 -11.367 2 2
-30.394 3.8919 2 2
-46.863 -11.255 2 2
-41.364 -1.8773 2 2
-51.771 -13.832 2 2
-49.276 -14.611 2 2
-41.058 -19.4 2 2
-52.641 -11.015 2 2
-49.907 -14.921 2 2
-40.222 -10.5 2 2
-40.863 -16.256 2 2
-50.155 -10.399 2 2
-51.809 -9.2592 2 2
-39.42 -17.102 2 2
-48.677 -12.537 2 2
-47.845 -10.179 2 2
-42.215 -14.201 2 2
-42.297 -20.665 2 2
-38.826 -13.576 2 2
-50.67 -12.09 2 2
-49.844 -16.292 2 2
-46.381 -10.556 2 2
-45.364 -16.941 2 2
-45.29 -15.262 2 2
-51.528 -5.2664 2 2
-34.986 -16.993 2 2
-48.516 -14.016 2 2
-48.65 -14.227 2 2
-47.433 -20.168 2 2
-48.698 -10.771 2 2
-38.764 -19.701 2 2
-39.505 -12.182 2 2
-48.49 -9.8984 2 2
-48.577 -13.76 2 2
-35.375 -15.141 2 2
-41.949 4.7126 2 2
-39.26 -15.951 2 2
-39.162 -18.56 2 2
-39.667 -17.524 2 2
-52.165 -15.526 2 2
-38.572 0.31908 2 2
-53.648 -12.29 2 2
-47.606 -17.673 2 2
-41.348 -12.823 2 2
-50.761 -15.125 2 2
-27.554 2.4209 2 2
-52.446 -9.362 2 2
-44.562 -21.633 2 2
-50.463 -16.626 2 2
1.8429 28.915 2 2
-46.679 -21.816 2 2
-37.205 -14.744 2 2
-37.644 -16.212 2 2
-51.804 -16.415 2 2
-49.249 -16.249 2 2
-46.6 -11.762 2 2
-32.892 0.36658 2 2
-50.872 -11.845 2 2
-53.528 -13.909 2 2
-44.128 -20.442 2 2
-25.833 -5.6888 2 2
-41.966 -12.231 2 2
-40.923 -12.805 2 2
-44.049 -16.773 2 2
-53.425 -13.898 2 2
-34.811 -12.343 2 2
-28.706 -0.1593 2 2
-49.896 -18.803 2 2
-37.119 -20.276 2 2
-49.227 -19.161 2 2
-30.334 3.8933 2 2
-47.407 -13.211 2 2
-36.037 -10.113 2 2
-41.348 -12.146 2 2
21.413 34.12 2 2
-44.181 -17.365 2 2
-47.428 -13.309 2 2
-35.093 -14.511 2 2
-53.352 -10.242 2 2
-46.846 -21.008 2 2
-47.644 -8.3186 2 2
-47.141 -10.384 2 2
-31.538 -12.811 2 2
-43.017 -15.673 2 2
-48.443 -11.564 2 2
-50.907 -12.213 2 2
-31.977 -1.9907 2 2
-39.99 -12.219 2 2
-46.982 -10.905 2 2
-43.803 -14.78 2 2
-33.617 -2.7846 2 2
-37.063 -14.567 2 2
-49.98 -13.103 2 2
-47.439 -12.22 2 2
25.608 -17.759 2 2
-49.005 -16.356 2 2
-38.873 7.1609 2 2
-53.278 -13.07 2 2
-38.876 -14.487 2 2
-45.533 -23.812 2 2
-39.672 12.377 3 2
-39.593 5.1281 3 2
-39.181 2.3814 3 2
-43.803 9.8091 3 2
-36.701 5.4502 3 2
-44.598 11.414 3 2
-39.609 12.405 3 2
-41.967 11.611 3 2
-44.049 10.392 3 2
-24.474 -10.764 3 2
-38.956 15.289 3 2
-39.32 16.812 3 2
-41.804 10.389 3 2
-44.856 10.36 3 2
-36.392 7.4775 3 2
-35.525 6.4512 3 2
-40.712 8.1751 3 2
-43.388 13.935 3 2
-40.204 0.98952 3 2
-38.821 12.704 3 2
-36.781 5.397 3 2
-44.122 11.261 3 2
-41.452 14.114 3 2
-35.464 6.4719 3 2
-43.005 13.011 3 2
-44.874 14.133 3 2
-44.074 10.339 3 2
-42.156 14.553 3 2
-43.971 10.391 3 2
-45.8 13.947 3 2
-43.469 11.817 3 2
-43.017 13.583 3 2
-41.543 14.025 3 2
-41.629 8.8965 3 2
-42.88 13.266 3 2
-42.879 7.7137 3 2
-40.251 11.859 3 2
-41.419 15.924 3 2
-43.837 12.469 3 2
-36.802 5.6922 3 2
-45.3 14.552 3 2
-39.619 12.368 3 2
-41.903 10.708 3 2
-44.581 8.9983 3 2
-43.961 17.962 3 2
-43.985 15.374 3 2
-39.032 -1.8647 3 2
-44.957 11.132 3 2
-44.275 7.6702 3 2
-42.737 11.688 3 2
-39.155 11.924 3 2
-40.431 3.7062 3 2
-45.222 14.443 3 2
-43.695 15.087 3 2
-43.997 13.312 3 2
-45.549 14.957 3 2
-38.898 9.3453 3 2
-45.415 14.079 3 2
-36.326 5.679 3 2
-46.346 12.816 3 2
-42.72 14.326 3 2
-43.282 12.448 3 2
-43.561 12.023 3 2
-42.763 16.848 3 2
-42.875 15.958 3 2
-36.993 5.4118 3 2
-42.619 9.4118 3 2
-41.373 14.612 3 2
-41.489 9.7506 3 2
-43.361 13.7 3 2
-43.228 7.644 3 2
-42.958 10.616 3 2
-44.613 10.85 3 2
-40.713 8.0908 3 2
-42.227 8.4973 3 2
-39.386 17.053 3 2
-43.913 8.6201 3 2
-44.509 15.069 3 2
-37.426 11.395 3 2
-32.954 14.216 3 2
-42.264 10.83 3 2
-37.06 6.7737 3 2
-42.429 14.28 3 2
-44.919 15.711 3 2
-40.243 0.83926 3 2
-40.285 11.949 3 2
-41.827 16.55 3 2
-46.134 17.566 3 2
-26.621 38.967 3 2
-39.655 5.0823 3 2
-41.813 12.492 3 2
-40.842 -3.4438 3 2
-46.69 15.674 3 2
-44.11 11.568 3 2
-42.653 12.728 3 2
-42.308 11.717 3 2
-39.554 5.0897 3 2
-43.397 10.66 3 2
-45.779 13.675 3 2
-38.563 11.747 3 2
-38.374 9.6005 3 2
-36.135 12.382 3 2
-40.915 12.47 3 2
-36.295 7.7426 3 2
-38.865 15.211 3 2
-46.173 17.595 3 2
-40.373 11.397 3 2
-41.871 10.334 3 2
-36.695 5.3647 3 2
-40.7 9.7056 3 2
-34.577 6.5257 3 2
-37.117 5.4021 3 2
-42.033 14.885 3 2
-44.857 10.36 3 2
-43.113 13.816 3 2
-40.659 17.475 3 2
-36.643 9.7812 3 2
-38.001 14.22 3 2
-39.314 2.4417 3 2
-42.649 16.176 3 2
-42.77 15.75 3 2
-41.16 10.898 3 2
-36.027 8.3991 3 2
-39.752 14.051 3 2
-39.327 8.5677 3 2
-42.872 9.4674 3 2
-43.703 15.073 3 2
-36.812 8.5435 3 2
-46.5 13.21 3 2
-36.596 12.197 3 2
-39.563 5.8491 3 2
-41.554 10.449 3 2
-39.949 10.178 3 2
-40.178 8.9581 3 2
-38.922 10.128 3 2
-36.301 9.7257 3 2
-36.31 5.6481 3 2
-44.061 14.085 3 2
-42.907 14.907 3 2
-37.242 8.4505 3 2
-35.063 -11.818 3 2
-44.06 12.727 3 2
-39.473 9.807 3 2
-38.538 9.6053 3 2
-43.884 14.555 3 2
-37.049 5.3908 3 2
-41.947 1.0124 3 2
-43.516 12.313 3 2
-26.707 -14.738 3 2
-43.771 7.3675 3 2
-39.177 2.2356 3 2
-36.582 9.5641 3 2
-42.584 16.091 3 2
-39.764 13.954 3 2
-44.26 15.282 3 2
-39.507 7.0833 3 2
-39.791 2.5454 3 2
-35.054 -11.537 3 2
-44.93 -4.8538 3 2
40.516 28.888 3 2
-40.168 10.122 3 2
-36.731 13.845 3 2
-39.474 16.196 3 2
-43.969 14.496 3 2
-39.249 14.351 3 2
-40.176 14.818 3 2
-42.078 11.038 3 2
-44.854 14.788 3 2
-37.177 14.954 3 2
-45.249 15.464 3 2
-42.565 14.967 3 2
-37.721 8.5216 3 2
-40.76 6.6813 3 2
-43.925 12.255 3 2
-34.807 4.8066 3 2
-38.794 -4.7691 3 2
-38.013 11.653 3 2
-39.568 12.342 3 2
-38.053 14.253 3 2
-43.813 14.58 3 2
-42.168 9.9205 3 2
-46.468 15.096 3 2
-32.527 11.149 3 2
-33.113 -0.92449 3 2
-34.979 -11.887 3 2
-34.018 11.931 3 2
-39.851 0.90696 3 2
-36.719 5.7761 3 2
-40.857 1.1032 3 2
-46.917 13.978 3 2
-39.206 11.677 3 2
-34.283 -21.69 3 2
-38.914 9.2971 3 2
-6.9969 34.882 3 2
-40.834 7.0114 3 2
-40.722 9.6024 3 2
-34.373 -22.071 3 2
-45.669 14.943 3 2
-41.95 12.556 3 2
-27.812 -1.8101 3 2
-40.674 9.547 3 2
-43.226 15.449 3 2
-41.68 10.992 3 2
-41.496 16.01 3 2
-42.384 8.6614 3 2
-44.83 15.433 3 2
-39.144 18.522 3 2
-42.66 11.058 3 2
-44.536 9.1377 3 2
-41.365 8.6089 3 2
-39.132 8.8778 3 2
-42.82 13.317 3 2
-41.267 9.2829 3 2
-43.455 7.52 3 2
-38.55 7.4122 3 2
-34.864 4.839 3 2
-42.056 14.312 3 2
-47.948 15.548 3 2
-43.089 15.143 3 2
-42.875 17.21 3 2
-45.484 12.089 3 2
-34.919 10.303 3 2
-43.903 12.709 3 2
-42.593 13.184 3 2
-42.939 12.579 3 2
-37.412 10.721 3 2
40.965 5.558 3 2
-36.673 5.2424 3 2
-43.134 15.048 3 2
-32.863 11.418 3 2
-43.485 7.6469 3 2
-39.407 15.4 3 2
-39.587 -2.0797 3 2
-46.16 13.519 3 2
-39.389 16.359 3 2
-41.923 -9.1675 3 2
-42.01 13.382 3 2
-38.752 15.359 3 2
-38.878 17.215 3 2
-35.347 6.5055 3 2
-43.165 15.685 3 2
15.676 32.14 3 2
-43.098 12.621 3 2
-43.001 7.5882 3 2
-41.913 7.3392 3 2
-32.974 14.208 3 2
-42.918 15.279 3 2
-38.884 19.009 3 2
-37.872 -1.9722 3 2
-39.268 2.4366 3 2
-43.094 12.507 3 2
-40.681 14.745 3 2
-40.567 14.802 3 2
-34.833 -11.675 3 2
-35.925 12.405 3 2
-42.196 12.74 3 2
-36.744 9.7759 3 2
-42.061 14.526 3 2
-46.043 17.375 3 2
-34.354 1.3413 3 2
-34.947 -11.919 3 2
-39.034 8.2794 3 2
-41.861 18.763 3 2
-41.479 11.126 3 2
-31.848 -0.25576 3 2
-30.946 4.5369 3 2
-43.883 8.5992 3 2
-31.962 -0.28412 3 2
-40.462 3.7763 3 2
-45.69 14.909 3 2
-31.488 6.1538 3 2
-42.833 8.8692 3 2
-41.112 13.441 3 2
-38.027 10.665 3 2
-38.786 12.685 3 2
-36.675 12.883 3 2
-40.393 15.001 3 2
-36.086 12.466 3 2
-46.887 15.987 3 2
-36.193 12.244 3 2
-31.507 6.2808 3 2
-38.969 7.5032 3 2
-42.343 12.444 3 2
-42.055 15.351 3 2
-32.321 4.6115 3 2
-43.935 17.906 3 2
-37.673 -10.318 3 2
-47.619 14.169 3 2
-43.266 9.6292 3 2
-39.84 13.968 3 2
-37.017 8.1352 3 2
-36.158 7.8529 3 2
-38.931 18.979 3 2
-32.968 14.21 3 2
19.013 51.98 3 2
-34.271 -21.745 3 2
-44.129 11.269 3 2
-35.099 10.228 3 2
-41.101 15.954 3 2
-45.56 13.29 3 2
-42.644 13.802 3 2
-43.029 14.025 3 2
-38.675 12.836 3 2
-40.839 17.482 3 2
-41.798 9.5404 3 2
-41.305 15.895 3 2
-36.864 9.4899 3 2
-44.15 12.608 3 2
-34.245 -21.795 3 2
-35.338 -12.741 3 2
-30.299 5.5659 3 2
-45.074 -4.8215 3 2
-38.793 17.167 3 2
-40.898 10.549 3 2
-40.162 11.435 3 2
-34.743 -0.40929 3 2
-44.519 8.1445 3 2
-40.822 6.9953 3 2
-46.878 15.989 3 2
-38.368 -9.8506 3 2
-42.713 10.531 3 2
-43.293 11.566 3 2
-41.984 9.2395 3 2
-42.423 9.8826 3 2
-44.232 7.4369 3 2
-34.464 -11.377 3 2
-41.222 16.684 3 2
-40.917 17.434 3 2
-37.326 15.031 3 2
-46.562 13.378 3 2
-39.16 14.734 3 2
-40.16 11.058 3 2
-38.68 11.083 3 2
-44.348 7.6219 3 2
-45.108 10.092 3 2
-45.379 11.58 3 2
-37.446 11.387 3 2
-34.513 -0.11883 3 2
-43.44 9.0118 3 2
-46.961 13.993 3 2
-40.704 8.0354 3 2
-30.954 4.6652 3 2
-41.946 13.356 3 2
-42.291 7.5236 3 2
-39.518 17.405 3 2
-35.74 9.8617 3 2
24.657 54.667 4 2
30.911 48.976 4 2
29.859 49.8 4 2
25.899 50.687 4 2
-41.034 -4.3919 4 2
28.876 46.114 4 2
29.603 48.998 4 2
24.279 54.134 4 2
26.218 51.959 4 2
30.653 49.916 4 2
30.28 51.027 4 2
28.243 47.177 4 2
31.13 49.457 4 2
30.166 48.348 4 2
30.242 50.38 4 2
34.034 49.464 4 2
31.731 50.191 4 2
28.243 47.219 4 2
32.524 49.611 4 2
30.576 50.588 4 2
24.636 52.516 4 2
27.009 50.649 4 2
27.753 45.888 4 2
27.24 46.007 4 2
31.871 50.177 4 2
-36.465 -3.3564 4 2
29.272 46.059 4 2
22.564 54.49 4 2
31.322 49.803 4 2
-33.69 8.1374 4 2
22.625 54.734 4 2
26.173 52.121 4 2
29.401 53.655 4 2
22.782 54.57 4 2
30.031 50.857 4 2
32.991 49.202 4 2
29.227 50.566 4 2
25.599 50.624 4 2
30.47 48.505 4 2
31.003 49.918 4 2
31.581 46.459 4 2
-40.216 -24.808 4 2
25.768 50.826 4 2
30.433 48.446 4 2
29.66 50.157 4 2
29.481 46.168 4 2
33.069 49.155 4 2
32.022 46.767 4 2
25.497 54.38 4 2
33.949 49.429 4 2
26.527 53.341 4 2
30.445 49.647 4 2
22.586 54.546 4 2
32.532 51.117 4 2
-40.206 -24.849 4 2
26.433 52.011 4 2
-33.533 8.0996 4 2
-27.88 4.8286 4 2
25.517 54.387 4 2
26.589 54.034 4 2
31.939 50.167 4 2
29.92 48.29 4 2
31.14 48.579 4 2
33.457 49.255 4 2
30.599 51.809 4 2
24.682 53.535 4 2
33.177 49.148 4 2
22.397 55.278 4 2
-27.865 4.6857 4 2
25.389 53.945 4 2
24.321 53.198 4 2
33.905 49.462 4 2
31.803 49.544 4 2
-28.898 5.3872 4 2
26.748 50.466 4 2
25.639 54.719 4 2
28.28 46.578 4 2
26.437 50.572 4 2
29.771 52.96 4 2
25.797 54.23 4 2
-40.222 -24.814 4 2
25.9 55.167 4 2
24.318 53.152 4 2
29.41 50.969 4 2
25.61 53.98 4 2
26.011 50.354 4 2
30.08 52.52 4 2
25.321 49.323 4 2
24.939 54.487 4 2
26.465 52.734 4 2
-28.658 5.0989 4 2
26.352 51.965 4 2
-28.001 4.8755 4 2
25.88 54.571 4 2
29.89 48.815 4 2
29.141 47.09 4 2
30.811 49.773 4 2
25.87 51.186 4 2
28.945 47.197 4 2
30.58 49.671 4 2
30.49 48.278 4 2
23.883 54.547 4 2
27.673 54.396 4 2
25.436 53.726 4 2
22.581 54.588 4 2
30.162 48.594 4 2
23.496 53.333 4 2
-33.532 8.0986 4 2
22.979 54.772 4 2
32.774 49.113 4 2
28.911 49.266 4 2
31.915 48.828 4 2
26.53 53.361 4 2
30.364 48.984 4 2
30.564 49.888 4 2
30.287 49.415 4 2
31.183 51.388 4 2
26.966 50.385 4 2
31.627 50.987 4 2
26.132 54.552 4 2
31.203 49.516 4 2
26.554 53.323 4 2
30.746 50.787 4 2
26.123 50.28 4 2
28.108 46.258 4 2
31.706 49.54 4 2
30.406 48.162 4 2
27.415 46.461 4 2
30.782 48.066 4 2
26.838 50.271 4 2
32.157 46.699 4 2
30.661 48.677 4 2
28.038 52.068 4 2
32.061 46.813 4 2
32.057 46.767 4 2
-54.484 0.30563 5 2
-58.144 2.7657 5 2
-56.926 3.7979 5 2
-49.47 4.24 5 2
-42.27 -2.5019 5 2
-57.053 3.4867 5 2
-53.619 -1.411 5 2
-57.614 1.3866 5 2
-46.236 -0.94723 5 2
-56.321 4.2789 5 2
-43.939 -8.2894 5 2
-47.456 -0.3188 5 2
-53.984 4.6945 5 2
-57.825 3.9094 5 2
-40.193 -0.86369 5 2
-53.387 3.0743 5 2
-47.673 -0.87953 5 2
-53.939 0.24272 5 2
-42.267 -5.1748 5 2
-40.098 -0.91024 5 2
-57.966 2.1905 5 2
-32.502 1.7717 5 2
-55.16 0.97496 5 2
-57.597 3.7312 5 2
-57.512 3.2802 5 2
-57.053 1.4184 5 2
-54.932 -0.48415 5 2
-42.421 -5.2085 5 2
-42.581 -2.0346 5 2
-54.193 2.525 5 2
-53.469 4.2791 5 2
-56.333 4.043 5 2
-54.529 4.9389 5 2
-42.672 -3.7563 5 2
-45.026 5.8565 5 2
-43.874 -8.3927 5 2
-48.779 1.033 5 2
-53.705 4.5989 5 2
-40.292 -4.5196 5 2
-56.209 1.9118 5 2
-47.985 -0.83231 5 2
-42.696 -1.7859 5 2
-43.661 -4.7115 5 2
-54.529 4.0814 5 2
-42.376 -1.4873 5 2
-41.231 -0.86192 5 2
-53.103 4.1463 5 2
-53.222 4.5999 5 2
-54.592 4.8024 5 2
-41.666 -2.8942 5 2
-51.243 -0.83703 5 2
-43.523 -6.1688 5 2
-52.855 1.2133 5 2
-46.439 0.039862 5 2
-53.665 7.3248 5 2
-42.825 -5.2893 5 2
-57.147 4.133 5 2
-43.139 -1.2383 5 2
-54.665 3.5283 5 2
-40.225 -0.23092 5 2
-53.283 1.3178 5 2
-50.941 0.23356 5 2
-54.773 2.8373 5 2
-43.469 -4.6251 5 2
-40.566 -1.5491 5 2
-57.755 2.1867 5 2
-52.661 3.4863 5 2
-52.811 3.3109 5 2
-49.378 5.346 5 2
-42.398 -3.9878 5 2
-51.365 1.5245 5 2
-39.392 -1.1601 5 2
-56.03 0.020689 5 2
-57.228 6.3459 5 2
-50.81 4.5401 5 2
-56.6 -1.5269 5 2
-37.198 -4.2818 5 2
-45.767 -9.4499 5 2
-55.131 4.1904 5 2
-57.63 4.0212 5 2
-52.394 4.1067 5 2
-55.086 -5.5579 5 2
-53.167 3.3918 5 2
-38.377 -8.3793 5 2
-48.145 2.1004 5 2
-56.345 1.6829 5 2
-51.92 0.74958 5 2
-40.884 -3.5601 5 2
-54.231 1.6099 5 2
-46.147 -5.985 5 2
-54.138 0.14129 5 2
-40.07 -0.73543 5 2
-40.257 -10.197 5 2
-53.031 1.2012 5 2
-58.42 2.7804 5 2
-47.113 -2.9677 5 2
-49.318 6.8467 5 2
-52.408 3.5712 5 2
-41.401 -0.39794 5 2
-51.557 2.1991 5 2
-54.409 1.9677 5 2
-55.974 4.7711 5 2
-51.61 3.8671 5 2
-47.542 0.13 5 2
-52.491 0.13789 5 2
-45.625 -6.6181 5 2
-49.602 1.5526 5 2
-47.703 1.3034 5 2
-52.738 3.3948 5 2
-45.039 5.8757 5 2
-55.718 0.30128 5 2
-31.892 0.59316 5 2
-53.466 4.8262 5 2
-37.453 -4.41 5 2
-44.113 -11.869 5 2
-51.979 -1.0604 5 2
-38.562 -7.1183 5 2
-51.895 0.21586 5 2
-54.935 -3.5097 5 2
-54.093 5.1911 5 2
-52.937 1.3812 5 2
-55.518 2.105 5 2
-51.992 4.2931 5 2
-52.125 5.8744 5 2
-52.767 3.5895 5 2
-54 2.946 5 2
-54.233 3.9965 5 2
-40.506 -4.2517 5 2
-52.069 1.7088 5 2
-52.156 -0.96368 5 2
-53.922 3.1363 5 2
-54.357 4.2173 5 2
-37.997 -1.3094 5 2
-32.155 4.2813 5 2
-38.995 -0.35257 5 2
-53.614 -1.4181 5 2
-47.344 1.8685 5 2
-57.949 3.9402 5 2
-49.638 1.7157 5 2
-55.81 4.2524 5 2
-52.144 1.0338 5 2
-41.004 -0.73526 5 2
-45.815 5.353 5 2
-50.796 2.6201 5 2
-58.685 2.715 5 2
-44.304 -3.2717 5 2
-39.008 -0.94123 5 2
-53.304 -1.2629 5 2
-52.948 4.9652 5 2
-47.717 -1.1502 5 2
-55.388 4.2151 5 2
-55.602 1.6354 5 2
-52.317 3.8663 5 2
-56.81 3.8097 5 2
-54.579 4.2212 5 2
-35.06 10.218 5 2
-55.373 4.3324 5 2
-38.995 -9.8608 5 2
-56.035 4.5633 5 2
-30.869 -3.7279 5 2
-54.083 -1.0159 5 2
-49.541 2.4234 5 2
-55.018 -0.64957 5 2
-43.781 7.1299 5 2
-54.168 2.0804 5 2
-58.078 4.3512 5 2
-1.1946 5.8173 5 2
-40.764 -10.59 5 2
-50.886 5.4052 5 2
-54.898 0.51576 5 2
-39.953 -4.3101 5 2
-37.691 -10.193 5 2
-47.624 3.3534 5 2
-51.915 0.7475 5 2
-38.071 -2.6229 5 2
-42.425 4.6949 5 2
-54.72 2.9631 5 2
-37.686 -1.8965 5 2
-54.693 5.2917 5 2
-45.24 -8.2312 5 2
-54.399 5.9446 5 2
-45.897 5.2546 5 2
-29.052 -6.2526 5 2
-35.482 2.3445 5 2
-51.967 6.012 5 2
-56.005 2.683 5 2
-58.062 0.48352 5 2
-38.522 -2.2844 5 2
-42.487 -2.0347 5 2
-55.111 1.073 5 2
-47.202 -2.9552 5 2
-42.975 -1.5033 5 2
-31.799 2.4083 5 2
-34.175 3.3277 5 2
-40.394 -1.2129 5 2
-57.7 6.1164 5 2
-53.171 8.1085 5 2
-55.962 2.6401 5 2
-31.772 2.3344 5 2
-50.143 0.87443 5 2
-53.097 2.8155 5 2
-53.194 8.1156 5 2
-53.782 6.9995 5 2
-54.596 6.2134 5 2
-53.156 5.4538 5 2
-57.42 6.7256 5 2
-31.859 2.0855 5 2
-38.497 -6.8782 5 2
-47.771 -7.6192 5 2
-30.446 3.8722 5 2
-31.819 2.1597 5 2
-56.492 1.7655 5 2
-31.828 2.3913 5 2
-35.492 2.3614 5 2
-53.205 8.0652 5 2
-31.833 2.1573 5 2
-55.12 -0.76242 5 2
-57.13 4.7917 5 2
-55.977 5.1712 5 2
-50.44 3.7807 5 2
-47.106 -2.9664 5 2
-57.07 3.2867 5 2
-54.117 1.9262 5 2
-43.535 -6.0446 5 2
-49.742 1.7325 5 2
-50.844 2.9839 5 2
-31.024 4.5892 5 2
-41.44 -2.2767 5 2
-57.327 4.9245 5 2
-55.356 1.2941 5 2
-52.029 5.9193 5 2
-56.937 3.818 5 2
-56.078 -0.25338 5 2
-12.367 40.344 5 2
-44.392 0.99986 5 2
-33.584 2.2674 5 2
-45.869 -0.16929 5 2
-44.724 -18.901 5 2
-55.17 -0.67142 5 2
-52.587 -10.354 5 2
-52.26 1.5304 5 2
-56.918 3.1598 5 2
-49.967 3.2359 5 2
-51.997 4.8265 5 2
-43.832 5.8387 5 2
-54.594 3.697 5 2
-55.338 3.7764 5 2
-8.2881 25.056 5 2
-42.025 -2.6763 5 2
-31.678 10.402 5 2
-56.511 -3.3988 5 2
-41.984 0.96672 5 2
-56.794 2.3424 5 2
-49.432 6.4772 5 2
-53.888 1.5855 5 2
-56.705 -0.52838 5 2
-37.496 1.5229 5 2
-57.43 1.4012 5 2
-49.707 2.397 5 2
-51.94 -1.549 5 2
-51.009 4.3524 5 2
-38.207 -18.885 5 2
-51.833 3.2655 5 2
-53.475 -3.3428 5 2
-55.151 -2.0864 5 2
-49.633 1.8908 5 2
-48.658 -14.063 5 2
-56.811 6.0582 5 2
-24.88 15.894 5 2
-52.596 5.6252 5 2
-37.98 -5.3339 5 2
-49.682 1.6624 5 2
-31.876 3.9351 5 2
-51.982 1.3986 5 2
-31.674 10.472 5 2
-42.354 -1.1581 5 2
-37.807 -3.1275 5 2
-54.212 -0.99251 5 2
-42.727 -2.8777 5 2
-47.335 -0.24332 5 2
-56.647 2.6794 5 2
-41.114 -14.946 5 2
-53.634 7.4476 5 2
-35.028 -18.068 5 2
-31.89 3.1484 5 2
-55.987 4.7964 5 2
-55.057 5.1743 5 2
-39.11 -13.148 5 2
-44.012 -22.483 5 2
-55.941 4.8331 5 2
5.8817 27.895 5 2
-32.019 4.0584 5 2
-37.72 -10.209 5 2
-37.24 -0.54433 5 2
-37.69 -10.445 5 2
-37.662 -10.409 5 2
-43.773 1.2132 5 2
-55.583 1.7962 5 2
-49.283 4.3029 5 2
-58.198 3.5882 5 2
-56.168 5.9178 5 2
-42.275 -2.1269 5 2
-46.921 6.6694 5 2
-53.249 5.5817 5 2
-50.343 -0.67602 5 2
-32.021 4.1196 5 2
-56.153 2.1667 5 2
-47.066 1.7335 5 2
-35.485 2.3355 5 2
-45.64 -6.6258 5 2
-41.816 -7.2435 5 2
-50.591 2.4508 5 2
-48.597 -6.2652 5 2
-39.59 -1.162 5 2
-58.41 4.5841 5 2
-56.998 5.6854 5 2
-56.277 5.8139 5 2
-49.107 7.1001 5 2
-57.297 6.5105 5 2
-42.947 -1.4192 5 2
-33.989 11.88 5 2
-31.658 10.202 5 2
-31.657 4.1465 5 2
-51.608 0.81842 5 2
31.415 26.22 6 2
38.775 27.668 6 2
37.124 27.632 6 2
34.793 24.716 6 2
36.869 24.897 6 2
33.006 28.432 6 2
35.446 28.574 6 2
34.914 25.81 6 2
35.204 29.17 6 2
38.151 27.823 6 2
34.985 27.232 6 2
30.554 30.788 6 2
27.443 29.139 6 2
34.782 29.085 6 2
33.243 29.941 6 2
33.19 29.891 6 2
35.073 34.876 6 2
31.309 26.356 6 2
33.72 30.45 6 2
35.055 25.903 6 2
35.098 27.284 6 2
31.698 25.661 6 2
34.163 28.145 6 2
35.31 23.273 6 2
31.696 25.516 6 2
35.694 31.507 6 2
35.795 28.805 6 2
33.109 25.102 6 2
33.222 29.494 6 2
27.056 28.718 6 2
35.071 34.882 6 2
31.17 33.133 6 2
34.638 29.733 6 2
32.228 26.539 6 2
36.45 24.879 6 2
35.674 29.875 6 2
30.549 30.747 6 2
37.236 26.91 6 2
30.086 26.9 6 2
-39.907 -10.299 6 2
34.636 24.367 6 2
31.538 26.968 6 2
30.436 27.692 6 2
30.572 25.089 6 2
38.278 27.18 6 2
31.248 30.915 6 2
35.939 25.539 6 2
37.318 26.778 6 2
-33.617 -2.8364 6 2
33.767 28.74 6 2
35.338 27.391 6 2
34.007 27.748 6 2
27.052 28.704 6 2
30.476 30.573 6 2
30.883 28.789 6 2
30.754 30.814 6 2
32.327 24.807 6 2
36.23 26.762 6 2
30.555 27.918 6 2
31.341 27.553 6 2
32.365 23.857 6 2
34.181 32.981 6 2
28.777 25.637 6 2
31.562 30.954 6 2
37.159 26.862 6 2
34.857 27.829 6 2
36.353 26.071 6 2
31.578 25 6 2
29.98 33.013 6 2
35.261 30.461 6 2
35.143 25.932 6 2
38.493 27.5 6 2
30.151 25.361 6 2
31.49 24.872 6 2
38.167 27.151 6 2
32.667 32.246 6 2
29.57 32.928 6 2
30.724 28.815 6 2
33.689 27.836 6 2
30.649 25.033 6 2
38.813 27.73 6 2
27.155 27.005 6 2
31.658 25.422 6 2
34.478 31.219 6 2
36.878 24.63 6 2
33.776 26.907 6 2
31.639 28.784 6 2
35.675 29.892 6 2
33.915 31.715 6 2
29.932 28.456 6 2
36.189 31.046 6 2
35.359 27.376 6 2
31.573 24.979 6 2
34.163 25.78 6 2
38.052 23.539 6 2
28.541 25.808 6 2
30.229 28.642 6 2
33.001 30.447 6 2
31.688 28.773 6 2
38.263 27.27 6 2
-43.561 -8.4824 6 2
34.523 27.01 6 2
-34.958 -10.249 6 2
34.511 29.535 6 2
33.209 26.487 6 2
31.684 28.753 6 2
36.651 26.154 6 2
36.65 27.844 6 2
33.954 25.503 6 2
33.904 27.85 6 2
38.008 30.783 6 2
30.852 27.282 6 2
-51.49 -13.069 6 2
33.551 33.846 6 2
26.968 31.286 6 2
30.919 29.622 6 2
-0.92236 56.764 6 2
9.2969 46.179 6 2
30.957 23.897 6 2
35.881 29.03 6 2
32.838 25.779 6 2
33.747 31.837 6 2
37.148 27.722 6 2
30.836 29.933 6 2
32.415 28.997 6 2
34.42 28.612 6 2
35.182 29.493 6 2
35.04 30.9 6 2
32.356 23.958 6 2
31.721 28.034 6 2
31.557 25.556 6 2
34.908 23.023 6 2
28.886 31.337 6 2
38.164 30.279 6 2
33.808 23.735 6 2
36.823 28.628 6 2
33.384 27.308 6 2
35.73 31.741 6 2
34.869 30.297 6 2
31.066 33.392 6 2
31.515 25.251 6 2
29.716 26.393 6 2
7.2235 44.079 6 2
32.548 28.465 6 2
27.678 28.493 6 2
-34.985 -10.215 6 2
34.017 28.151 6 2
9.3444 46.475 6 2
35.709 31.728 6 2
34.23 33.012 6 2
30.968 33.138 6 2
34.306 25.638 6 2
33.391 28.802 6 2
32.304 27.091 6 2
34.238 32.979 6 2
32.31 27.28 6 2
30.491 24.958 6 2
29.369 28.087 6 2
33.502 23.309 6 2
27.705 28.328 6 2
34.993 25.264 6 2
34.216 28.264 6 2
28.718 28.715 6 2
29.656 33.016 6 2
30.227 27.694 6 2
32.013 23.03 6 2
-34.619 -9.9371 6 2
30.962 26.653 6 2
30.278 29.006 6 2
35.17 32.1 6 2
37.364 22.67 6 2
35.154 29.183 6 2
28.766 28.032 6 2
32.504 28.82 6 2
35.782 27.403 6 2
30.697 25.796 6 2
37.017 26.48 6 2
30.308 26.364 6 2
27.189 26.75 6 2
34.96 26.468 6 2
37.209 22.811 6 2
34.866 29.199 6 2
33.609 30.469 6 2
29.265 23.536 6 2
35.107 31.129 6 2
33.245 27.269 6 2
28.754 28.769 6 2
32.416 30.851 6 2
37.198 22.834 6 2
37.38 29.772 6 2
34.065 22.526 6 2
27.883 28.747 6 2
32.74 31.987 6 2
33.062 28.453 6 2
33.479 24.329 6 2
33.651 23.374 6 2
38.051 23.491 6 2
33.983 25.758 6 2
33.525 23.307 6 2
33.701 33.744 6 2
30.787 28.746 6 2
32.92 28.142 6 2
34.044 23.001 6 2
27.215 26.906 6 2
31.386 26.308 6 2
34.678 26.201 6 2
7.3773 44.982 6 2
34.851 27.396 6 2
34.772 23.828 6 2
31.724 30.184 6 2
35.675 21.738 6 2
38.03 28.023 6 2
35.018 25.932 6 2
36.542 31.598 6 2
38.116 27.884 6 2
30.224 26.376 6 2
34.795 23.033 6 2
35.805 25.405 6 2
28.861 27.026 6 2
36.581 26.291 6 2
29.538 26.387 6 2
-42.724 5.65 6 2
28.75 25.674 6 2
29.483 29.666 6 2
35.747 30.707 6 2
31.482 27.102 6 2
-40.609 -10.847 6 2
35.829 31.569 6 2
32.852 32.09 6 2
36.547 31.684 6 2
36.621 31.639 6 2
32.92 32.153 6 2
34.111 32.767 6 2
36.7 29.192 6 2
36.875 24.645 6 2
35.402 25.875 6 2
37.899 30.496 6 2
30.923 25.863 6 2
31.353 22.93 6 2
36.992 28.667 6 2
36.639 29.314 6 2
38.271 30.826 6 2
34.192 26.554 6 2
32.781 28.962 6 2
27.274 31.335 6 2
34.767 27.414 6 2
36.879 31.893 6 2
32.861 31.865 6 2
35.484 25.059 6 2
38.054 30.652 6 2
35.5 25.197 6 2
32.042 25.675 6 2
34.046 30.975 6 2
37.023 28.536 6 2
31.338 29.686 6 2
38.535 28.949 6 2
31.29 32.203 6 2
27.649 29.26 6 2
29.708 29.613 6 2
34.329 29.152 6 2
32.038 23.139 6 2
32.41 26.97 6 2
27.322 29.27 6 2
35.18 32.117 6 2
27.634 29.116 6 2
31.7 33.541 6 2
36.837 25.101 6 2
38.09 27.016 6 2
9.4401 46.46 6 2
37.537 29.852 6 2
31.932 26.866 6 2
28.658 29.311 6 2
32.911 25.376 6 2
32.112 26.159 6 2
30.674 32.933 6 2
30.924 33.592 6 2
34.81 25.686 6 2
9.2576 46.323 6 2
34.265 26.389 6 2
29.271 29.164 6 2
34.118 31.073 6 2
30.239 26.369 6 2
8.7181 46.261 6 2
26.529 29.526 6 2
34.118 22.738 6 2
32.839 29.6 6 2
35.685 30.733 6 2
37.829 30.409 6 2
-22.702 -7.7553 7 2
-30.015 -12.512 7 2
-25.322 -1.5038 7 2
-30.703 -18.742 7 2
-27.102 -10.042 7 2
-30.014 -18.527 7 2
-25.009 -2.4593 7 2
-28.988 -10.314 7 2
-44.19 -2.9689 7 2
-31.693 -16.697 7 2
-32.243 -7.859 7 2
-26.629 -7.0877 7 2
-23.941 -3.879 7 2
-20.554 -4.7507 7 2
-28.213 -6.115 7 2
-25.086 -3.8148 7 2
-25.564 -7.1211 7 2
-25.1 -3.7685 7 2
-30.781 -14.188 7 2
-25.743 -5.3546 7 2
-21.946 -2.303 7 2
-45.738 6.833 7 2
-21.962 -2.2352 7 2
-26.002 -9.218 7 2
-21.897 -2.3327 7 2
-21.902 -2.2673 7 2
-28.287 -16.856 7 2
-25.153 -5.7732 7 2
-36.806 4.6655 7 2
-30.904 -18.684 7 2
-25.203 -3.8556 7 2
-22.993 0.3464 7 2
-24.146 -10.435 7 2
-21.878 -5.578 7 2
-25.561 -0.79757 7 2
-26.072 -0.026647 7 2
-20.539 -4.5313 7 2
-24.126 -10.464 7 2
-32.391 -6.026 7 2
-30.08 -6.8141 7 2
-46.807 9.8912 7 2
-23.288 0.03926 7 2
-22.673 -7.7846 7 2
-22.109 -6.1221 7 2
-20.695 -4.1586 7 2
-26.773 -6.7885 7 2
-34.346 -12.986 7 2
-22.04 -2.236 7 2
-44.14 -3.0377 7 2
-22.019 -2.1391 7 2
-33.926 -9.7633 7 2
-29.743 -9.5382 7 2
-19.809 -6.6764 7 2
-20.984 -3.6173 7 2
-20.985 -3.5572 7 2
-21.854 -2.2609 7 2
-24.778 -3.4742 7 2
-26.771 -10.149 7 2
-20.759 -6.7454 7 2
-19.87 -6.1937 7 2
-21.628 -7.1751 7 2
26.84 30.946 7 2
-23.229 -9.6172 7 2
-29.196 -8.7956 7 2
-20.965 -3.5387 7 2
-33.681 -12.515 7 2
-30.444 -10.198 7 2
-26.603 -3.541 7 2
-28.163 -8.8757 7 2
-45.601 -13.06 7 2
-25.54 1.0941 7 2
-20.896 -3.3112 7 2
-25.115 -11.201 7 2
-13.931 -17.403 7 2
-23.098 -5.9606 7 2
-23.916 -1.9016 7 2
-33.851 -9.8659 7 2
-32.064 -6.315 7 2
-23.683 -8.7602 7 2
-34.413 -12.612 7 2
-35.575 -6.2513 7 2
-29.849 -12.654 7 2
-28.405 -6.2722 7 2
-30.115 -12.155 7 2
-28.924 -4.642 7 2
-24.723 -2.2543 7 2
-20.994 -9.9419 7 2
-35.174 -2.6419 7 2
-33.782 -12.869 7 2
-31.636 -4.8464 7 2
-22.794 -4.1728 7 2
-29.354 -6.4931 7 2
-28.085 -6.3708 7 2
-24.547 -5.2673 7 2
-29.918 1.489 7 2
-47.426 -1.7223 7 2
-35.139 -6.9832 7 2
-35.85 -2.3165 7 2
-18.738 -5.7042 7 2
-28.884 -6.3113 7 2
-34.379 -12.633 7 2
-34.201 -11.037 7 2
-34.292 -11.691 7 2
-27.136 -0.66309 7 2
-25.495 1.2555 7 2
-34.374 -5.8603 7 2
-21.035 -9.9852 7 2
-27.281 -6.5636 7 2
6.493 17.702 7 2
-27.426 -4.3648 7 2
-21.587 -5.2437 7 2
-35.929 -10.606 7 2
-28.763 -8.6521 7 2
-25.149 -11.345 7 2
-38.364 -21.633 7 2
-25.737 -7.5011 7 2
-23.881 -1.9102 7 2
-25.217 -7.0967 7 2
-13.965 -17.384 7 2
-25.021 -11.092 7 2
-32.344 -6.0461 7 2
-25.032 -1.5531 7 2
-25.357 -5.8567 7 2
-26.488 -0.93602 7 2
-32.078 -5.1499 7 2
-34.319 -13 7 2
-29.08 -6.4561 7 2
-34.166 -6.1527 7 2
-34.61 -5.1972 7 2
-29.565 2.0384 7 2
-24.292 -3.8767 7 2
-21.81 -5.5378 7 2
-24.027 -10.309 7 2
-25.032 -1.5566 7 2
-28.995 -10.339 7 2
-31.9 -0.48264 7 2
-26.372 -4.9532 7 2
-19.79 -6.7797 7 2
-32.229 -6.2439 7 2
-32.627 -10.824 7 2
-41.614 2.4895 7 2
-41.586 -10.994 7 2
-54.322 -11.914 7 2
36.264 -2.2929 7 2
-27.425 -7.3346 7 2
-43.343 3.3568 7 2
-28.951 -12.318 7 2
-35.288 -14.772 7 2
-29.975 -6.1328 7 2
-30.938 -7.5905 7 2
-43.1 -19.338 7 2
-28.09 -7.506 7 2
-22.915 0.32964 7 2
-27.26 -6.4951 7 2
-29.93 -18.499 7 2
-30.433 -9.4318 7 2
-40.428 3.3117 7 2
-34.002 -5.6291 7 2
-35.043 -8.4572 7 2
-34.66 -1.6971 7 2
-33.864 -6.6296 7 2
-27.308 -7.7685 7 2
-30.415 -0.78935 7 2
-19.669 -2.9918 7 2
-25.117 -7.0691 7 2
-30.313 -18.616 7 2
-26.453 -7.2751 7 2
-27.964 2.1751 7 2
-32.153 -6.2786 7 2
-32.117 -6.4042 7 2
-23.121 -7.3068 7 2
-33.328 -8.384 7 2
-31.454 -9.3809 7 2
-20.898 -0.75548 7 2
-24.481 -5.1641 7 2
-28.838 -4.5553 7 2
-26.697 -4.7809 7 2
-25.53 -1.632 7 2
-24.175 -5.2427 7 2
-31.931 -4.5592 7 2
-23.141 0.12559 7 2
-53.79 -10.046 7 2
-24.421 -3.8599 7 2
-34.467 -7.7487 7 2
-21.22 -6.8323 7 2
-54.296 -16.037 7 2
-42.404 3.2285 7 2
-31.801 -5.6491 7 2
-31.769 -5.1848 7 2
-37.646 -6.3103 7 2
-22.72 -5.7208 7 2
-30.502 -10.017 7 2
-30.463 -10.429 7 2
-43.755 -8.4336 7 2
-50.941 -10.655 7 2
-47.012 3.6562 7 2
-30.581 -2.7088 7 2
-24.527 -1.5562 7 2
-30.547 -10.255 7 2
-27.179 -4.8852 7 2
-22.952 0.40278 7 2
-28.455 -5.1865 7 2
-29.985 -9.6774 7 2
-26.913 -4.8118 7 2
-19.106 -5.0956 7 2
-20.613 -5.775 7 2
-27.399 -7.2973 7 2
-35.682 -1.3161 7 2
-31.042 -5.5212 7 2
-28.616 -8.529 7 2
-34.33 -16.946 7 2
-30.551 -18.873 7 2
-32.581 -5.6387 7 2
-23.098 -5.8878 7 2
-20.475 -5.8026 7 2
-32.839 -9.4055 7 2
-29.077 -3.9838 7 2
-32.623 -10.413 7 2
-23.514 -8.0518 7 2
-29.315 -6.8141 7 2
-25.822 -4.8872 7 2
16.435 29.722 7 2
-24.338 -3.9363 7 2
-36.678 -3.3148 7 2
-30.414 -6.8533 7 2
-31.994 -6.4528 7 2
-30.587 -3.8201 7 2
-31.251 -6.759 7 2
-32.167 -6.1727 7 2
-23.95 1.0068 7 2
-28.118 -7.4889 7 2
-24.594 -1.5401 7 2
-34.356 -12.396 7 2
-31.618 -9.5016 7 2
-45.532 1.6005 7 2
-31.604 -8.2278 7 2
-24.571 -9.2236 7 2
-32.738 14.404 7 2
-29.784 -4.8646 7 2
-36.833 -0.11337 7 2
-25.971 -9.1893 7 2
-32.454 -3.7039 7 2
-19.554 -3.0096 7 2
-32.586 -3.5999 7 2
-25.836 -6.4703 7 2
-22.149 -5.6462 7 2
-19.605 -5.3589 7 2
-19.578 -3.0071 7 2
-20.96 -7.1385 7 2
-17.514 -7.0646 7 2
-18.688 -3.1998 7 2
-23.194 -9.6431 7 2
-35.254 -2.6329 7 2
-27.084 -4.5851 7 2
-24.787 -0.47433 7 2
-22.167 -3.5291 7 2
-31.637 10.326 7 2
-35.564 -19.518 7 2
-26.177 0.19676 7 2
-27.782 4.8426 7 2
-20.947 -7.2464 7 2
-32.154 -10.269 7 2
-36.555 -5.7969 7 2
-26.952 -8.9525 7 2
-53.645 -0.09937 7 2
-31.528 -6.4689 7 2
-31.157 2.4077 7 2
-42.688 -10.245 7 2
-32.271 -12.111 7 2
-35.903 -1.4166 7 2
-23.699 -3.3186 7 2
-34.115 1.0382 7 2
-27.106 -4.5729 7 2
-25.212 -5.8918 7 2
-20.646 -5.78 7 2
-18.506 -3.1672 7 2
-31.508 -6.5732 7 2
-19.936 -6.2818 7 2
-32.401 -3.6628 7 2
-22.688 -4.1416 7 2
-32.74 -8.3425 7 2
-41.587 2.4806 7 2
-34.348 -8.1147 7 2
-25.069 -1.6316 7 2
-30.224 -3.9098 7 2
-18.353 -3.0175 7 2
-18.303 -2.9385 7 2
-27.349 0.67271 7 2
-35.988 -6.1531 7 2
-30.485 -2.7567 7 2
-34.714 -5.8468 7 2
-32.327 -8.9283 7 2
-26.386 -0.52438 7 2
-32.487 -3.7735 7 2
-29.856 -13.653 7 2
-26.905 0.59172 7 2
-23.91 3.7695 7 2
-20.792 -4.0883 7 2
-40.675 -2.7871 7 2
-20.025 -6.2768 7 2
-38.042 -13.819 7 2
-29.835 -18.493 7 2
-17.531 -7.0772 7 2
-32.147 -5.3505 7 2
-31.039 -1.3829 7 2
-24.989 -0.050996 7 2
-19.435 -5.2611 7 2
-29.31 -2.8127 7 2
-32.772 -9.4349 7 2
13.723 31.405 7 2
-16.247 -4.5778 7 2
-31.15 -1.4856 7 2
-28.61 -7.5562 7 2
-26.321 -0.42385 7 2
-42.699 -7.6765 7 2
-35.695 -19.592 7 2
-52.067 -2.6245 7 2
-19.982 -5.6366 7 2
16.707 29.7 7 2
-35.389 -3.2545 7 2
-44.606 -2.6412 7 2
16.16 30.439 7 2
-26.318 -3.2716 7 2
-30.193 -6.8074 7 2
16.2 29.831 7 2
-35.376 -3.2027 7 2
3.338 34.531 7 2
-27.284 -0.41418 7 2
16.352 28.817 7 2
20.719 33.801 7 2
20.444 33.702 7 2
-27.025 0.68948 7 2
20.476 33.711 7 2
-26.173 -2.2263 7 2
20.876 33.851 7 2
17.108 29.262 7 2
20.825 33.833 7 2
20.339 33.665 7 2
-29.941 -1.1407 7 2
15.087 30.06 7 2
-24.418 1.7165 7 2
17.205 30.06 7 2
-22.819 -2.0098 7 2
20.891 33.898 7 2
20.79 33.823 7 2
-46.233 2.9966 7 2
-27.528 -3.3254 7 2
-33.646 -8.4597 7 2
16.009 30.003 7 2
-27.631 -2.3265 7 2
16.127 29.872 7 2
-37.884 -6.3625 7 2
-26.207 -0.94615 7 2
-26.967 -0.61544 7 2
16.564 29.626 7 2
-29.093 -2.5818 7 2
14.081 30.384 7 2
20.749 33.809 7 2
15.966 29.994 7 2
20.777 33.82 7 2
20.787 33.814 7 2
14.302 29.617 7 2
20.8 33.826 7 2
20.849 33.842 7 2
5.4539 27.968 7 2
14.973 29.692 7 2
16.124 30.769 7 2
-28.982 -12.479 7 2
-33.962 -1.7665 7 2
-26.485 -1.9771 7 2
14.81 29.8 7 2
-14.556 30.806 7 2
15.047 29.358 7 2
20.772 33.815 7 2
15.818 28.772 7 2
-27.176 2.578 7 2
20.635 33.773 7 2
20.891 33.856 7 2
20.752 33.813 7 2
14.456 30.619 7 2
15.702 30.035 7 2
14.394 30.013 7 2
-19.176 -5.5273 7 2
-15.804 -4.2057 7 2
16.033 29.664 7 2
16.729 29.644 7 2
-29.345 -1.0324 7 2
17.092 29.694 7 2
-46.11 3.2818 7 2
13.988 28.781 7 2
20.837 33.851 7 2
15.671 29.599 7 2
16.543 30.181 7 2
-39.822 -4.8796 7 2
15.573 30.206 7 2
15.337 29.8 7 2
12.927 26.372 7 2
9.1379 17.531 7 2
-26.237 -9.294 7 2
-33.384 -13.116 7 2
-35.831 -0.7983 7 2
-29.911 1.5542 7 2
-21.03 -0.7017 7 2
-24.553 -9.2144 7 2
-19.608 -2.9578 7 2


==> figs/data/pretrain_domain3_tsne.txt <==
-13.194 17.721 1 3
-21.002 8.4901 1 3
-18.544 19.204 1 3
-17.002 10.302 1 3
-17.338 17.577 1 3
-4.6326 19.311 1 3
-22.501 17.482 1 3
-22.294 17.055 1 3
-16.993 10.596 1 3
-24.367 20.358 1 3
-3.376 18.474 1 3
-14.056 14.531 1 3
-14.693 16.715 1 3
-8.4002 11.624 1 3
-23.612 20.807 1 3
-22.02 17.562 1 3
-24.264 20.405 1 3
-20.038 23.908 1 3
-18.203 18.805 1 3
-14.13 14.941 1 3
-21.492 13.634 1 3
-20.722 16.82 1 3
-19.054 8.7383 1 3
-27.675 33.377 1 3
-23.795 16.446 1 3
-23.258 10.424 1 3
-22.92 17.41 1 3
-23.533 17.142 1 3
-22.655 21.065 1 3
-15.363 13.268 1 3
-12.497 17.436 1 3
-15.995 10.625 1 3
-2.3747 17.616 1 3
-19.413 18.328 1 3
-15.034 18.715 1 3
-20.488 10.55 1 3
-20.727 24.217 1 3
-21.198 11.863 1 3
-17.308 10.507 1 3
1.4536 3.2377 1 3
-19.562 6.9856 1 3
-22.481 10.439 1 3
-18.834 15.992 1 3
-18.63 19.265 1 3
-17.136 11.225 1 3
-22.319 16.835 1 3
-24.922 20.147 1 3
-22.377 16.714 1 3
-24.63 20.263 1 3
-21.797 15.968 1 3
-15.76 15.033 1 3
-15.061 13.285 1 3
-19.108 16.561 1 3
-17.663 9.378 1 3
-24.746 20.195 1 3
-17.121 9.3441 1 3
-22.528 22.597 1 3
-22.65 17.641 1 3
-20.971 22.293 1 3
-19.999 8.3139 1 3
-17.014 10.598 1 3
1.4525 2.9597 1 3
-22.473 22.641 1 3
-23.305 16.466 1 3
-23.561 16.511 1 3
-22.182 16.83 1 3
-13.729 14.905 1 3
-19.91 9.0888 1 3
-16.917 15.811 1 3
-22.43 12.424 1 3
-23.833 16.895 1 3
-18.528 19.285 1 3
-12.71 15.041 1 3
-10.912 16.839 1 3
-5.8347 17.808 1 3
-16.886 10.758 1 3
-22.46 10.609 1 3
-13.219 14.5 1 3
3.323 10.37 1 3
-2.3854 7.2571 1 3
-18.123 16.85 1 3
-13.104 14.462 1 3
-19.817 7.7203 1 3
-4.3262 15.365 1 3
-14.469 16.598 1 3
-20.732 7.479 1 3
-18.312 12.028 1 3
-21.349 10.184 1 3
-16.058 19.128 1 3
-5.4851 15.52 1 3
-17.94 17.478 1 3
-22.455 16.731 1 3
-21.556 13.956 1 3
-22.283 15.281 1 3
-20.105 12.967 1 3
-22.33 17.269 1 3
-1.9512 7.2361 1 3
-20.17 16.58 1 3
-4.5029 5.2924 1 3
-16.471 13.485 1 3
-16.864 14.013 1 3
-16.543 13.499 1 3
-21.907 10.952 1 3
-21.373 11.02 1 3
-5.762 9.4895 1 3
-16.948 12.788 1 3
-17.968 20.316 1 3
-19.98 9.5421 1 3
-18.53 12.14 1 3
-16.908 12.723 1 3
-18.655 12.154 1 3
-20.262 12.402 1 3
-15.779 15.139 1 3
-19.915 11.005 1 3
-17.486 14.582 1 3
-14.429 18.849 1 3
-22.562 17.532 1 3
-16.944 10.498 1 3
-19.793 8.1231 1 3
-18.464 9.8281 1 3
-21.227 10.697 1 3
-16.218 13.449 1 3
-18.657 13.355 1 3
-18.592 15.929 1 3
-18.027 17.619 1 3
-21.339 11.877 1 3
-18.123 19.405 1 3
-17.064 10.418 1 3
-19.343 18.481 1 3
-18.688 9.7351 1 3
-18.491 13.273 1 3
0.48088 14.302 1 3
-16.319 15.803 1 3
4.8974 4.2772 1 3
-18.852 16.164 1 3
-22.183 10.168 1 3
-12.53 14.012 1 3
-20.649 17.421 1 3
-19.927 8.0921 1 3
-15.183 13.053 1 3
-15.592 14.405 1 3
-16.281 13.492 1 3
-19.778 11.157 1 3
-19.663 7.3051 1 3
-20.302 8.7796 1 3
-19.84 9.9619 1 3
-19.859 8.6573 1 3
-19.774 8.0079 1 3
-19.518 8.5791 1 3
-19.835 8.9776 1 3
-20.087 8.8319 1 3
-20.029 9.7397 1 3
-20.331 8.1317 1 3
-19.35 8.215 1 3
-19.097 8.1536 1 3
-20.272 8.1177 1 3
-20.384 9.3937 1 3
-19.651 10.142 1 3
-19.728 9.4428 1 3
-19.527 7.9732 1 3
-22.486 12.541 1 3
-20.449 10 1 3
-19.952 8.5743 1 3
-20.097 10.155 1 3
-20.36 8.4631 1 3
-19.866 8.8182 1 3
-19.981 8.3932 1 3
-20.442 9.6485 1 3
-19.79 8.7081 1 3
-20.404 9.0022 1 3
-19.684 7.3264 1 3
-17.357 15.927 1 3
-17.728 16.001 1 3
-18.086 15.882 1 3
-16.796 15.817 1 3
-18.344 15.894 1 3
-18.596 16.095 1 3
-17.963 15.738 1 3
-17.376 15.862 1 3
-18.468 15.91 1 3
-17.958 15.847 1 3
-17.864 15.895 1 3
-18.217 15.875 1 3
-18.402 15.93 1 3
-17.996 15.904 1 3
-18.33 15.819 1 3
-17.821 15.883 1 3
-17.535 16.178 1 3
-17.434 15.827 1 3
3.1327 38.428 2 3
5.5272 7.9238 2 3
4.8992 5.0841 2 3
5.9171 10.024 2 3
7.26 9.2218 2 3
1.9055 4.7417 2 3
3.4116 6.6643 2 3
2.1836 5.0443 2 3
4.8147 6.621 2 3
-0.77451 4.5926 2 3
2.2293 7.6496 2 3
4.3883 7.903 2 3
-0.25575 7.8227 2 3
5.1276 9.1479 2 3
7.4007 9.2672 2 3
3.1185 5.2276 2 3
0.054507 9.641 2 3
5.4996 8.7002 2 3
2.4178 5.662 2 3
5.3155 8.9611 2 3
2.5664 4.8137 2 3
5.4658 6.7792 2 3
6.0993 8.1389 2 3
1.166 5.3276 2 3
1.4291 5.0735 2 3
3.2702 8.8764 2 3
3.4516 7.6754 2 3
-2.4742 11.012 2 3
3.8537 4.9975 2 3
5.8598 6.4343 2 3
4.7377 7.9957 2 3
2.3022 5.0667 2 3
4.2759 5.1648 2 3
-2.4678 10.522 2 3
2.4006 5.0421 2 3
2.7413 3.8414 2 3
6.4001 11.437 2 3
3.6469 5.7065 2 3
4.1597 8.288 2 3
2.3363 4.2116 2 3
6.1225 11.805 2 3
0.23995 5.0215 2 3
-0.11078 20.458 2 3
-0.8377 4.2737 2 3
0.85081 11.26 2 3
2.5594 7.8898 2 3
4.0749 7.9867 2 3
0.83551 5.929 2 3
6.3506 6.9675 2 3
1.057 6.2622 2 3
2.3292 5.3092 2 3
5.9718 8.0671 2 3
1.1803 6.9313 2 3
1.7887 6.4261 2 3
-1.1651 3.7564 2 3
6.1398 8.2126 2 3
1.366 4.4148 2 3
3.6612 4.0685 2 3
4.078 8.5478 2 3
6.2542 6.7557 2 3
-1.4588 11.353 2 3
5.4479 11.652 2 3
0.77426 5.0045 2 3
3.2736 5.6789 2 3
0.28014 6.8309 2 3
2.6987 4.969 2 3
-0.27478 4.5923 2 3
0.32656 5.7677 2 3
3.1536 4.2937 2 3
3.3061 5.3916 2 3
1.7975 13.73 2 3
-0.14902 12.289 2 3
-1.1278 9.9778 2 3
-0.51733 6.0628 2 3
0.88864 5.0868 2 3
5.2086 9.1259 2 3
1.8372 8.3789 2 3
1.0197 20.098 2 3
-0.17967 11.004 2 3
1.7457 4.6068 2 3
-3.1481 10.829 2 3
-0.86974 3.7955 2 3
-0.83222 3.8356 2 3
-0.31449 8.0768 2 3
4.578 8.4289 2 3
3.9011 4.2447 2 3
6.1793 10.158 2 3
3.3282 5.5342 2 3
1.3218 7.1911 2 3
3.8575 6.8148 2 3
0.35713 6.651 2 3
0.97017 7.3397 2 3
-1.8478 9.3205 2 3
2.2289 5.1887 2 3
0.79123 9.6246 2 3
3.933 6.7455 2 3
1.7534 9.3737 2 3
2.1367 9.5779 2 3
2.1008 6.3177 2 3
1.4796 6.7382 2 3
-0.28805 9.5026 2 3
1.1411 6.8729 2 3
3.0665 8.3005 2 3
2.0749 9.5498 2 3
0.0094374 6.8733 2 3
0.2871 5.0632 2 3
-0.92756 8.8807 2 3
0.65276 7.625 2 3
-1.9221 9.3654 2 3
1.5136 8.8951 2 3
0.5841 5.7551 2 3
3.1907 7.3519 2 3
2.8 8.1151 2 3
2.7088 5.0784 2 3
0.13999 6.6197 2 3
1.765 17.536 2 3
1.5166 6.5854 2 3
2.0677 7.5327 2 3
2.4017 8.6771 2 3
-1.955 9.3178 2 3
4.8974 10.808 2 3
3.542 7.9946 2 3
4.3547 6.8153 2 3
3.2932 6.5686 2 3
2.6368 6.5407 2 3
5.0505 10.64 2 3
3.1779 6.0733 2 3
3.1429 5.0053 2 3
3.4275 6.2303 2 3
5.1822 10.295 2 3
-0.45477 7.7619 2 3
2.8363 4.8106 2 3
3.2341 6.675 2 3
5.0149 8.6817 2 3
2.808 11.162 2 3
2.6396 11.363 2 3
3.8663 9.5391 2 3
5.0491 11.41 2 3
3.1594 11.463 2 3
5.2285 5.9365 2 3
2.1437 8.0593 2 3
3.6415 6.6204 2 3
2.0817 6.8981 2 3
1.772 10.854 2 3
0.31163 6.6379 2 3
3.5028 7.8761 2 3
5.0609 9.9637 2 3
4.5852 10.618 2 3
1.9026 8.0299 2 3
5.2143 7.431 2 3
-0.15215 8.6122 2 3
2.0585 6.5537 2 3
3.0237 9.4584 2 3
4.3978 7.8366 2 3
-0.16589 11.156 2 3
3.8707 9.5244 2 3
2.838 6.0219 2 3
0.73621 10.795 2 3
3.6394 10.259 2 3
5.9778 7.3788 2 3
1.6709 7.9998 2 3
1.4073 7.3094 2 3
-0.33228 9.1601 2 3
3.039 9.4193 2 3
4.7019 10.39 2 3
4.5292 6.7402 2 3
0.18252 11.283 2 3
3.9497 9.4536 2 3
2.919 11.834 2 3
4.9121 9.1212 2 3
4.6353 9.11 2 3
6.3389 8.8744 2 3
1.1698 8.4495 2 3
3.6101 12.437 2 3
4.9928 7.9575 2 3
1.3118 10.282 2 3
1.8068 10.58 2 3
2.5869 6.4634 2 3
2.5184 6.5032 2 3
5.1937 8.5371 2 3
3.7334 9.3318 2 3
3.593 12.537 2 3
0.83756 8.5512 2 3
1.0968 9.1919 2 3
3.7458 5.9206 2 3
5.0215 10.769 2 3
1.2475 7.3161 2 3
2.5364 10.924 2 3
2.8747 6.8673 2 3
5.423 7.9356 2 3
0.31665 7.8076 2 3
6.4328 11.302 2 3
-0.56272 8.7537 2 3
1.2926 4.2013 2 3
4.6672 6.495 2 3
4.7627 10.995 2 3
3.5067 5.9831 2 3
1.3184 7.8354 2 3
3.9621 9.9133 2 3
5.2509 7.6494 2 3
3.6892 5.4397 2 3
0.68637 8.7096 2 3
-29.458 39.274 3 3
-23.526 32.457 3 3
-28.402 38.964 3 3
-23.73 32.696 3 3
-28.764 38.996 3 3
-23.178 31.735 3 3
-30.1 39.139 3 3
-29.738 38.996 3 3
-25.657 33.76 3 3
-24.267 35.381 3 3
-24.144 33.645 3 3
-29.217 38.782 3 3
-28.745 40.118 3 3
-27.743 40.131 3 3
-22.539 30.613 3 3
-29.732 37.931 3 3
-23.268 33.138 3 3
-27.893 37.781 3 3
-28.818 42.278 3 3
-26.949 34.962 3 3
-27.037 35.193 3 3
-23.64 32.343 3 3
-30.081 39.849 3 3
-29.584 36.826 3 3
-29.833 41.503 3 3
-28.329 43.022 3 3
-24.484 36.271 3 3
-24.925 33.59 3 3
-29.107 41.94 3 3
-27.22 41.138 3 3
-27.683 42.533 3 3
-25.033 31.7 3 3
-24.934 35.341 3 3
-26.72 37.21 3 3
-28.493 42.603 3 3
-23.606 33.993 3 3
-29.617 37.255 3 3
-1.8081 43.165 3 3
-24.823 31.541 3 3
-26.879 40.534 3 3
-28.6 42.586 3 3
-31.372 39.298 3 3
-22.96 37.126 3 3
-27.421 42.447 3 3
-28.631 40.747 3 3
-29.276 38.868 3 3
-26.592 42.103 3 3
-29.712 39.651 3 3
-28.175 42.198 3 3
-30.839 41.321 3 3
-28.688 40.888 3 3
-30.882 38.714 3 3
-27.182 37.842 3 3
-27.599 43.912 3 3
-24.752 34.628 3 3
-28.345 39.895 3 3
-27.253 40.042 3 3
-27.379 44.256 3 3
-30.838 4.8159 3 3
-29.304 39.828 3 3
-28.36 38.336 3 3
-7.2049 4.0554 3 3
-28.08 39.485 3 3
-27.651 37.206 3 3
-26.223 42.21 3 3
-24.807 32.081 3 3
-29.762 41.446 3 3
-29.403 38.114 3 3
-24.104 34.753 3 3
-25.388 41.582 3 3
-25.355 36.037 3 3
-23.756 32.493 3 3
-28.651 40.964 3 3
-26.508 36.145 3 3
-31.322 39.245 3 3
-28.343 40.552 3 3
-27.499 44.083 3 3
-29.243 39.221 3 3
-30.308 39.439 3 3
-23.751 32.564 3 3
-30.074 38.105 3 3
-23.365 33.235 3 3
-28.981 41.305 3 3
-22.781 33.314 3 3
-24.911 33.69 3 3
-24.173 32.63 3 3
-24.613 34.502 3 3
-24.056 31.362 3 3
-30.493 38.282 3 3
-27.022 36.008 3 3
-29.716 37.256 3 3
-24.615 34.553 3 3
-28.735 40.125 3 3
-24.887 32.9 3 3
-30.2 40.516 3 3
-24.8 34.222 3 3
-30.226 40.295 3 3
-26.13 33.533 3 3
-28.171 37.837 3 3
-23.87 32.76 3 3
-24.203 31.721 3 3
-24.933 34.383 3 3
-31.149 39.543 3 3
-31.425 38.475 3 3
-24.312 33.821 3 3
-26.533 35.715 3 3
-22.562 30.405 3 3
-24.513 34.529 3 3
-24.448 34.411 3 3
-29.429 38.256 3 3
-31.103 37.418 3 3
-24.138 31.944 3 3
-28.64 39.151 3 3
-27.027 38.837 3 3
-26.928 38.743 3 3
-23.913 33.035 3 3
-25.13 35.245 3 3
-30.341 40.966 3 3
-31.287 38.766 3 3
-21.523 31.867 3 3
-29.511 39.432 3 3
-28.489 39.729 3 3
-23.825 32.984 3 3
-29.328 38.762 3 3
-30.727 37.707 3 3
-30.301 37.893 3 3
-25.961 35.28 3 3
-29.116 38.398 3 3
-28.134 39.285 3 3
-30.596 41.079 3 3
-22.6 32.08 3 3
-25.993 33.662 3 3
-26.279 37.065 3 3
-30.078 40.235 3 3
-24.027 33.092 3 3
-27.101 36.103 3 3
-25.072 34.39 3 3
-27.095 34.15 3 3
-30.076 39.095 3 3
-25.723 39.72 3 3
-25.833 34.914 3 3
-31.298 39.193 3 3
-26.772 37.177 3 3
-23.985 32.979 3 3
-29.817 38.904 3 3
-26.57 36.777 3 3
-29.115 38.697 3 3
-26.637 37.018 3 3
-29.397 39.766 3 3
-31.419 38.749 3 3
-28.83 39.187 3 3
-29.245 40.38 3 3
-23.947 32.073 3 3
-31.367 39.759 3 3
-28.458 38.847 3 3
-28.725 40.097 3 3
-25.891 36.623 3 3
-29.905 40.391 3 3
-24.13 32.661 3 3
-27.869 39.452 3 3
-25.03 33.672 3 3
-28.979 37.414 3 3
-30.159 40.753 3 3
-22.767 33.427 3 3
-26.08 33.53 3 3
-29.571 38.818 3 3
-28.974 38.041 3 3
-22.536 30.89 3 3
-27.432 40.996 3 3
-29.048 39.66 3 3
-25.395 36.274 3 3
-28.75 37.094 3 3
-27.738 36.186 3 3
-22.987 33.075 3 3
-29.524 39.327 3 3
-23.967 32.487 3 3
-28.741 40.33 3 3
-24.519 34.427 3 3
-24.302 34.628 3 3
-28.945 39.208 3 3
-25.023 34.734 3 3
-29.855 37.122 3 3
24.511 47.455 4 3
25.062 45.235 4 3
31.21 48.086 4 3
24.369 46.178 4 3
23.679 50.68 4 3
25.095 46.618 4 3
23.891 50.781 4 3
21.245 47.437 4 3
21.64 43.004 4 3
25.155 45.267 4 3
27.16 46.418 4 3
23.465 46.468 4 3
23.896 45.205 4 3
25.854 43.532 4 3
25.416 45.768 4 3
31.584 47.87 4 3
30.156 48.971 4 3
25.825 50.252 4 3
24.279 50.173 4 3
29.284 47.537 4 3
23.925 50.21 4 3
25.053 52.284 4 3
27.566 45.898 4 3
27.064 47.343 4 3
31.234 48.05 4 3
22.987 49.305 4 3
27.086 47.318 4 3
24.65 45.769 4 3
24.343 47.611 4 3
24.497 47.11 4 3
27.502 46.243 4 3
23.295 46.034 4 3
26.153 51.932 4 3
25.955 42.809 4 3
24.192 50.11 4 3
26.588 51.964 4 3
28.405 43.809 4 3
28.822 42.617 4 3
24.005 45.171 4 3
25.87 50.205 4 3
27.913 46.306 4 3
28.39 43.84 4 3
25.852 48.975 4 3
25.885 48.953 4 3
23.003 46.22 4 3
22.942 46.165 4 3
25.662 52.439 4 3
28.233 43.853 4 3
29.348 53.739 4 3
26.265 46.464 4 3
25.376 48.998 4 3
22.951 49.467 4 3
24.647 44.269 4 3
25.258 42.607 4 3
26.068 45.596 4 3
25.458 44.261 4 3
23.457 42.989 4 3
26.337 46.02 4 3
24.14 43.341 4 3
26.571 44.911 4 3
24.211 43.375 4 3
23.997 43.286 4 3
30.263 47.298 4 3
24.041 42.948 4 3
25.031 42.714 4 3
25.768 42.572 4 3
24.187 41.379 4 3
24.572 43.963 4 3
25.754 42.904 4 3
26.282 45.025 4 3
26.788 44.993 4 3
25.066 43.143 4 3
25.388 44.001 4 3
24.394 44.316 4 3
23.64 42.733 4 3
28.458 44.968 4 3
23.66 43.569 4 3
28.776 45.013 4 3
26.642 42.832 4 3
23.751 43.322 4 3
25.521 41.903 4 3
27.713 45.934 4 3
12.804 31.862 4 3
26.643 43.082 4 3
24.35 43.924 4 3
27.757 43.921 4 3
24.511 44.901 4 3
23.661 41.604 4 3
25.232 43.321 4 3
25.048 43.234 4 3
25.338 42.751 4 3
25.051 42.942 4 3
26.352 44.928 4 3
25.461 43.062 4 3
25.251 42.077 4 3
25.829 44.641 4 3
26.805 45.358 4 3
27.834 43.894 4 3
24.739 44.677 4 3
23.844 43.553 4 3
24.003 43.869 4 3
24.445 44.025 4 3
23.973 43.955 4 3
25.731 46.348 4 3
26.757 41.184 4 3
25.486 42.551 4 3
25.828 40.877 4 3
24.478 45.916 4 3
21.658 52.254 4 3
21.971 53.106 4 3
21.867 52.232 4 3
21.812 52.033 4 3
22.314 53.005 4 3
23.452 52.966 4 3
29.241 45.702 4 3
22.096 53.4 4 3
21.782 51.188 4 3
22.25 48.187 4 3
22.226 52.256 4 3
21.886 52.333 4 3
29.373 45.873 4 3
22.719 52.684 4 3
29.401 45.889 4 3
21.996 52.62 4 3
21.911 50.893 4 3
22.7 52.644 4 3
22.082 52.182 4 3
21.702 50.826 4 3
22.789 52.83 4 3
22.685 52.209 4 3
22.565 53.822 4 3
26.58 43.785 4 3
22.675 52.774 4 3
21.88 52.495 4 3
22.109 52.082 4 3
22.675 52.546 4 3
22.117 52.643 4 3
21.834 52.115 4 3
21.172 50.025 4 3
21.103 50.2 4 3
20.57 49.511 4 3
21.693 53.234 4 3
22.442 53.728 4 3
22.81 52.651 4 3
29.526 46.077 4 3
23.576 53.057 4 3
21.04 52.661 4 3
20.553 50.512 4 3
21.499 49.582 4 3
23.949 49.086 4 3
23.614 50.905 4 3
21.687 49.108 4 3
21.621 48.906 4 3
24.228 49.911 4 3
25.279 48.889 4 3
23.861 48.836 4 3
24.545 47.55 4 3
23.759 51.125 4 3
22.645 44.349 4 3
23.583 51.273 4 3
21.644 48.827 4 3
24.79 51.426 4 3
23.65 49.45 4 3
24.234 51.299 4 3
24.008 52.702 4 3
24.435 51.286 4 3
22.963 51.374 4 3
24.481 51.68 4 3
24.457 51.822 4 3
25.707 42.666 4 3
24.436 51.027 4 3
29.556 48.321 4 3
24.12 49.827 4 3
23.713 51.034 4 3
24.191 46.281 4 3
21.528 50.684 4 3
22.303 53.491 4 3
29.096 45.307 4 3
22.759 53.364 4 3
23.859 46.744 4 3
26.486 43.668 4 3
21.129 49.571 4 3
24.049 51.664 4 3
22.728 52.692 4 3
21.464 49.757 4 3
20.925 52.624 4 3
-4.661 5.1429 5 3
-11.605 8.7491 5 3
-12.107 10.764 5 3
-9.3603 5.6739 5 3
-11.912 7.2437 5 3
-3.332 6.8663 5 3
-3.31 7.0847 5 3
-12.574 11.072 5 3
-3.8056 9.4965 5 3
-10.029 8.3403 5 3
-5.542 5.8951 5 3
-1.065 3.9024 5 3
-4.8398 4.8517 5 3
-4.3806 5.0924 5 3
-3.3196 9.4091 5 3
-3.3636 6.5675 5 3
-2.7012 4.5009 5 3
-1.2442 7.2488 5 3
-4.4026 5.0127 5 3
-10.036 11.237 5 3
-9.9069 11.012 5 3
0.57052 9.9954 5 3
-5.1809 5.4196 5 3
-11.953 10.454 5 3
-6.757 11.299 5 3
-4.5279 7.7422 5 3
-7.7421 9.3133 5 3
-10.487 11.049 5 3
-9.4158 5.6767 5 3
-11.09 12.038 5 3
-5.9918 5.8563 5 3
-8.0201 12.986 5 3
-11.517 10.985 5 3
-3.7408 4.218 5 3
-13.056 10.369 5 3
-10.156 11.427 5 3
-10.024 11.43 5 3
-3.5545 5.682 5 3
-11.71 9.444 5 3
-3.8153 11.301 5 3
-10.995 10.928 5 3
-10.747 7.364 5 3
-6.8496 11.371 5 3
-4.1166 6.1502 5 3
-10.106 8.4744 5 3
-8.8231 4.8467 5 3
-2.3418 11.96 5 3
3.9573 17.991 5 3
5.9325 26.818 5 3
-12.125 13.448 5 3
-10.901 14.883 5 3
-11.475 11.069 5 3
-9.1016 4.9254 5 3
-5.9677 13.057 5 3
-7.0938 15.5 5 3
-6.4541 24.296 5 3
-13.486 11.425 5 3
-6.6492 11.529 5 3
-10.205 10.048 5 3
-9.9969 5.0403 5 3
-13.663 7.8471 5 3
-4.2386 4.3869 5 3
-8.6312 6.8972 5 3
-2.4115 10.606 5 3
-3.1416 5.363 5 3
-5.8321 7.9844 5 3
-9.8723 5.9487 5 3
-5.5917 5.6914 5 3
1.7721 17.692 5 3
-5.9999 9.7923 5 3
-11.097 8.1329 5 3
-3.8404 3.947 5 3
-12.787 10.636 5 3
-8.6509 13.756 5 3
-3.254 10.852 5 3
-6.9619 4.7586 5 3
-4.848 10.778 5 3
-4.0368 3.4373 5 3
7.3933 33.976 5 3
-4.0597 8.397 5 3
-8.9869 7.1495 5 3
-11.53 12.368 5 3
-6.9945 5.158 5 3
-9.8228 9.102 5 3
-3.8087 4.6421 5 3
-5.6469 4.1697 5 3
-6.8962 6.9392 5 3
-9.6592 9.2362 5 3
-10.929 15.029 5 3
-9.4403 5.4965 5 3
-15.14 13.106 5 3
-6.6108 11.247 5 3
-9.5354 6.4972 5 3
3.1189 19.205 5 3
-1.806 12.28 5 3
-2.9639 19.545 5 3
-12.486 9.03 5 3
-3.5771 9.5808 5 3
-10.722 11.166 5 3
-12.226 10.287 5 3
0.9494 16.889 5 3
-9.7059 7.5637 5 3
-4.0918 9.6628 5 3
-1.3538 8.4214 5 3
-9.8391 5.136 5 3
-3.5351 6.6195 5 3
-3.7043 5.8592 5 3
-11.49 11.098 5 3
-12.237 15.723 5 3
-2.8557 7.1964 5 3
-12.567 8.0764 5 3
-4.4341 4.2855 5 3
10.662 29.625 5 3
-4.2642 4.6582 5 3
-3.6904 4.2272 5 3
-9.2151 10.466 5 3
-9.2165 11.885 5 3
-9.2493 4.6987 5 3
-8.3312 16.363 5 3
-3.86 8.6224 5 3
-10.265 11.395 5 3
-4.0162 3.469 5 3
-4.5321 4.7178 5 3
-6.3137 6.109 5 3
-9.9894 9.0149 5 3
-2.9734 4.5897 5 3
-10.905 12.76 5 3
-7.1448 11.33 5 3
-7.6474 8.984 5 3
-12.402 7.3458 5 3
-11.688 8.5295 5 3
-7.8713 11.497 5 3
-12.384 8.2422 5 3
-10.014 9.0335 5 3
-12.368 8.2151 5 3
-7.966 9.3897 5 3
-10.757 9.1311 5 3
-6.8197 8.5225 5 3
-4.2344 5.7551 5 3
-9.5345 9.3948 5 3
-10.614 9.2491 5 3
-27.332 34.248 5 3
-9.6182 12.032 5 3
-11.569 6.8254 5 3
-2.7027 4.7355 5 3
-9.0524 12.119 5 3
-9.9892 11.375 5 3
-9.6586 5.7985 5 3
-9.1008 5.1527 5 3
-10.178 8.9183 5 3
-6.2978 6.3888 5 3
-5.0966 5.0134 5 3
-5.7492 8.3884 5 3
-9.3184 11.789 5 3
-10.314 12.409 5 3
-10.042 11.543 5 3
-10.424 12.17 5 3
-5.5364 7.8132 5 3
-9.8573 6.2573 5 3
-11.802 6.9974 5 3
-11.356 9.9553 5 3
-13.759 14.657 5 3
-11.971 9.2525 5 3
-5.0225 5.539 5 3
-8.1556 11.407 5 3
-2.4761 4.9846 5 3
-11.133 11.471 5 3
-10.782 8.0534 5 3
-4.5537 5.5396 5 3
-8.1049 9.4637 5 3
-4.9908 5.3981 5 3
-9.0086 12.311 5 3
-5.633 8.3126 5 3
-13.039 9.3342 5 3
-9.4221 12.177 5 3
-8.6468 4.9701 5 3
-8.6028 10.089 5 3
-10.921 13.133 5 3
-5.0974 7.009 5 3
-6.8561 6.7345 5 3
-12.481 12.653 5 3
-6.4183 6.1623 5 3
-4.2061 8.1236 5 3
-10.481 10.621 5 3
-12.88 10.136 5 3
-6.0971 6.55 5 3
-10.438 13.238 5 3
-12.916 9.9569 5 3
-7.1361 8.8474 5 3
-12.337 8.1328 5 3
-0.43472 11.144 5 3
-4.8938 5.2622 5 3
-11.082 9.1063 5 3
-5.186 7.278 5 3
-10.459 12.245 5 3
-11.249 7.0089 5 3
-12.544 11.011 5 3
-11.991 8.4262 5 3
-9.4824 7.2684 5 3
-5.7794 57.302 6 3
-11.132 59.245 6 3
-6.8002 57.998 6 3
-4.7504 59.132 6 3
-7.9859 60.623 6 3
-4.408 56.41 6 3
-4.3011 58.68 6 3
-6.109 57.815 6 3
-6.9451 58.55 6 3
1.8877 56.432 6 3
-6.945 58.18 6 3
-2.1313 55.032 6 3
-2.5115 60.623 6 3
-2.6373 54.841 6 3
-8.4232 57.488 6 3
-4.3471 55.438 6 3
-4.8783 59.156 6 3
-9.3121 58.028 6 3
-10.937 59.784 6 3
-6.1504 57.938 6 3
-7.857 61.584 6 3
-10.555 59.728 6 3
-1.1574 57.655 6 3
-6.6626 58.504 6 3
-8.2907 62.256 6 3
-4.5867 57.812 6 3
-8.66 58.149 6 3
-4.7007 56.509 6 3
-8.5746 58.501 6 3
-9.7122 60.832 6 3
-7.6094 62.054 6 3
-5.6596 56.175 6 3
-6.9201 58.546 6 3
-6.5657 61.678 6 3
-8.4348 56.537 6 3
-1.0227 56.121 6 3
-3.2428 57.634 6 3
-9.6064 57.313 6 3
-2.061 56.393 6 3
0.041309 55.443 6 3
-5.2747 57.397 6 3
-2.6536 54.837 6 3
-4.4598 56.391 6 3
-4.2029 56.39 6 3
-4.146 56.213 6 3
-2.8412 59.64 6 3
-9.1555 56.133 6 3
-5.8758 59.054 6 3
-5.2758 57.227 6 3
-9.372 58.954 6 3
-8.4314 60.163 6 3
-6.1913 58.941 6 3
-7.1644 57.998 6 3
-7.1316 58.411 6 3
-2.4276 55.279 6 3
-5.9546 59.682 6 3
-2.5596 60.572 6 3
-6.5096 57.935 6 3
-5.915 58.993 6 3
-4.9667 58.694 6 3
-7.8992 54.471 6 3
-4.8817 59.945 6 3
-6.8446 53.563 6 3
-7.9605 54.136 6 3
-3.7213 56.358 6 3
-7.3608 60.09 6 3
-4.5234 60.752 6 3
-9.1013 58.999 6 3
-7.324 60.967 6 3
-1.9966 61.705 6 3
-3.7887 54.906 6 3
-8.3492 56.334 6 3
0.40947 57.706 6 3
-5.0167 60.888 6 3
-9.5089 61.983 6 3
-7.3098 61.554 6 3
-1.5199 56.063 6 3
-3.2743 55.332 6 3
-9.3086 61.679 6 3
-7.8447 59.475 6 3
-4.0256 56.786 6 3
-2.4322 57.5 6 3
-9.6433 55.838 6 3
-2.6007 61.082 6 3
-9.0675 57.229 6 3
-1.2154 57.934 6 3
-1.0038 57.27 6 3
-4.1752 61.291 6 3
-2.1441 61.587 6 3
-8.9086 60.131 6 3
2.1493 56.409 6 3
-1.601 61.036 6 3
-5.9373 58.177 6 3
-8.2223 57.101 6 3
-8.7818 60.979 6 3
-6.435 58.803 6 3
-2.3539 61.744 6 3
-9.6061 60.798 6 3
-1.6294 53.461 6 3
-2.5193 61.254 6 3
-1.8135 59.55 6 3
-7.4252 61.824 6 3
-6.3528 57.837 6 3
-7.5917 62.116 6 3
-5.7397 63.444 6 3
-1.6316 55.939 6 3
-2.782 56.294 6 3
-6.5709 56.063 6 3
-8.9362 60.458 6 3
-7.3238 58.543 6 3
-5.9684 63.463 6 3
-4.1977 57.025 6 3
-2.9981 56.634 6 3
-3.3093 57.86 6 3
-6.518 62.894 6 3
-5.5853 56.453 6 3
-0.97199 59.293 6 3
-6.5611 62.26 6 3
-10.543 57.776 6 3
0.63343 55.035 6 3
-2.3367 60.075 6 3
-3.2131 58.567 6 3
-3.0292 61.371 6 3
-5.5585 61.919 6 3
-7.503 57.371 6 3
-7.4796 58.624 6 3
-5.4817 61.25 6 3
0.31609 57.593 6 3
-3.9855 59.311 6 3
-6.0519 52.602 6 3
-1.5597 61.44 6 3
-0.030086 54.098 6 3
-6.6571 60.49 6 3
-5.0758 57.856 6 3
-1.8294 60.118 6 3
-4.886 62.213 6 3
-5.0951 62.246 6 3
-4.0475 58.769 6 3
-8.7723 59.804 6 3
-7.3051 59.532 6 3
-2.4672 61.659 6 3
-7.4846 58.063 6 3
-9.2114 58.221 6 3
-5.9894 56.172 6 3
-8.3771 62.414 6 3
-5.2344 58.729 6 3
-7.7236 61.356 6 3
-4.035 61.187 6 3
-2.0431 57.418 6 3
-4.9733 60.327 6 3
-6.5172 62.676 6 3
-6.3594 60.087 6 3
-5.3177 59.298 6 3
-7.6893 58.112 6 3
-7.7678 55.694 6 3
-4.7874 58.762 6 3
-3.528 60.18 6 3
-5.0725 55.578 6 3
-5.2551 61.479 6 3
-8.961 59.613 6 3
-6.9872 60.006 6 3
-0.53695 56.081 6 3
-4.7094 60.094 6 3
-1.4202 57.586 6 3
-8.7046 57.748 6 3
-2.5626 60.42 6 3
-2.6419 60.427 6 3
-1.432 61.944 6 3
-4.5558 59.123 6 3
-7.5967 60.688 6 3
-1.2562 62.051 6 3
-9.6896 57.25 6 3
-4.4487 56.208 6 3
-5.4582 58.02 6 3
-6.0592 55.306 6 3
-3.0948 62.106 6 3
-2.8213 52.729 6 3
-7.0426 56.868 6 3
-6.2606 60.61 6 3
-7.0005 58.622 6 3
-5.2249 59.806 6 3
-5.6066 55.585 6 3
-9.6753 59.594 6 3
-6.3562 53.632 6 3
-7.9244 55.042 6 3
-8.516 57.207 6 3
-3.1027 59.039 6 3
-9.1876 59.717 6 3
-7.8261 59.857 6 3
-1.3362 59.535 6 3
1.0242 54.672 6 3
-5.2135 55.54 6 3
-0.18112 57.027 6 3
-2.2627 54.349 6 3
-6.9217 59.478 6 3
-2.5169 61.006 6 3
-4.2506 52.767 6 3
-6.9854 63.836 6 3
-6.5185 58.526 6 3
-4.2359 57.645 6 3
-10.015 58.649 6 3
-0.23371 56.984 6 3
-5.2053 58.288 6 3
-4.2295 57.771 6 3
1.7385 56.415 6 3
-5.4558 59.474 6 3
-5.5423 59.357 6 3
-4.0371 60.022 6 3
-6.3494 55.074 6 3
-6.8477 57.231 6 3
-6.1467 58.952 6 3
-7.2714 60.034 6 3
-7.2337 59.072 6 3
-4.8268 52.694 6 3
-7.0513 60.142 6 3
-7.897 56.619 6 3
-5.3598 56.35 6 3
0.86703 52.403 6 3
-7.5141 57.561 6 3
-6.9137 57.278 6 3
-2.3769 62.181 6 3
-7.5613 57.75 6 3
-2.0188 56.365 6 3
-4.472 59.311 6 3
-8.0762 59.442 6 3
-5.7844 59.872 6 3
-10.143 59.926 6 3
-9.6088 59.368 6 3
-6.304 63.062 6 3
-4.9642 57.403 6 3
-3.3677 57.406 6 3
-7.5782 57.513 6 3
-8.1141 57.804 6 3
-1.2971 58.23 6 3
-6.255 61.769 6 3
-8.0926 60.732 6 3
1.24 54.894 6 3
-2.0457 52.313 6 3
-7.9119 55.163 6 3
1.1634 55.574 6 3
-7.8535 58.997 6 3
-3.5773 58.218 6 3
-1.0806 61.39 6 3
-7.1312 56.968 6 3
-7.8053 59.917 6 3
-9.8302 57.333 6 3
-2.3491 62.207 6 3
-9.7966 58.056 6 3
-6.5616 57.736 6 3
-6.2927 63.151 6 3
-1.6211 61.712 6 3
0.32638 57.617 6 3
-5.6433 60.298 6 3
-10.813 60.146 6 3
-7.6787 58.668 6 3
-6.2978 63.125 6 3
-6.2376 57.09 6 3
-5.6861 56.515 6 3
-6.9746 63.779 6 3
-5.2825 59.663 6 3
-5.6187 56.043 6 3
-8.9002 61.22 6 3
-2.252 54.774 6 3
-2.9075 54.707 6 3
-0.22257 56.937 6 3
-0.11278 56.822 6 3
-6.7215 60.857 6 3
-6.9424 56.725 6 3
-3.0106 53.747 6 3
3.3273 53.891 6 3
-7.2734 55.206 6 3
-7.5277 55.189 6 3
-5.2648 59.553 6 3
-7.6574 60.378 6 3
-10.655 57.657 6 3
-6.7159 53.706 6 3
-6.6269 59.988 6 3
-5.2192 59.299 6 3
-3.6709 60.501 6 3
1.0396 55.038 6 3
20.206 -63.313 7 3
20.187 -63.211 7 3
12.399 -73.546 7 3
15.724 -67.905 7 3
14.95 -67.112 7 3
19.137 -63.8 7 3
14.703 -67.597 7 3
15.042 -67.358 7 3
15.011 -67.032 7 3
15.315 -67.696 7 3
15.025 -67.12 7 3
18.496 -65.271 7 3
15.009 -67.207 7 3
14.831 -67.041 7 3
12.378 -73.494 7 3
12.362 -73.347 7 3
18.818 -63.988 7 3
15.076 -66.959 7 3
14.983 -67.077 7 3
19.952 -63.04 7 3
12.779 -73.678 7 3
17.089 -62.684 7 3
16.663 -62.964 7 3
17.187 -63.794 7 3
16.345 -63.655 7 3
16.743 -62.523 7 3
16.448 -63.298 7 3
17.29 -63.345 7 3
17.188 -63.131 7 3
17.177 -63.061 7 3
18.141 -64.753 7 3
16.577 -63.531 7 3
15.915 -64.335 7 3
16.285 -63.386 7 3
18.348 -63.001 7 3
16.495 -63.664 7 3
17.3 -63.429 7 3
16.51 -63.736 7 3
16.359 -63.462 7 3
16.464 -63.576 7 3
16.867 -63.25 7 3
12.324 -66.418 7 3
13.745 -66.42 7 3
13.868 -66.441 7 3
10.377 -60.86 7 3
12.323 -66.148 7 3
16.065 -61.173 7 3
16.687 -60.636 7 3
17.269 -60.361 7 3
16.484 -60.957 7 3
19.689 -62.152 7 3
17.756 -62.169 7 3
16.107 -61.307 7 3
16.103 -61.05 7 3
16.375 -60.853 7 3
17.829 -62.177 7 3
16.824 -60.167 7 3
19.183 -62.256 7 3
16.944 -60.506 7 3
17.004 -60.731 7 3
16.33 -59.51 7 3
16.332 -59.549 7 3
16.042 -61.114 7 3
19.978 -62.915 7 3
16.623 -61.358 7 3
16.327 -59.55 7 3
16.089 -61.193 7 3
17.068 -60.549 7 3
9.0424 -71.751 7 3
9.5234 -72.28 7 3
9.8744 -72.521 7 3
8.3804 -70.915 7 3
8.3368 -70.901 7 3
8.3543 -70.888 7 3
9.4863 -72.324 7 3
9.5878 -72.296 7 3
8.2292 -70.249 7 3
8.3239 -70.877 7 3
8.9036 -71.607 7 3
9.3169 -72.044 7 3
8.4042 -70.942 7 3
8.3513 -70.859 7 3
8.3648 -70.931 7 3
8.8839 -71.578 7 3
9.7898 -72.473 7 3
9.4925 -72.246 7 3
8.3783 -70.956 7 3
20.085 -63.878 7 3
9.5805 -72.311 7 3
28.436 -63.218 7 3
28.528 -63.279 7 3
28.358 -63.278 7 3
27.868 -63.382 7 3
28.324 -63.277 7 3
28.287 -63.285 7 3
28.337 -63.27 7 3
28.297 -63.254 7 3
28.282 -63.256 7 3
28.404 -63.309 7 3
28.139 -63.243 7 3
28.601 -63.281 7 3
27.906 -63.22 7 3
28.607 -63.307 7 3
28.253 -63.305 7 3
28.613 -63.29 7 3
28.011 -63.16 7 3
28.296 -63.285 7 3
28.404 -63.27 7 3
28.423 -63.252 7 3
28.364 -63.273 7 3
28.257 -63.289 7 3
28.232 -63.306 7 3
7.8003 -66.258 7 3
8.8686 -65.876 7 3
8.5342 -67.067 7 3
9.465 -65.6 7 3
9.1797 -66.867 7 3
7.8946 -66.282 7 3
7.8046 -66.204 7 3
5.5296 -66.612 7 3
8.3623 -66.663 7 3
9.3574 -66.708 7 3
8.3766 -65.927 7 3
7.7341 -66.256 7 3
7.7562 -66.232 7 3
7.7819 -66.206 7 3
8.4002 -65.926 7 3
8.6863 -65.712 7 3
8.5898 -65.733 7 3
7.7271 -66.323 7 3
8.9521 -65.2 7 3
8.4546 -66.278 7 3
14.393 -65.517 7 3
14.133 -64.796 7 3
12.765 -72.585 7 3
14.316 -65.459 7 3
14.243 -65.422 7 3
12.586 -64.791 7 3
12.302 -60.166 7 3
13.042 -64.497 7 3
12.62 -63.627 7 3
12.615 -64.809 7 3
12.66 -64.705 7 3
12.898 -64.88 7 3
12.609 -64.795 7 3
12.787 -64.597 7 3
12.24 -64.65 7 3
12.727 -64.723 7 3
12.831 -64.213 7 3
13.161 -64.417 7 3
12.692 -64.754 7 3
12.315 -60.208 7 3
12.551 -63.809 7 3
12.645 -64.756 7 3
13.414 -64.291 7 3
12.807 -64.464 7 3
12.574 -63.807 7 3
12.89 -64.415 7 3
16.135 -69.298 7 3
16.139 -69.296 7 3
16.134 -69.302 7 3
16.146 -69.305 7 3
16.139 -69.29 7 3
8.8659 -60.959 7 3
8.8718 -60.949 7 3
10.764 -63.964 7 3
7.418 -64.797 7 3
7.4051 -64.838 7 3
10.599 -73.393 7 3
12.059 -69.224 7 3
10.69 -73.386 7 3
11.638 -62.011 7 3
12.082 -62.506 7 3
7.1506 -68.61 7 3
6.862 -68.617 7 3
5.5297 -66.862 7 3
6.9673 -68.678 7 3
7.1203 -68.726 7 3
6.18 -68.812 7 3
6.857 -69.03 7 3
6.6689 -69.289 7 3
6.8253 -68.87 7 3
6.8627 -69.108 7 3
6.4787 -68.02 7 3
6.8879 -69.033 7 3
6.8909 -69.196 7 3
6.9667 -69.195 7 3
6.9921 -69.607 7 3
6.883 -68.615 7 3
6.8507 -68.401 7 3
6.854 -69.182 7 3
5.8378 -68.795 7 3
6.6441 -68.734 7 3
22.625 -66.198 7 3
22.471 -66.076 7 3
22.347 -65.972 7 3
22.388 -66.068 7 3
21.891 -65.207 7 3
21.911 -66.222 7 3
22.39 -65.997 7 3
22.576 -66.174 7 3
22.656 -66.202 7 3
21.929 -65.343 7 3
22.339 -65.984 7 3
22.488 -66.11 7 3
21.515 -64.687 7 3
22.205 -66.069 7 3
22.076 -66.235 7 3
22.025 -65.459 7 3
22.222 -65.82 7 3
22.305 -65.916 7 3
22.173 -65.798 7 3
22.37 -66.009 7 3
22.375 -66.016 7 3
14.604 -60.514 7 3
14.537 -60.764 7 3
14.629 -60.869 7 3
14.993 -61.461 7 3
15.721 -62.053 7 3
14.712 -61.535 7 3
15.071 -61.508 7 3
14.807 -61.176 7 3
14.465 -60.737 7 3
14.767 -60.823 7 3
15.102 -61.076 7 3
14.871 -61.527 7 3
17.124 -62.158 7 3
13.655 -60.245 7 3
19.733 -62.652 7 3
14.905 -61.023 7 3
14.718 -60.771 7 3
15.453 -61.846 7 3
18.9 -62.595 7 3
13.521 -60.197 7 3
14.924 -61.081 7 3
15.022 -60.91 7 3
18.756 -65.271 7 3
18.676 -62.408 7 3
19.988 -62.939 7 3
16.058 -65.338 7 3
16.126 -65.482 7 3
16.399 -65.13 7 3
15.921 -65.517 7 3
16.179 -64.935 7 3
17.41 -64.774 7 3
15.965 -64.885 7 3
16.48 -65.539 7 3
16.605 -65.943 7 3
16.041 -65.352 7 3
15.911 -65.508 7 3
16.249 -65.179 7 3
17.121 -64.977 7 3
19.507 -63.292 7 3
16.938 -64.99 7 3
18.957 -63.134 7 3
15.973 -64.776 7 3
17.542 -64.884 7 3
16.869 -65.058 7 3
17.255 -64.818 7 3
18.753 -65.276 7 3
15.947 -65.517 7 3
14.267 -63.057 7 3
12.88 -71.964 7 3
14.281 -63.086 7 3
14.258 -63.114 7 3
14.251 -63.132 7 3
19.991 -70.39 7 3
19.911 -70.419 7 3
19.915 -70.106 7 3
19.921 -70.243 7 3
20.049 -70.337 7 3
19.815 -70.25 7 3
19.947 -69.874 7 3
19.615 -70.488 7 3
19.971 -70.348 7 3
19.881 -70.47 7 3
19.923 -70.514 7 3
19.892 -70.508 7 3
19.906 -70.701 7 3
19.785 -70.036 7 3
19.918 -70.399 7 3
19.523 -70.384 7 3
19.961 -70.323 7 3
19.876 -70.489 7 3
19.918 -70.485 7 3
13.278 -70.946 7 3
12.443 -71.739 7 3
12.273 -73.452 7 3
13.408 -70.167 7 3
13.257 -71.204 7 3
13.47 -70.434 7 3
13.376 -69.918 7 3
13.381 -69.908 7 3
13.381 -70.467 7 3
11.128 -64.058 7 3
12.284 -73.465 7 3
12.513 -72.759 7 3
13.385 -71.322 7 3
12.289 -73.51 7 3
12.3 -73.507 7 3
12.231 -73.114 7 3
13.418 -70.124 7 3
12.746 -71.175 7 3
13.371 -70.641 7 3
12.299 -73.478 7 3
14.065 -73.954 7 3
18.152 -66.902 7 3
14.047 -72.481 7 3
16.903 -67.224 7 3
13.21 -73.664 7 3
14.408 -68.471 7 3
19.936 -62.697 7 3
13.261 -73.667 7 3
14.061 -73.949 7 3
12.902 -73.54 7 3
13.542 -73.653 7 3
16.894 -67.233 7 3
13.106 -73.699 7 3
14.678 -72.288 7 3
12.991 -73.63 7 3
13.236 -73.633 7 3
16.912 -67.277 7 3
12.661 -73.192 7 3
14.269 -72.216 7 3
9.9993 -68.099 7 3
3.1941 -71.242 7 3
2.8604 -70.709 7 3
2.8428 -72.074 7 3
3.0334 -71.375 7 3
2.8756 -72.016 7 3
3.0384 -71.523 7 3
3.1054 -71.412 7 3
3.2271 -71.38 7 3
3.0282 -71.482 7 3
2.9732 -71.301 7 3
2.9673 -71.628 7 3
3.0426 -71.468 7 3
3.191 -71.444 7 3
3.0695 -71.432 7 3
3.1832 -71.372 7 3
3.1306 -71.358 7 3
2.6221 -70.814 7 3
3.0973 -71.462 7 3
3.0998 -71.338 7 3
2.8667 -71.056 7 3
6.0946 -65.068 7 3
6.2996 -64.721 7 3
5.5265 -66.377 7 3
5.933 -64.495 7 3
6.1582 -65.159 7 3
6.1124 -63.603 7 3
6.9907 -64.776 7 3
6.0201 -64.668 7 3
5.9847 -64.129 7 3
5.992 -64.639 7 3
6.5157 -63.192 7 3
5.9933 -64.435 7 3
5.9749 -64.518 7 3
6.0191 -63.191 7 3
5.844 -65.255 7 3
5.9666 -64.455 7 3
6.0288 -64.666 7 3
6.0926 -64.667 7 3
5.9326 -64.524 7 3
9.6308 -67.721 7 3
12.09 -67.429 7 3
13.181 -67.328 7 3
12.889 -67.396 7 3
19.523 -63.923 7 3
12.959 -67.507 7 3
12.15 -67.429 7 3
12.561 -67.552 7 3
12.39 -67.474 7 3
12.557 -67.397 7 3
12.859 -67.434 7 3
12.751 -67.884 7 3
13.038 -67.243 7 3
12.251 -67.449 7 3
12.851 -67.32 7 3
13.238 -67.161 7 3
13.018 -67.226 7 3
13.124 -67.29 7 3
12.536 -67.262 7 3
13.306 -67.409 7 3
19.857 -63.173 7 3
19.591 -63.862 7 3
12.426 -67.474 7 3
20.129 -68.545 7 3
14.471 -63.877 7 3
14.138 -68.343 7 3
13.387 -68.255 7 3
11.734 -66.346 7 3
19.5 -64.254 7 3
11.757 -66.649 7 3
18.998 -62.96 7 3
10.923 -61.73 7 3
10.977 -61.578 7 3
20.289 -62.943 7 3
10.388 -61.371 7 3
10.659 -61.84 7 3
10.927 -61.57 7 3
10.723 -61.783 7 3
10.331 -61.627 7 3
10.841 -62.318 7 3
10.351 -61.398 7 3
10.938 -61.558 7 3
10.671 -61.766 7 3
10.804 -61.764 7 3
10.912 -62.488 7 3
10.15 -61.171 7 3
11.033 -61.693 7 3
10.614 -61.724 7 3
10.822 -61.701 7 3
10.862 -62.396 7 3
8.9695 -63.733 7 3
8.7227 -62.168 7 3
8.9255 -61.035 7 3
19.61 -63.614 7 3
10.167 -63.218 7 3
9.175 -63.615 7 3
8.8038 -61.033 7 3
8.93 -61.157 7 3
10.725 -63.863 7 3
9.7229 -63.222 7 3
9.4843 -63.456 7 3
8.9192 -61.204 7 3
9.4353 -63.579 7 3
8.861 -61.757 7 3
8.5642 -63.91 7 3
9.4552 -63.506 7 3
8.5335 -63.824 7 3
8.7127 -63.805 7 3


==> figs/data/pretrain_domain4_tsne.txt <==
-1.6414 -24.852 1 4
-4.3737 -18.651 1 4
-4.5656 -20.99 1 4
0.083355 -27.355 1 4
0.25709 -27.216 1 4
1.8593 -22.023 1 4
0.53065 -23.155 1 4
-1.0533 -22.209 1 4
3.6682 -29.97 1 4
-0.59913 -29.105 1 4
-0.096703 -24.105 1 4
0.42327 -20.813 1 4
-4.3456 -18.54 1 4
-4.2217 -25.179 1 4
-0.45605 -24.083 1 4
-5.7915 -23.466 1 4
0.16989 -21.221 1 4
-4.223 -25.163 1 4
0.070793 -27.529 1 4
-0.17556 -19.682 1 4
-0.75863 -21.383 1 4
1.2425 -27.302 1 4
0.36314 -25.933 1 4
0.37683 -25.586 1 4
-4.304 -24.857 1 4
-7.8136 -23.961 1 4
-2.7644 -30.216 1 4
-0.087468 -27.056 1 4
1.1526 -27.607 1 4
-4.6321 -22.692 1 4
0.60015 -21.44 1 4
-0.59906 -26.619 1 4
0.60522 -25.786 1 4
1.0399 -20.003 1 4
-11.019 -23.991 1 4
-3.0056 -19.065 1 4
0.37127 -24.94 1 4
-1.2756 -29.148 1 4
-3.1758 -24.733 1 4
0.57681 -23.343 1 4
-11.822 -26.34 1 4
0.15685 -26.212 1 4
-2.3718 -25.351 1 4
0.34595 -23.857 1 4
-0.29437 -23.343 1 4
0.31906 -29.13 1 4
-2.0949 -22.867 1 4
-2.3196 -25.155 1 4
1.8568 -24.512 1 4
-0.2863 -28.887 1 4
0.59851 -20.482 1 4
0.59343 -21.108 1 4
-1.7378 -25.916 1 4
-0.79216 -26.761 1 4
-0.67773 -29.171 1 4
-3.5238 -23.584 1 4
-1.6105 -25.297 1 4
-3.5391 -23.584 1 4
-6.8207 -21.94 1 4
0.50676 -24.982 1 4
-4.0353 -17.843 1 4
-2.1449 -18.156 1 4
4.4275 -22.95 1 4
-0.87817 -24.936 1 4
20.507 -14.124 1 4
-6.1069 -20.698 1 4
-1.658 -21.787 1 4
24.532 -16.86 1 4
8.451 -28.393 1 4
-8.2461 -27.239 1 4
-1.1895 -24.424 1 4
-0.12815 -28.99 1 4
-4.3694 -22.481 1 4
-2.8425 -26.942 1 4
-1.0596 -25.467 1 4
-4.1276 -28.702 1 4
-2.4749 -19.076 1 4
-0.85807 -24.29 1 4
-8.5005 -24.107 1 4
-0.6617 -25.195 1 4
10.809 -20.105 1 4
9.9108 -22.779 1 4
10.051 -23.35 1 4
9.6252 -21.984 1 4
10.102 -22.996 1 4
19.748 -30.244 1 4
19.959 -31.733 1 4
12.71 -28.968 1 4
18.508 -28.542 1 4
11.6 -10.1 1 4
15.309 -27.286 1 4
23.16 -1.9896 1 4
19.803 -32.643 1 4
14.203 -22.019 1 4
9.1177 -18.099 1 4
23.597 -21.6 1 4
7.6813 -25.913 1 4
18.834 -18.776 1 4
13.779 -21.212 1 4
18.086 1.7673 1 4
35.257 -21.759 1 4
6.442 -8.189 1 4
18.109 1.8003 1 4
14.832 1.4559 1 4
14.818 -4.3357 1 4
15.025 -4.0626 1 4
41.69 -11.8 1 4
27.04 -20.584 1 4
34.001 -10.326 1 4
30.851 -21.928 1 4
16.35 -0.67232 1 4
16.171 -20.452 1 4
4.2688 -17.21 1 4
10.17 -19.578 1 4
7.4174 -6.0864 1 4
10.683 -20.543 1 4
5.4224 -16.641 1 4
11.83 -11.219 1 4
10.478 -16.65 1 4
13.81 -8.0757 1 4
25.413 -22.35 1 4
23.068 3.9432 1 4
7.9828 -14.423 1 4
8.4586 -19.598 1 4
21.909 4.0429 1 4
11.006 -20.566 1 4
20.097 -33.35 1 4
7.6667 -16.404 1 4
8.6493 -18.35 1 4
10.767 -22.142 1 4
13.513 -10.325 1 4
23.463 0.8521 1 4
7.9631 -9.0328 1 4
17.04 -1.3389 1 4
24.326 0.5826 1 4
9.3555 -9.4605 1 4
36.955 -29.735 1 4
22.549 -2.0654 1 4
10.34 -14.385 1 4
20.278 -3.0456 1 4
11.174 -11.734 1 4
11.017 -11.911 1 4
19.861 -0.25791 1 4
17.087 -16.076 1 4
20.079 -0.17762 1 4
7.4289 -8.4226 1 4
26.149 -9.4467 1 4
34.618 -12.779 1 4
8.2228 -17.45 1 4
19.731 -17.884 1 4
9.3745 -23.85 1 4
24.489 -29.671 1 4
19.754 -32.249 1 4
12.194 -24.154 1 4
31.56 -8.8103 1 4
9.4513 -22.281 1 4
10.254 -23.227 1 4
34.032 -12.611 1 4
18.419 -18.315 1 4
18.039 -19.509 1 4
6.9362 -23.279 1 4
18.827 -17.052 1 4
17.132 -17.546 1 4
6.3974 -22.102 1 4
12.68 -12.164 1 4
14.066 -28.266 1 4
28.47 -30.884 1 4
17.908 -3.0962 1 4
24.55 -34.247 1 4
24.137 -34.486 1 4
31.935 -2.1906 1 4
12.509 -17.829 1 4
15.457 -16.864 1 4
31.015 -0.031573 1 4
15.759 -27.216 1 4
9.0375 -9.3756 1 4
24.572 -0.61322 1 4
37.419 -28.94 1 4
37.643 -28.837 1 4
41.756 -19.791 1 4
16.1 -14.014 1 4
15.694 -27.167 1 4
30.003 -25.971 1 4
14.406 -18.514 1 4
12.412 -11.869 1 4
8.5877 -16.055 1 4
24.996 -30.044 1 4
30.532 -6.4591 1 4
29.328 -29.405 1 4
20.271 -13.093 1 4
16.82 -2.2968 1 4
19.663 -18.552 1 4
18.506 -18.379 1 4
17.603 -19.657 1 4
7.6083 -26.378 1 4
18.677 -18.416 1 4
7.7577 -21.355 1 4
33.228 -13.029 1 4
5.9725 -22.24 1 4
17.859 -21.033 1 4
17.737 -19.415 1 4
18.632 -18.493 1 4
-2.4882 -24.894 1 4
41.439 -21.31 1 4
26.799 -21.549 1 4
26.224 -20.611 1 4
26.939 -21.674 1 4
25.845 -25.675 1 4
4.3944 -14.416 1 4
13.492 -26.209 1 4
8.9054 -22.099 1 4
9.9809 -25.298 1 4
29.336 -6.8247 1 4
10.805 -23.676 1 4
18.14 -16.182 1 4
10.916 -13.092 1 4
17.394 -10.064 1 4
17.583 3.1381 1 4
35.13 -21.72 1 4
8.7164 -21.436 1 4
11.143 -24.238 1 4
7.8375 -12.423 1 4
11.312 -20.154 1 4
7.9196 -12.369 1 4
9.9474 -21.343 1 4
11.051 -12.024 1 4
20.822 -10.768 1 4
14.751 1.0179 1 4
9.1972 -10.721 1 4
26.484 3.4254 1 4
12.877 -18.946 1 4
8.4827 -8.2468 1 4
18.777 -15.329 1 4
30.913 -30.018 1 4
25.553 -23.824 1 4
17.137 -26.598 1 4
37.484 -25.747 1 4
23.678 -15.161 1 4
2.0612 -13.742 1 4
19.747 -16.478 1 4
18.842 -15.509 1 4
34.338 -26.909 1 4
21.792 -32.474 1 4
8.1729 -23.63 1 4
19.609 -11.668 1 4
15.264 1.2357 1 4
20.557 -2.4508 1 4
18.109 -1.2429 1 4
12.188 -21.612 1 4
18.383 -11.96 1 4
8.6961 -20.945 1 4
19.73 -4.8243 1 4
15.952 -0.18947 1 4
9.8239 -22.342 1 4
6.4006 -21.986 1 4
10.148 -23.029 1 4
13.924 -3.7543 1 4
9.9121 -22.943 1 4
13.878 -3.9459 1 4
34.49 -24.483 1 4
34.087 -10.057 1 4
9.2005 -15.61 1 4
13.987 -19.385 1 4
7.7521 -17.315 1 4
40.294 -21.374 1 4
7.0988 -9.0121 1 4
12.861 -17.06 1 4
21.799 -16.159 1 4
17.747 -18.399 1 4
34.891 -10.617 1 4
6.0517 -18.128 1 4
19.794 -16.338 1 4
7.6069 -26.154 1 4
19.353 -13.685 1 4
12.585 -18.978 1 4
7.6772 -17.082 1 4
22.929 -1.672 1 4
10.582 -9.2191 1 4
23.093 -1.5897 1 4
37.447 0.40609 1 4
28.147 2.5614 1 4
19.868 -19.493 1 4
19.213 -9.1094 1 4
22.499 3.1699 1 4
6.0368 -7.2685 1 4
28.537 -3.7867 1 4
33.529 -33.108 1 4
26.729 4.8937 1 4
30.552 -27.459 1 4
13.191 -10.2 1 4
5.9538 -7.4597 1 4
8.0747 -4.0788 1 4
18.34 -0.29343 1 4
18.25 -0.15112 1 4
18.123 0.24675 1 4
27.895 -34.97 1 4
13.993 -22.311 1 4
24.946 -22.49 1 4
18.006 -23.236 1 4
24.889 -12.407 1 4
23.96 -34.872 1 4
11.804 -6.3167 1 4
25.203 -30.467 1 4
34.356 -2.0805 1 4
27.812 -32.467 1 4
27.845 -32.637 1 4
11.704 -12.751 1 4
12.736 -22.349 1 4
12.834 -20.928 1 4
20.74 -32.117 1 4
34.722 -21.593 1 4
10.271 -21.13 1 4
10.55 -23.278 1 4
30.74 -27.598 1 4
42.148 -4.9917 1 4
6.7087 -23.229 1 4
27.842 -33.206 1 4
16.667 -21.113 1 4
28.082 -33.547 1 4
20.257 -30.189 1 4
8.7153 -17.79 1 4
7.5806 -10.41 1 4
25.858 -3.6178 1 4
10.301 -10.672 1 4
23.593 -0.48593 1 4
21.063 -30.974 1 4
15.272 -13.018 1 4
27.424 -31.744 1 4
16.845 -27.383 1 4
34.195 -30.904 1 4
28.83 -33.684 1 4
34.442 -2.8464 1 4
28.878 -33.896 1 4
34.106 -30.966 1 4
27.051 -20.282 1 4
13.956 -18.052 1 4
20.529 -16.982 1 4
24.1 -30.778 1 4
36.057 -17.658 1 4
20.48 -16.997 1 4
21.866 -3.8449 1 4
19.9 -2.7952 1 4
16.091 -0.31431 1 4
20.674 -2.0651 1 4
11.696 -22.345 1 4
9.3456 -13.781 1 4
9.0274 -19.409 1 4
17.164 -11.082 1 4
28.448 -8.9144 1 4
15.239 -18.965 1 4
12.105 -20.164 1 4
15.406 -18.804 1 4
38.911 -26.33 1 4
38.819 -24.927 1 4
36.047 -26.291 1 4
33.055 -28.548 1 4
39.072 -25.24 1 4
28.808 -31.101 1 4
33.773 -29.065 1 4
11.989 -14.932 1 4
13.82 -14.548 1 4
7.0366 -15.865 1 4
19.064 -12.26 1 4
38.997 -17.387 1 4
12.797 -14.491 1 4
16.77 -13.136 1 4
25.369 -32.958 1 4
34.954 1.2213 1 4
38.448 -30.295 1 4
44.292 -20.512 1 4
38.169 -2.6021 1 4
13.613 -27.325 1 4
19.185 -11.929 1 4
17.851 -31.244 1 4
34.861 -8.2196 1 4
35.879 -27.202 1 4
16.759 -13.707 1 4
13.891 -3.1497 1 4
24.313 -13.829 1 4
8.1583 -23.911 1 4
18.748 -14.779 1 4
11.764 -19.438 1 4
11.702 -19.23 1 4
13.679 -13.063 1 4
19.209 -12.267 1 4
18.598 -1.2998 1 4
17.125 -1.4181 1 4
35.815 -27.229 1 4
26.544 6.0481 1 4
36.105 -27.075 1 4
35.154 -27.914 1 4
26.753 -35.221 1 4
5.4987 -16.398 1 4
13.522 -23.275 1 4
26.598 -18.133 1 4
13.768 -18.973 1 4
5.5259 -16.301 1 4
5.6852 -16.327 1 4
35.573 -12.881 1 4
31.149 -13.443 1 4
19.893 -18.474 1 4
38.754 -6.6043 1 4
31.865 -12.468 1 4
6.0812 -5.7639 1 4
4.6669 -9.4141 1 4
22.864 -3.1893 1 4
4.5167 -9.451 1 4
19.426 -17.058 1 4
20.403 -33.674 1 4
34.585 -3.1627 1 4
6.5945 -19.293 1 4
13.776 -23.606 1 4
25.52 -20.673 1 4
18.681 -7.5993 1 4
13.917 -4.2242 1 4
12.683 -6.0991 1 4
37.487 -31.106 1 4
28.441 -10.152 1 4
35.202 -0.51465 1 4
34.699 -2.3472 1 4
37.206 -28.49 1 4
28.263 -33.883 1 4
37.591 -29.087 1 4
31.856 -2.0998 1 4
38.012 -29.908 1 4
37.444 -28.89 1 4
11.568 -14.775 1 4
29.557 -14.152 1 4
37.049 -11.416 1 4
9.4635 -14.038 1 4
8.3578 -20.073 1 4
35.856 -12.857 1 4
7.7055 -8.092 1 4
17.836 -9.123 1 4
11.647 -14.647 1 4
22.775 -32.022 1 4
25.222 -23.596 1 4
7.0232 -18.991 1 4
21.659 -3.4733 1 4
31.513 -19.502 1 4
22.706 -19.674 1 4
12.826 -19.32 1 4
32.77 -10.478 1 4
33.13 -13.356 1 4
27.889 -20.867 1 4
18.82 -17.955 1 4
35.907 -12.253 1 4
16.125 -20.454 1 4
32.744 -10.552 1 4
35.552 -14.614 1 4
40.62 -21.495 1 4
12.967 -13.832 1 4
13.365 -7.4246 1 4
24.67 -28.955 1 4
12.614 -5.6604 1 4
12.273 -5.5884 1 4
10.575 -13.094 1 4
7.128 -20.812 1 4
10.193 -20.336 1 4
17.277 -14.921 1 4
32.839 -12.822 1 4
5.1299 -17.057 1 4
13.843 -23.521 1 4
6.1279 -22.075 1 4
9.3395 -22.322 1 4
10.182 -9.7258 1 4
12.176 -13.008 1 4
5.0262 -16.853 1 4
24.183 -10.416 1 4
8.1234 -23.758 1 4
26.923 4.5652 1 4
6.6756 -13.044 1 4
14.554 -1.021 1 4
31.691 2.9465 1 4
8.2059 -9.0307 1 4
26.929 3.9245 1 4
19.192 1.2347 1 4
28.666 1.199 1 4
22.007 -3.2885 1 4
7.8866 -8.7425 1 4
18.868 1.0013 1 4
19.691 -2.7025 1 4
7.9895 -8.9116 1 4
6.2046 -17.647 1 4
16.973 -17.092 1 4
18.237 -16.853 1 4
35.013 -12.464 1 4
34.54 -17.219 1 4
17.078 -16.853 1 4
32.142 -29.778 1 4
11.697 -19.944 1 4
39.372 -27.865 1 4
39.899 -29.898 1 4
28.402 -33.255 1 4
28.465 -10.398 1 4
11.647 -3.7308 1 4
11.852 -4.0247 1 4
12.441 -5.0725 1 4
19.441 5.9981 1 4
28.372 -20.984 1 4
13.962 -19.493 1 4
14.437 -19.986 1 4
14.115 -18.756 1 4
34.127 -25.841 1 4
10.067 -15.691 1 4
30.13 -16.888 1 4
13.307 -17.794 1 4
19.398 -0.91793 1 4
13.204 -17.873 1 4
13.152 -17.562 1 4
28.614 -12.542 1 4
27.299 -20.988 1 4
32.858 -17.269 1 4
18.182 -17.425 1 4
15.984 -20.274 1 4
12.143 -19.632 1 4
11.115 -18.349 1 4
16.522 -18.557 1 4
37.459 -31.289 1 4
37.454 -31.204 1 4
37.351 -29.561 1 4
40.164 -29.965 1 4
17.631 -31.265 1 4
20.442 -33.759 1 4
37.568 -27.045 1 4
5.9095 -7.0934 1 4
21.749 4.6308 1 4
9.7423 -11.581 1 4
28.005 -3.7849 1 4
24.423 -0.26733 1 4
20.312 5.2191 1 4
23.456 -0.67011 1 4
9.3603 -11.458 1 4
24.782 0.62655 1 4
13.136 -4.1788 1 4
15.248 -12.995 1 4
9.7589 -15.876 1 4
13.846 -17.739 1 4
34.841 -13.928 1 4
7.2706 -19.008 1 4
37.966 -29.664 1 4
13.777 -17.817 1 4
7.647 -19.013 1 4
8.8563 -8.0185 1 4
40.342 -30.329 1 4
12.364 -16.021 1 4
12.214 -16.076 1 4
12.311 -16.207 1 4
4.2813 -16.818 1 4
8.5345 -19.404 1 4
5.4942 -16.144 1 4
11.094 -18.293 1 4
4.2055 -16.732 1 4
4.187 -16.716 1 4
7.5321 -6.2759 1 4
5.2044 -16.25 1 4
5.2369 -16.32 1 4
21.305 -32.595 1 4
8.2586 -18.866 1 4
12.305 -19.69 1 4
9.3616 -21.506 1 4
11.642 -19.82 1 4
11.762 -19.491 1 4
11.138 -18.728 1 4
9.575 -21.288 1 4
21.718 -11.976 1 4
11.467 -19.894 1 4
10.199 -20.703 1 4
16.644 -17.266 1 4
35.844 -0.86229 1 4
25.305 -34.667 1 4
19.358 6.0568 1 4
15.171 -28.56 1 4
27.894 1.7025 1 4
14.737 -7.9076 1 4
24.636 -20.901 1 4
24.275 -4.0309 1 4
9.0798 -18.577 1 4
7.5562 -3.9679 1 4
7.9493 -13.999 1 4
7.7965 -17.994 1 4
9.9605 -21.234 1 4
32.048 -29.67 1 4
36.191 -14.649 1 4
28.416 -20.975 1 4
25.232 -0.69152 1 4
28.192 -22.316 1 4
36.548 -21.661 1 4
31.143 -22.456 1 4
29.238 -3.1741 1 4
16.341 -3.5424 1 4
29.103 -3.5462 1 4
34.152 -32.443 1 4
24.56 0.46136 1 4
31.445 -0.17813 1 4
7.8201 -10.448 1 4
31.242 0.20563 1 4
9.1856 -9.2468 1 4
31.682 0.25965 1 4
31.853 -4.9053 1 4
27.112 -35.482 1 4
39.462 -9.2688 1 4
12.82 -17.321 1 4
8.1352 -18.327 1 4
17.315 -18.432 1 4
13.007 -17.395 1 4
14.404 -16.314 1 4
26.359 3.6201 1 4
20.675 -1.816 1 4
20.972 -1.9384 1 4
18.816 -1.393 1 4
29.061 -3.4565 1 4
39.397 -27.851 1 4
39.921 -14.136 1 4
29.18 0.087075 1 4
28.402 -10.64 1 4
6.7563 -23.715 1 4
37.611 -26.452 1 4
25.625 -28.842 1 4
28.786 1.596 1 4
26.161 -16.919 1 4
22.54 -31.994 1 4
32.098 -28.998 1 4
20.853 -32.066 1 4
7.3803 -23.586 1 4
15.503 -15.43 1 4
12.344 -16.215 1 4
26.164 -16.844 1 4
40.555 -29.881 1 4
37.25 -27.986 1 4
40.609 -29.828 1 4
34.477 -29.469 1 4
40.73 -29.852 1 4
12.387 -15.104 1 4
31.85 -30.567 1 4
26.995 -36.148 1 4
25.707 -28.72 1 4
34.644 -29.56 1 4
36.487 -28.087 1 4
37.017 -28.188 1 4
36.224 -30 1 4
32.716 -31.27 1 4
27.033 -36.453 1 4
17.344 -22.662 1 4
22.392 -32.759 1 4
10.319 -14.74 1 4
37.974 0.37398 1 4
34.606 -32.454 1 4
14.491 -26.245 1 4
37.013 -29.935 1 4
19.642 -16.499 1 4
30.639 -17.046 1 4
15.596 -21.707 1 4
18.572 -18.488 1 4
16.566 -21.045 1 4
18.372 -16.178 1 4
21.693 -14.052 1 4
6.9508 -19.908 1 4
7.5799 -22.947 1 4
16.885 -17.362 1 4
25.008 -19.966 1 4
23.434 -29.122 1 4
26.878 -20.874 1 4
13.979 -19.205 1 4
19.435 -18.389 1 4
28.689 -12.546 1 4
22.628 -26.285 1 4
27.169 -22.157 1 4
14.786 -18.6 1 4
31.95 -28.948 1 4
32.994 -3.3288 1 4
25.808 -31.268 1 4
26.563 -32.262 1 4
26.795 -32.17 1 4
26.974 -32.125 1 4
26.896 -24.914 1 4
26.688 -32.214 1 4
6.3986 -18.013 1 4
31.545 -19.326 1 4
25.415 -24.067 1 4
7.5312 -22.076 1 4
6.8311 -18.489 1 4
21.192 -30.324 1 4
20.601 -28.562 1 4
20.178 -6.9301 1 4
22.624 -5.8197 1 4
36.096 -33.448 1 4
27.463 -30.452 1 4
19.554 -32.586 1 4
11.539 -10.129 1 4
9.855 -9.7781 1 4
9.7157 -10.278 1 4
9.4227 -10.672 1 4
17.025 -1.4863 1 4
29.485 2.0779 1 4
22.071 -1.4985 1 4
9.755 -10.14 1 4
21.633 -31.403 1 4
30.389 -32.57 1 4
27.91 -34.057 1 4
34.869 -11.893 1 4
31.174 -34.102 1 4
30.396 -32.419 1 4
30.472 -32.781 1 4
12.095 -24.403 1 4
10.817 -23.546 1 4
13.486 -20.934 1 4
25.801 -21.599 1 4
21.231 -31.477 1 4
22.684 -32.038 1 4
21.63 -30.738 1 4
20.92 -31.042 1 4
10.186 -24.224 1 4
21.72 -31.766 1 4
25.702 -30.897 1 4
28.151 -28.56 1 4
28.33 -30.938 1 4
27.585 -32.494 1 4
27.051 -30.644 1 4
12.638 -26.793 1 4
25.798 -20.93 1 4
15.23 -17.221 1 4
22.808 -29.354 1 4
20.511 -21.268 1 4
7.7989 -17.571 1 4
22.801 -23.091 1 4
36.071 -33.44 1 4
30.75 -26.491 1 4
13.692 -23.64 1 4
25.004 -30.209 1 4
27.029 -35.246 1 4
28.658 -35.849 1 4
27.906 -29.713 1 4
31.357 -25.102 1 4
27.009 -32.972 1 4
13.55 -21.118 1 4
27.435 -32.466 1 4
25.638 -29.219 1 4
20.281 -22.938 1 4
11.615 -10.108 1 4
19.827 -32.604 1 4
19.108 -11.518 1 4
21.67 3.1741 1 4
17.308 -0.5224 1 4
21.208 -19.986 1 4
27.592 -21.369 1 4
24.666 -30.278 1 4
25.818 -22.744 1 4
8.4847 -25.085 1 4
25.58 -31.568 1 4
25.211 -33.04 1 4
20.487 -33.938 1 4
35.989 -27.479 1 4
26.586 -31.19 1 4
25.862 -31.447 1 4
20.775 -8.4162 1 4
9.0953 -19.593 1 4
20.391 -31.868 1 4
10.128 -19.617 1 4
26.135 -24.671 1 4
12.915 -22.592 1 4
13.83 -19.873 1 4
11.464 -21.865 1 4
24.724 -35.619 1 4
11.528 -22.636 1 4
9.85 -18.159 1 4
27.149 -11.46 1 4
33.895 -11.429 1 4
26.735 -21.518 1 4
30.714 -17.192 1 4
26.812 -21.411 1 4
24.94 -21.519 1 4
2.2146 -26.056 2 4
2.8075 -29.281 2 4
-4.5857 -22.678 2 4
8.9169 -32.144 2 4
1.9505 -22.454 2 4
-8.8194 -23.844 2 4
0.094224 -23.774 2 4
-3.3166 -26.347 2 4
-2.9078 -26.027 2 4
0.46394 -28.323 2 4
-1.1473 -28.383 2 4
1.5628 -27.647 2 4
-13.267 -24.524 2 4
-0.56942 -24.352 2 4
1.7584 -28.01 2 4
-2.0562 -26.18 2 4
-2.9734 -25.895 2 4
4.2075 -24.331 2 4
2.1617 -28.736 2 4
2.033 -28.358 2 4
1.8908 -25.613 2 4
-0.20828 -29.776 2 4
2.7462 -25.805 2 4
1.8802 -25.185 2 4
-3.2396 -25.608 2 4
1.6082 -22.692 2 4
0.4364 -24.736 2 4
3.4046 -26.4 2 4
0.92795 -30.507 2 4
-0.26266 -23.872 2 4
1.5302 -28.562 2 4
0.77011 -26.912 2 4
-4.4982 -25.793 2 4
-0.77926 -28.329 2 4
30.914 -24.297 2 4
-0.67449 -24.868 2 4
-0.58285 -29.123 2 4
1.2722 -30.25 2 4
-2.0273 -26.865 2 4
-2.9442 -25.713 2 4
1.2118 -27.591 2 4
3.8174 -27.812 2 4
1.8803 -19.829 2 4
-2.1792 -27.756 2 4
-0.947 -17.95 2 4
2.3254 -29.061 2 4
-2.2043 -28.296 2 4
1.5446 -25.627 2 4
-1.9769 -21.879 2 4
-0.85504 -25.211 2 4
2.2889 -27.865 2 4
1.4951 -27.751 2 4
1.3995 -30.055 2 4
-1.5271 -28.304 2 4
1.6144 -27.802 2 4
-4.8582 -25.905 2 4
-2.5213 -26.673 2 4
2.3509 -26.082 2 4
-2.2165 -30.808 2 4
1.9349 -28.773 2 4
-2.0969 -28.868 2 4
3.9562 -24.46 2 4
2.5894 -26.547 2 4
-1.2465 -24.648 2 4
2.2072 -25.999 2 4
-1.3415 -28.173 2 4
2.1683 -27.247 2 4
-13.102 -28.211 2 4
-10.388 -24.121 2 4
-1.6729 -28.208 2 4
1.0532 -28.288 2 4
-13.098 -24.539 2 4
-7.9068 -28.831 2 4
-1.4787 -28.026 2 4
-2.5077 -27.58 2 4
0.96342 -30.582 2 4
-0.035363 -28.291 2 4
-0.17728 -27.813 2 4
3.5312 -26.1 2 4
-2.7765 -25.32 2 4
21.967 -1.6024 2 4
25.432 -10.803 2 4
23.991 -19.258 2 4
23.624 -5.6501 2 4
16.215 -33.123 2 4
22.089 -27.04 2 4
22.686 -22.275 2 4
27.869 -25.925 2 4
25.406 -10.763 2 4
24.396 -20.839 2 4
18.437 -24.758 2 4
20.144 -25.123 2 4
26.345 -14.336 2 4
23.742 -25.765 2 4
23.43 -20.287 2 4
19.145 -4.985 2 4
12.272 -4.5579 2 4
30.232 -21.948 2 4
34.527 -3.216 2 4
21.543 -3.2339 2 4
11.996 -24.572 2 4
19.748 -6.1362 2 4
17.177 -8.1825 2 4
15.664 -23.46 2 4
25.364 -5.6198 2 4
22.082 -22.944 2 4
22.592 -23.703 2 4
14.622 -2.7518 2 4
6.1108 -10.234 2 4
20.564 -21.729 2 4
14.131 -5.1205 2 4
16.737 -4.4442 2 4
20.738 -24.051 2 4
14.516 -25.747 2 4
30.622 -31.129 2 4
26.453 -11.377 2 4
37.927 -23.011 2 4
21.878 -28.729 2 4
29.535 -24.811 2 4
30.669 -30.928 2 4
25.345 -26.107 2 4
30.593 -25.613 2 4
18.312 -26.206 2 4
29.519 -24.711 2 4
29.118 -25.998 2 4
25.6 -34.675 2 4
21.02 -23.021 2 4
26.756 -12.827 2 4
17.334 -24.206 2 4
22.125 -18.261 2 4
20.906 -22.715 2 4
23.642 -26.301 2 4
20.008 -27.707 2 4
6.6682 -23.685 2 4
5.757 -25.622 2 4
24.466 -10.815 2 4
22.246 -20.051 2 4
22.112 -23.85 2 4
19.494 -21.298 2 4
18.571 -28.202 2 4
24.71 -25.567 2 4
24.797 -25.686 2 4
13.038 -8.8954 2 4
13.452 -7.0032 2 4
17.051 -4.7021 2 4
16.344 -23.285 2 4
15.288 -30.885 2 4
22.922 -25.162 2 4
28.155 -25.42 2 4
19.105 -21.768 2 4
23.837 -23.622 2 4
16.899 -26.144 2 4
16.986 -21.914 2 4
25.34 -23.279 2 4
26.022 -9.8239 2 4
28.904 -24.428 2 4
21.549 -24.564 2 4
21.428 -22.925 2 4
25.432 -24.26 2 4
27.45 -27.717 2 4
18.103 -26.446 2 4
21.643 -24.385 2 4
24.649 -24.016 2 4
25.518 -6.7198 2 4
21.788 -18.583 2 4
23.635 -21.399 2 4
25.662 -25.592 2 4
20.499 -6.5204 2 4
29.125 -32.342 2 4
15.935 -23.433 2 4
6.1052 -12.934 2 4
7.9092 -20.687 2 4
21.146 -18.606 2 4
22.768 -25.001 2 4
16.572 -27.544 2 4
14.524 -5.5381 2 4
17.417 -26.666 2 4
17.17 -28.696 2 4
22.659 -26.866 2 4
27.012 -22.361 2 4
34.643 -21.07 2 4
28.94 -22.825 2 4
22.325 -25.664 2 4
23.434 -23.252 2 4
21.255 -25.413 2 4
24.285 -23.434 2 4
22.324 -17.532 2 4
25.994 -22.054 2 4
19.416 -23.86 2 4
18.839 -26.185 2 4
24.048 -24.013 2 4
22.486 -27.742 2 4
23.207 -24.467 2 4
16.179 -25.627 2 4
20.161 -19.413 2 4
22.167 -25.826 2 4
4.1272 -14.397 2 4
13.677 -7.8151 2 4
16.592 -7.4906 2 4
4.8884 -14.206 2 4
15.845 -6.5041 2 4
5.8718 -13.383 2 4
6.0692 -23.749 2 4
23.03 -24.969 2 4
17.524 -5.336 2 4
17.059 -26.59 2 4
2.2453 -11.33 2 4
15.317 -25.996 2 4
24.376 -36.907 2 4
5.5753 -22.871 2 4
26.217 -34.91 2 4
26.409 -34.569 2 4
9.0197 -24.538 2 4
19.326 -4.8045 2 4
19.507 -5.9558 2 4
17.942 -9.5328 2 4
12.566 -29.096 2 4
16.45 -6.2828 2 4
18.718 -4.9577 2 4
13.351 -4.6302 2 4
15.73 -4.5405 2 4
15.331 -4.4122 2 4
8.5395 -16.904 2 4
26.808 -36.41 2 4
26.889 -36.323 2 4
27.954 -36.642 2 4
26.819 -36.375 2 4
7.5887 -12.736 2 4
4.74 -13.16 2 4
7.6116 -12.519 2 4
6.5997 -12.816 2 4
3.2377 -12.381 2 4
3.7037 -12.667 2 4
6.4049 -23.777 2 4
14.656 -25.044 2 4
9.0115 -24.284 2 4
23.835 -30.768 2 4
19.685 -20.412 2 4
21.287 -27.089 2 4
24.457 -29.561 2 4
18.349 -24.337 2 4
31.703 -21.505 2 4
22.162 -19.304 2 4
30.998 -31.236 2 4
33.382 -25.661 2 4
21.971 -6.8904 2 4
32.432 -26.05 2 4
17.638 -29.172 2 4
27.337 -24.136 2 4
22.3 -16.557 2 4
27.806 -26.711 2 4
27.581 -26.714 2 4
21.452 -25.704 2 4
17.422 -24.105 2 4
24.3 -24.594 2 4
21.738 -20.606 2 4
22.495 -18.782 2 4
16.312 -33.052 2 4
13.147 -3.1168 2 4
20.829 -25.509 2 4
24.473 -24.182 2 4
18.783 -27.302 2 4
21.537 -20.091 2 4
21.045 -26.97 2 4
15.686 -24.99 2 4
21.449 -18.879 2 4
16.443 -25.51 2 4
16.497 -25.19 2 4
20.582 -21.512 2 4
29.235 -24.88 2 4
25.293 -21.902 2 4
27.041 -24.189 2 4
23.628 -26.102 2 4
14.658 -20.261 2 4
26.965 -14.992 2 4
4.5014 -16.688 2 4
23.82 -20.166 2 4
14.387 -1.9232 2 4
21.663 -13.891 2 4
20.933 -22.962 2 4
23.275 -22.833 2 4
22.225 -17.945 2 4
20.149 -24.982 2 4
19.081 -21.823 2 4
22.784 -20.886 2 4
28.776 -28.941 2 4
29.165 -29.253 2 4
25.741 -11.239 2 4
30.996 -30.99 2 4
29.612 -29.969 2 4
29.926 -32.415 2 4
25.79 -34.224 2 4
27.437 -34.899 2 4
28.351 -29.65 2 4
12.624 -28.844 2 4
21.032 -15.395 2 4
18.034 -6.5923 2 4
16.045 -11.12 2 4
17.664 -5.1393 2 4
26.336 -27.523 2 4
13.481 -5.8634 2 4
25.063 -11.979 2 4
15.883 -4.9645 2 4
30.981 -7.4901 2 4
23.281 -12.136 2 4
17.3 -3.0496 2 4
19.034 -4.2866 2 4
16.6 -7.2881 2 4
17.817 -20.521 2 4
10.695 -27.157 2 4
16.913 -26.243 2 4
18.909 -21.267 2 4
21.116 -26.014 2 4
27.94 -29.306 2 4
10.778 -26.474 2 4
28.605 1.3238 2 4
17.421 -20.347 2 4
30.049 0.58825 2 4
15.764 -4.8128 2 4
22.735 -19.093 2 4
17.085 -4.7592 2 4
15.02 -7.1787 2 4
12.141 -5.7304 2 4
30.934 -30.887 2 4
17.04 -29.739 2 4
28.216 -29.07 2 4
14.705 -27.677 2 4
28.58 -28.73 2 4
30.297 -26.82 2 4
30.982 -27.408 2 4
21.992 -6.951 2 4
29.106 -27.272 2 4
21.989 -28.473 2 4
18.944 -28.027 2 4
36.217 -10.976 2 4
26.317 -15.515 2 4
30.67 -24.832 2 4
22.366 -27.114 2 4
26.351 -21.58 2 4
13.423 -21.486 2 4
10.736 -26.952 2 4
19.64 -21.371 2 4
20.456 -25.58 2 4
36.21 -14.245 2 4
5.6477 -20.819 2 4
25.301 -24.289 2 4
17.053 -6.5419 2 4
6.2425 -21.178 2 4
7.0128 -21.265 2 4
11.168 -25.405 2 4
5.6381 -20.506 2 4
30.785 -25.59 2 4
15.657 -25.607 2 4
26.491 -25.543 2 4
28.24 -29.218 2 4
23.904 -27.313 2 4
29.648 -29.375 2 4
20.568 -28.107 2 4
15.881 -4.0167 2 4
24.771 -7.3225 2 4
28.514 -23.289 2 4
14.98 -5.7484 2 4
24.774 -12.186 2 4
24.299 -25.746 2 4
22.414 -15.174 2 4
34.383 -2.9745 2 4
15.532 -5.3812 2 4
6.2006 -11.814 2 4
18.203 -26.267 2 4
13.905 -24.891 2 4
25.727 -14.719 2 4
6.31 -22.032 2 4
26.27 -19.855 2 4
20.249 -14.275 2 4
18.968 -25.269 2 4
24.378 -24.437 2 4
19.595 -25.48 2 4
18.929 -22.023 2 4
22.356 -18.071 2 4
29.803 -31.174 2 4
21.483 -12.915 2 4
30.287 -24.227 2 4
22.312 -17.051 2 4
15.719 -10.854 2 4
10.474 -9.8794 2 4
18.479 -8.3867 2 4
12.857 -28.806 2 4
19.618 -30.202 2 4
21.521 -7.6392 2 4
21.874 -6.9505 2 4
13.526 -7.8489 2 4
15.163 -26.226 2 4
22.26 -11.841 2 4
14.206 -6.1656 2 4
14.76 -7.7351 2 4
5.9412 -12.179 2 4
21.252 -0.30121 2 4
17.187 0.81025 2 4
13.445 -3.2718 2 4
28.934 2.5186 2 4
21.37 -26.194 2 4
32.852 -18.412 2 4
26.433 -12.963 2 4
28.743 -24.141 2 4
23.957 -19.127 2 4
26.346 -12.955 2 4
22.752 -24.801 2 4
28.696 -30.014 2 4
30.262 -31.278 2 4
29.422 -28.025 2 4
21.946 -6.8691 2 4
27.468 -28.741 2 4
18.976 -21.889 2 4
30.83 -23.048 2 4
24.376 -25.71 2 4
23.892 -25.471 2 4
16.621 -25.793 2 4
22.386 -18.002 2 4
21.67 -24.558 2 4
23.557 -19.943 2 4
27.74 -23.128 2 4
23.077 -17.092 2 4
26.395 -14.419 2 4
21.143 -15.487 2 4
17.689 -24.943 2 4
30.196 -0.95321 2 4
20.839 -27.657 2 4
20.965 -26.057 2 4
27.804 -25.492 2 4
26.301 -9.713 2 4
22.108 -23.605 2 4
28.664 -21.55 2 4
21.377 -25.858 2 4
21.824 -21.619 2 4
19.38 -23.514 2 4
24.583 -21.344 2 4
10.804 -26.603 2 4
23.238 -12.474 2 4
12.681 -24.853 2 4
26.981 -21.903 2 4
14.737 1.3758 2 4
12.797 -28.804 2 4
19.792 -6.4741 2 4
30.15 -10.422 2 4
20.802 -4.7432 2 4
16.245 -22.583 2 4
30.084 -10.38 2 4
6.107 -10.315 2 4
9.3541 -19.719 2 4
18.776 -19.595 2 4
18.328 -9.0782 2 4
9.9558 -16.971 2 4
14.231 -27.575 2 4
12.044 -21.235 2 4
9.3071 -13.097 2 4
26.633 -13.259 2 4
20.662 -29.445 2 4
30.726 -26.743 2 4
23.742 -24.225 2 4
20.313 -14.021 2 4
30.531 -31.063 2 4
29.215 -28.467 2 4
16.514 -7.5075 2 4
13.551 -5.1106 2 4
30.65 -7.3609 2 4
13.227 -7.6956 2 4
17.193 -27.657 2 4
13.401 -5.0678 2 4
12.651 -23.479 2 4
12.914 -25.09 2 4
12.577 -23.322 2 4
8.6998 -16.785 2 4
28.754 -34.732 2 4
8.6678 -16.835 2 4
14.47 -30.616 2 4
14.42 -29.45 2 4
14.566 -28.143 2 4
22.55 -30.322 2 4
14.639 -28.279 2 4
26.126 -14.015 2 4
27.321 -35.444 2 4
4.7264 -13.112 2 4
2.2354 -11.295 2 4
23.079 -12.893 2 4
4.7837 -12.13 2 4
2.2592 -13.095 2 4
5.6007 -12.499 2 4
29.217 -25.761 2 4
15.732 -6.0119 2 4
11.951 -11.02 2 4
16.117 -25.399 2 4
25.165 -26.911 2 4
20.906 -5.4507 2 4
21.073 -5.0446 2 4
6.1359 -13.978 2 4
5.6507 -21.425 2 4
20.436 -6.4733 2 4
21.221 -4.9032 2 4
17.308 -15.023 2 4
22.146 -18.51 2 4
9.8393 -25.125 2 4
29.278 -6.8675 2 4
21.033 -23.169 2 4
16.22 -33.061 2 4
27.678 -29.65 2 4
22.607 -24.33 2 4
28.627 -30.78 2 4
29.138 -26.277 2 4
21.115 -15.382 2 4
18.433 -28.313 2 4
19.262 -24.124 2 4
22.05 -4.2013 2 4
9.215 -14.061 2 4
29.675 -24.86 2 4
23.285 -17.856 2 4
18.804 -25.964 2 4
18.707 -25.738 2 4
24.16 -26.516 2 4
7.1806 -21.257 2 4
5.3833 -21.965 2 4
14.795 -27.354 2 4
17.095 -10.954 2 4
18.919 -28.093 2 4
22.503 -30.251 2 4
13.413 -12.974 2 4
22.128 -19.253 2 4
20.007 -25.09 2 4
19.239 -23.941 2 4
29.537 -23.124 2 4
20.921 -24.615 2 4
18.162 -6.8732 2 4
7.755 -13.375 2 4
17.953 -6.5117 2 4
11.754 -22.938 2 4
13.941 -3.2617 2 4
14.561 -27.931 2 4
16.195 -25.719 2 4
27.292 -26.761 2 4
23.071 -24.95 2 4
18.682 -28.006 2 4
19.111 -10.822 2 4
23.959 -32.215 2 4
25.735 -31.306 2 4
13.583 -21.07 2 4
13.922 -22.401 2 4
13.729 -20.578 2 4
14.749 -6.6595 2 4
14.752 -5.6876 2 4
15.354 -29.576 2 4
21.876 -12.024 2 4
15.007 -30.592 2 4
14.428 -5.5122 2 4
17.604 -26.058 2 4
17.236 -27.394 2 4
14.598 -22.63 2 4
10.085 -12.597 2 4
5.6971 -22.595 2 4
25.505 -14.166 2 4
16.605 -10.814 2 4
14.83 -7.7098 2 4
20.264 -6.6406 2 4
20.145 -3.8928 2 4
20.512 -25.11 2 4
23.635 -25.644 2 4
21.439 -21.868 2 4
31.596 -20.831 2 4
29.652 -23.123 2 4
16.245 -33.028 2 4
21.563 -18.461 2 4
18.769 -27.596 2 4
5.4232 -21.86 2 4
15.102 -26.521 2 4
16.28 -25.852 2 4
22.396 -27.442 2 4
26.981 -28.501 2 4
26.726 -12.737 2 4
21.877 -26.656 2 4
19.509 -2.0645 2 4
30.285 -24.482 2 4
22.082 -6.7647 2 4
25.5 -11.749 2 4
15.74 -10.933 2 4
29.507 1.9695 2 4
25.009 -31.544 2 4
18.997 -7.0562 2 4
14.949 -4.472 2 4
12.442 -24.488 2 4
20.349 -3.1464 2 4
25.738 -1.0106 2 4
24.246 -10.509 2 4
30.88 -25.507 2 4
8.8891 -15.351 2 4
6.4929 -26.227 2 4
14.942 -5.233 2 4
16.306 -7.2961 2 4
20.882 -19.073 2 4
24.258 -22.815 2 4
6.1678 -9.9449 2 4
22.272 -22.188 2 4
21.064 -24.655 2 4
30.016 -23.405 2 4
19.545 -23.991 2 4
19.329 -23.927 2 4
20.865 -19.141 2 4
18.254 -3.6098 2 4
19.143 -25.096 2 4
22.638 -30.278 2 4
10.648 -27.078 2 4
17.028 -29.731 2 4
32.091 -25.234 2 4
17.219 -28.271 2 4
28.261 -29.453 2 4
34.816 -12.617 2 4
16.404 -25.718 2 4
23.404 -20.689 2 4
19.042 -21.855 2 4
7.5593 -12.35 2 4
18.519 -7.9969 2 4
18.244 -6.8978 2 4
18.649 -7.0331 2 4
5.8745 -15.155 2 4
16.479 -28.949 2 4
18.49 -29.143 2 4
23.291 -28.833 2 4
27.682 -26.525 2 4
29.045 -28.468 2 4
21.719 3.0698 2 4
13.672 -5.0725 2 4
16.49 -7.9029 2 4
16.5 -6.2888 2 4
19.893 -6.4212 2 4
29.846 -26.056 2 4
22.179 -18.098 2 4
21.685 -20.192 2 4
19.585 -20.299 2 4
17.996 -21.235 2 4
30.03 -31.027 2 4
30.79 -23.497 2 4
28.195 -25.323 2 4
30.719 -23.468 2 4
21.928 -7.0062 2 4
20.041 -27.544 2 4
8.3155 -17.496 2 4
28.981 -23.552 2 4
24.119 -25.664 2 4
19.136 -21.643 2 4
31.155 -22.287 2 4
22.648 -23.62 2 4
30.011 0.78546 2 4
34.577 -12.778 2 4
27.43 -10.321 2 4
13.943 -25.394 2 4
25.424 -7.7706 2 4
35.527 -11.356 2 4
22.366 -21.18 2 4
20.44 -24.895 2 4
19.167 -25.144 2 4
15.95 -5.1382 2 4
21.6 -2.9861 2 4
22.505 -23.479 2 4
29.245 -27.558 2 4
31.301 -31.654 2 4
29.33 -26.366 2 4
30.466 -29.794 2 4
22.093 -7.0691 2 4
33.6 -27.249 2 4
14.272 -29.353 2 4
23.898 -24.068 2 4
33.589 -3.1745 2 4
26.334 -26.244 2 4
16.454 -27.76 2 4
23.601 -5.6662 2 4
31.185 -31.187 2 4
7.6181 -12.105 2 4
33.96 -7.9813 2 4
3.5001 -12.598 2 4
5.295 -12.551 2 4
4.0475 -12.802 2 4
3.5107 -12.615 2 4
28.25 -25.386 2 4
17.388 -25.405 2 4
23.637 -15.803 2 4
13.485 -5.9985 2 4
24.937 -16.521 2 4
24.01 -26.937 2 4
12.141 -0.58444 2 4
16.635 3.9377 2 4
16.451 -0.72272 2 4
7.0431 -21.203 2 4
21.501 -2.8163 2 4
18.493 1.8748 2 4
15.53 -1.9708 2 4
14.804 1.0395 2 4
15.552 -1.6841 2 4
8.2169 -7.2672 2 4
7.396 -11.627 2 4
17.177 0.81257 2 4
15.668 -1.4359 2 4
3.4256 -12.915 2 4
20.822 -0.028054 2 4
21.039 -0.11358 2 4
25.109 -28.862 2 4
26.074 -34.591 2 4
5.2737 -21.38 2 4
34.261 -3.1016 2 4
16.52 -29.021 2 4
14.987 -24.211 2 4
29.235 -27.655 2 4
18.554 -29.237 2 4
20.203 -26.417 2 4
16.195 -25.266 2 4
28.048 -25.689 2 4
21.78 -25.484 2 4
19.605 -20.747 2 4
21.656 -22.167 2 4
9.2097 -23.597 2 4
18.24 -23.463 2 4
31.372 -20.102 2 4
33.377 -18.603 2 4
23.34 -17.873 2 4
22.34 -18.985 2 4
26.272 -9.4562 2 4
21.485 -24.196 2 4
10.088 -16.886 2 4
20.354 -25.915 2 4
21.112 -26.893 2 4
20.326 -3.7277 2 4
18.381 -3.2271 2 4
22.785 -26.493 2 4
8.6909 -26.051 2 4
16.333 -19.19 2 4
10.388 -24.121 2 4
24.981 -28.097 2 4
27.994 -25.661 2 4
27.947 -24.398 2 4
20.4 -23.991 2 4
28.962 -24.53 2 4
21.113 -19.583 2 4
21.014 -27.485 2 4
21.513 -26.231 2 4
51.466 2.278 3 4
38.39 -2.4425 3 4
51.801 0.51269 3 4
-3.6668 -15.911 3 4
50.853 -0.28406 3 4
51 0.37961 3 4
52.412 2.3966 3 4
-6.9724 -28.515 3 4
52.383 1.9642 3 4
-0.58375 -25.837 3 4
4.396 -20.622 3 4
-2.08 -23.992 3 4
-12.382 -28.273 3 4
-8.8437 -29.433 3 4
-0.015397 -19.41 3 4
-5.6316 -16.965 3 4
52.041 1.0716 3 4
51.485 1.3959 3 4
52.851 1.2522 3 4
52.138 1.3528 3 4
-10.836 -26.455 3 4
52.178 0.93424 3 4
52.241 0.75856 3 4
50.289 1.2958 3 4
-8.1261 -28.869 3 4
52.494 1.6272 3 4
52.665 3.4003 3 4
-4.0043 -15.632 3 4
-0.77345 -20.918 3 4
52.17 1.0384 3 4
-3.5411 -27.636 3 4
53.574 2.9949 3 4
52.967 1.6082 3 4
49.298 0.78826 3 4
52.138 0.84708 3 4
53.257 1.8069 3 4
-3.2224 -27.135 3 4
52.909 2.944 3 4
38.737 -5.8019 3 4
-10.573 -26.193 3 4
52.082 3.1049 3 4
54.169 1.5592 3 4
-14.467 -23.429 3 4
52.003 2.4405 3 4
53.033 2.0093 3 4
52.148 1.2609 3 4
53.599 1.712 3 4
-4.0946 -22.274 3 4
-12.052 -27.372 3 4
-0.24122 -19.834 3 4
51.263 0.29543 3 4
52.58 0.6355 3 4
1.0692 -21.756 3 4
-8.7667 -29.728 3 4
-9.1745 -29.092 3 4
50.547 3.2495 3 4
51.849 3.2449 3 4
52.283 1.0499 3 4
38.38 -2.4946 3 4
52.808 3.7165 3 4
-10.949 -25.831 3 4
53.541 1.8882 3 4
53.748 1.8127 3 4
52.327 1.6385 3 4
52.631 2.9155 3 4
52.744 3.8935 3 4
48.805 -0.28779 3 4
53.581 2.7239 3 4
53.138 3.9914 3 4
53.418 1.7991 3 4
50.359 3.4121 3 4
51.804 3.4796 3 4
1.7909 -19.536 3 4
-3.699 -15.876 3 4
53.421 1.7929 3 4
50.931 0.61435 3 4
-1.7009 -16.436 3 4
-10.723 -26.324 3 4
53.217 3.7937 3 4
-1.4888 -17.13 3 4
14.17 -0.18229 3 4
30.526 -4.0633 3 4
26.142 2.6398 3 4
21.457 3.2614 3 4
28.415 2.1312 3 4
42.194 6.0096 3 4
26.291 0.16153 3 4
24.139 4.0664 3 4
28.41 2.2691 3 4
27.73 3.004 3 4
42.818 2.0088 3 4
17.396 -11.8 3 4
41.472 -1.7662 3 4
27.044 2.8355 3 4
9.6462 -18.544 3 4
27.523 2.9811 3 4
44.037 2.132 3 4
25.545 1.9094 3 4
25.373 3.5313 3 4
24.818 3.8942 3 4
26.139 0.60194 3 4
27.115 -0.25974 3 4
40.803 3.8379 3 4
23.082 3.9597 3 4
41.449 3.7485 3 4
30.083 2.4982 3 4
22.707 -31.436 3 4
29.193 6.1388 3 4
26.81 0.0059599 3 4
28.417 3.6106 3 4
28.213 5.2147 3 4
27.146 -0.52287 3 4
17.036 -11.759 3 4
22.67 -10.201 3 4
49.068 -12.683 3 4
45.727 -17.632 3 4
36.984 2.0627 3 4
47.801 -14.798 3 4
48.85 -4.5414 3 4
49.564 -0.34775 3 4
16.7 3.9026 3 4
44.454 6.7851 3 4
32.312 -23.498 3 4
44.254 -5.4491 3 4
23.384 -13.968 3 4
26.535 -18.982 3 4
39.111 -24.601 3 4
43.779 -5.8171 3 4
45.284 -3.8421 3 4
43.75 -5.7632 3 4
44.254 -5.2215 3 4
28.905 6.9077 3 4
29.367 5.2837 3 4
6.0814 -37.384 3 4
24.456 -32.312 3 4
27.456 4.6523 3 4
40.361 3.3133 3 4
41.938 2.9239 3 4
15.85 -15.169 3 4
36.91 2.079 3 4
51.533 -2.0912 3 4
42.25 -17.067 3 4
45.291 -13.434 3 4
48.863 -2.3328 3 4
27.703 0.33654 3 4
17.105 3.073 3 4
20.02 -9.8145 3 4
40.86 1.7439 3 4
42.91 3.3423 3 4
44.355 4.2487 3 4
28.085 5.2361 3 4
45.731 -17.689 3 4
39.994 -12.86 3 4
42.758 -13.48 3 4
40.238 -13.633 3 4
50.113 -10.681 3 4
48.125 -2.0949 3 4
49.441 -7.8981 3 4
26.057 1.1343 3 4
9.9036 -3.2005 3 4
17.712 -5.5173 3 4
16.691 -13.207 3 4
18.074 4.6393 3 4
24.977 2.5824 3 4
5.6425 -20.024 3 4
45.786 -11.782 3 4
51.511 -1.4576 3 4
51.826 -1.2995 3 4
45.409 -6.6737 3 4
34.636 2.7694 3 4
46.566 -13.349 3 4
34.201 -9.8213 3 4
47.899 -17.533 3 4
44.125 6.7762 3 4
13.39 -1.308 3 4
8.2116 -5.3685 3 4
44.513 5.5018 3 4
44.811 5.3787 3 4
24.636 5.5641 3 4
25.584 5.6102 3 4
44.608 6.2824 3 4
28.083 7.5825 3 4
45.387 5.8764 3 4
45.059 5.2657 3 4
33.862 2.4463 3 4
27.406 2.0962 3 4
34.134 2.3063 3 4
22.632 -10.347 3 4
35.019 0.83897 3 4
12.531 -33.359 3 4
17.583 -9.2586 3 4
27.303 2.9435 3 4
22.552 -10.311 3 4
31.385 2.9545 3 4
35.021 0.71424 3 4
27.717 2.5118 3 4
10.745 -12.312 3 4
26.217 1.3513 3 4
31.602 -7.1757 3 4
6.9069 -15.62 3 4
41.256 4.6324 3 4
49.263 -12.249 3 4
47.422 -2.0346 3 4
49.388 -12.073 3 4
49.96 -10.539 3 4
49.618 -13.832 3 4
49.419 -5.4014 3 4
46.539 0.26704 3 4
28.958 -36.468 3 4
44.932 -14.774 3 4
21.793 -1.2288 3 4
49.957 -10.577 3 4
33.623 2.6638 3 4
28.379 2.8146 3 4
41.499 2.1266 3 4
28.069 2.9567 3 4
27.417 0.93884 3 4
37.24 -1.091 3 4
42.182 5.9348 3 4
26.195 5.3359 3 4
45.306 4.2021 3 4
42.444 0.78874 3 4
25.383 2.988 3 4
15.668 2.479 3 4
25.31 5.8019 3 4
44.44 2.965 3 4
34.969 2.9888 3 4
44.576 2.5978 3 4
40.96 1.4712 3 4
32.453 0.0093612 3 4
32.671 3.3393 3 4
41.131 0.25328 3 4
41.306 1.412 3 4
41.487 2.5934 3 4
30.146 2.4565 3 4
26.638 3.6791 3 4
16.768 -13.247 3 4
44.402 1.4528 3 4
17.898 -9.8304 3 4
15.979 -14.7 3 4
36.226 -2.0975 3 4
30.718 -6.4943 3 4
26.458 -22.414 3 4
20.02 -1.2934 3 4
42.693 4.7769 3 4
28.574 7.9064 3 4
42.466 4.7745 3 4
42.418 4.7442 3 4
45.822 -15.969 3 4
48.251 -17.023 3 4
44.722 -11.509 3 4
36.735 -13.627 3 4
37.069 -13.244 3 4
48.392 -3.1954 3 4
46.392 -16.943 3 4
48.624 -15.511 3 4
49.367 -13.738 3 4
47.721 -1.9141 3 4
48.326 -6.2065 3 4
47.793 -17.88 3 4
49.339 -15.795 3 4
37.924 0.40969 3 4
15.742 2.6027 3 4
49.693 -14.915 3 4
37.331 -0.28659 3 4
15.466 -9.7243 3 4
40.687 1.3549 3 4
26.895 2.2082 3 4
27.366 0.51151 3 4
43.258 3.8823 3 4
22.525 -33.031 3 4
32.839 -28.517 3 4
48.709 -5.3279 3 4
39.717 -6.5733 3 4
46.069 -5.9392 3 4
48.823 -12.777 3 4
48.39 -17.137 3 4
49.259 -15.541 3 4
37.472 -27.417 3 4
49.128 -15.201 3 4
43.918 -17.145 3 4
47.505 -13.692 3 4
48.816 -16.301 3 4
46.39 0.89184 3 4
48.143 3.9569 3 4
48.409 -16.828 3 4
36.653 2.2178 3 4
7.0448 -38.121 3 4
27.142 6.0555 3 4
53.223 0.75887 3 4
45.443 1.1964 3 4
46.145 0.051593 3 4
42.467 2.2432 3 4
16.634 -9.164 3 4
26.363 -0.64567 3 4
27.35 2.6022 3 4
11.027 -21.477 3 4
40.783 3.8928 3 4
29.16 4.3653 3 4
28.564 5.3807 3 4
29.012 4.6658 3 4
33.684 -0.38243 3 4
45.295 -0.036785 3 4
42.635 -13.452 3 4
46.461 -5.7445 3 4
37.162 -13.709 3 4
46.034 -17.652 3 4
36.592 2.2041 3 4
46.08 -14.129 3 4
33.739 -27.622 3 4
31.856 3.0395 3 4
49.256 -11.362 3 4
36.526 2.2047 3 4
48.637 -6.4825 3 4
45.024 -14.639 3 4
46.11 -0.33275 3 4
31.566 3.0604 3 4
29.917 2.951 3 4
29.963 5.0099 3 4
42.664 -5.2631 3 4
30.443 3.6704 3 4
41.3 3.2719 3 4
41.687 -14.592 3 4
31.844 -23.755 3 4
35.434 -23.32 3 4
35.373 -23.315 3 4
26.652 -19.177 3 4
32.401 -22.901 3 4
34.322 -19.946 3 4
13.968 -13.088 3 4
45.018 -14.306 3 4
45.13 -11.533 3 4
49.449 -1.9153 3 4
14.327 -31.004 3 4
12.264 -21.82 3 4
44.19 2.3844 3 4
26.165 2.6332 3 4
42.496 2.5443 3 4
29.013 4.0927 3 4
36.585 2.1675 3 4
47.445 -15.985 3 4
46.892 -15.061 3 4
48.426 -17.024 3 4
53.207 0.82974 3 4
46.335 -11.176 3 4
36.931 -13.441 3 4
44.881 -12.896 3 4
47.682 -17.042 3 4
43.7 -13.44 3 4
48.72 -4.1827 3 4
46.034 -11.963 3 4
36.226 -13.564 3 4
49.586 -1.3798 3 4
27.512 -18.437 3 4
49.252 -0.057257 3 4
23.511 -13.998 3 4
50.292 -0.27552 3 4
49.749 -0.27037 3 4
29.609 7.7118 3 4
27.329 4.6239 3 4
41.254 4.4681 3 4
40.837 1.839 3 4
32.892 -7.5821 3 4
40.871 3.9893 3 4
46.281 -13.155 3 4
50.077 -3.6242 3 4
45.736 -12.127 3 4
48.871 -2.2115 3 4
49.84 -4.1819 3 4
45.79 -12.886 3 4
49.589 -4.1809 3 4
46.697 -13.503 3 4
49.055 -0.75424 3 4
43.385 -14.455 3 4
43.219 -13.71 3 4
51.757 -1.32 3 4
49.79 -1.4563 3 4
45.354 -13.591 3 4
48.385 -5.2366 3 4
44.175 -5.3522 3 4
48.001 -15.835 3 4
45.755 -12.528 3 4
47.674 -14.02 3 4
48.446 -2.5549 3 4
44.659 -16.297 3 4
47.855 -4.9828 3 4
48.199 -4.6176 3 4
47.821 -16.421 3 4
45.879 -12.516 3 4
48.726 -16.081 3 4
42.83 -19.464 3 4
47.343 -3.7747 3 4
38.456 -0.82318 3 4
26.944 0.42628 3 4
23.781 -34.177 3 4
32.747 3.0883 3 4
32.82 3.087 3 4
20.614 1.6933 3 4
41.472 3.8191 3 4
15.113 3.0402 3 4
24.014 3.6675 3 4
19.849 -9.834 3 4
41.038 0.064645 3 4
7.0898 -7.1618 3 4
46.47 -6.4371 3 4
34.506 3.9658 3 4
4.591 -6.5916 3 4
39.094 4.6937 3 4
45.463 -6.6137 3 4
48.138 -1.8227 3 4
40.609 -14.074 3 4
39.524 -5.2357 3 4
37.044 -14.932 3 4
47.212 -15.502 3 4
43.123 -14.282 3 4
49.218 -4.1096 3 4
46.208 -14.521 3 4
26.088 2.8492 3 4
41.201 1.2365 3 4
43.777 2.0351 3 4
27.205 1.3889 3 4
17.882 -13.758 3 4
48.664 -8.6199 3 4
18.044 -13.635 3 4
44.952 1.3282 3 4
26.818 0.2593 3 4
31.274 0.25121 3 4
27.265 -0.17342 3 4
16.714 3.817 3 4
15.815 -8.4467 3 4
27.988 -13.228 3 4
45.38 5.5779 3 4
24.222 -13.768 3 4
23.078 -14.122 3 4
45.457 5.4147 3 4
45.648 5.5022 3 4
22.62 4.141 3 4
20.93 -20.031 3 4
14.111 -2.0945 3 4
26.006 4.2931 3 4
41.188 5.1233 3 4
26.506 2.403 3 4
19.307 3.4021 3 4
43.895 6.9568 3 4
28.114 5.0912 3 4
27.423 5.7086 3 4
44.245 2.2384 3 4
47.989 -17.366 3 4
51.648 -2.3315 3 4
35.55 -13.851 3 4
45.822 -12.209 3 4
50.047 -10.721 3 4
45.33 -13.179 3 4
25.662 7.0665 3 4
39.461 -6.7342 3 4
44.688 -12.351 3 4
47.941 -3.6204 3 4
27.219 4.7151 3 4
47.749 -15.664 3 4
42.918 -13.832 3 4
12.544 -33.343 3 4
26.043 -29.631 3 4
24.768 -31.815 3 4
25.164 -34.894 3 4
32.629 -3.1822 3 4
40.784 3.8668 3 4
50.205 -11.72 3 4
47.688 -3.3626 3 4
36.597 1.9799 3 4
47.732 -1.8423 3 4
49.512 -13.841 3 4
47.459 -3.0964 3 4
47.017 -2.6761 3 4
47.526 -1.8186 3 4
49.646 -16.615 3 4
8.4853 -11.111 3 4
32.903 3.5864 3 4
26.912 6.9107 3 4
50.376 -1.9573 3 4
45.352 1.8928 3 4
29.63 7.6634 3 4
41.836 4.689 3 4
25.551 4.6356 3 4
24.697 5.5814 3 4
44.047 6.9619 3 4
28.879 2.5223 3 4
26.125 2.782 3 4
27.33 -1.6331 3 4
28.982 4.1922 3 4
17.619 -10.109 3 4
43.389 0.20895 3 4
11.822 -20.949 3 4
49.42 -8.0014 3 4
50.921 -3.3378 3 4
19.529 -16.559 3 4
16.686 -17.42 3 4
37.061 -13.74 3 4
49.123 -2.0067 3 4
43.393 -13.496 3 4
49.347 -16.483 3 4
48.653 -2.2674 3 4
39.657 -6.5777 3 4
45.699 2.1294 3 4
15.028 -15.587 3 4
28.515 6.3802 3 4
29.897 7.8304 3 4
47.987 3.9884 3 4
44.583 1.0429 3 4
41.375 -0.61441 3 4
30.038 7.2651 3 4
28.42 7.3152 3 4
45.276 -6.9848 3 4
48.081 -16.105 3 4
43.721 -13.83 3 4
41.894 -11.744 3 4
36.401 1.7978 3 4
29.435 6.9563 3 4
40.761 0.17808 3 4
29.657 7.9674 3 4
30.248 6.6052 3 4
29.158 7.67 3 4
29.428 -20.595 3 4
10.682 -8.2055 3 4
40.737 -14.069 3 4
47.978 -5.114 3 4
29.16 -20.528 3 4
49.066 -18.023 3 4
48.68 -0.7944 3 4
48.674 -4.9606 3 4
48.131 -2.2626 3 4
48.945 -12.97 3 4
50.16 -11.353 3 4
44.828 1.0801 3 4
47.03 -6.3196 3 4
50.862 -11.848 3 4
46.023 -0.30995 3 4
47.018 -2.9341 3 4
44.106 -12.579 3 4
44.569 -11.61 3 4
48.426 -5.9209 3 4
48.036 -17.272 3 4
47.853 -14.044 3 4
47.73 -14.327 3 4
50.339 -11.683 3 4
49.95 -10.648 3 4
49.489 -13.87 3 4
49.59 -14.78 3 4
50.09 -10.337 3 4
32.119 0.060206 3 4
36.114 -0.73414 3 4
39.328 -0.89853 3 4
45.274 -0.2024 3 4
32.26 1.3406 3 4
31.115 4.5001 3 4
31.92 6.4189 3 4
50.071 -10.607 3 4
28.895 -36.703 3 4
50.84 -11.828 3 4
47.542 -4.8527 3 4
50.965 -11.511 3 4
47.043 -15.488 3 4
46.575 -7.8489 3 4
49.842 -4.5255 3 4
48.407 -17.1 3 4
45.383 -6.8031 3 4
49.339 -1.8827 3 4
48.704 -15.054 3 4
43.36 0.13246 3 4
49.293 -16.44 3 4
48.836 -4.273 3 4
46.834 -14.158 3 4
29.866 7.6027 3 4
30.686 6.1662 3 4
42.267 2.8773 3 4
43.353 2.5201 3 4
29.703 7.5503 3 4
44.935 1.4726 3 4
48.404 -13.453 3 4
48.796 -12.699 3 4
48.451 -13.349 3 4
50.686 -3.9194 3 4
48.166 -12.946 3 4
48.307 -13.802 3 4
33.497 3.0783 3 4
33.017 -0.22763 3 4
44.71 0.15709 3 4
29.73 4.0684 3 4
29.025 -36.781 3 4
29.935 4.6486 3 4
44.627 -16.223 3 4
46.628 -8.69 3 4
42.475 -16.729 3 4
47.54 -15.963 3 4
47.914 -17.341 3 4
48.928 -2.6531 3 4
48.645 -0.82669 3 4
16.994 -11.439 3 4
17.693 -9.8954 3 4
20.954 1.846 3 4
39.443 0.69183 3 4
28.147 5.2064 3 4
25.144 -31.868 3 4
15.805 -8.3933 3 4
46.128 5.2592 3 4
35.244 -23.191 3 4
49.256 -4.1854 3 4
11.575 -25.726 3 4
32.642 -23.67 3 4
24.534 -21.538 3 4
32.107 -23.694 3 4
23.291 -21.69 3 4
48.544 -14.486 3 4
48.793 -2.1596 3 4
48.097 -2.7728 3 4
42.726 -15.077 3 4
49.125 -15.533 3 4
40.604 -21.629 3 4
12.883 -32.891 3 4
30.202 -4.1097 3 4
28.49 3.8948 3 4
29.825 -0.87011 3 4
40.782 1.9126 3 4
28.139 -0.72986 3 4
35.855 1.4357 3 4
44.39 3.7719 3 4
44.05 4.4909 3 4
20.241 -9.6589 3 4
10.188 -19.63 3 4
20.108 -9.6979 3 4
43.406 -14.711 3 4
34.216 -9.899 3 4
46.122 -11.909 3 4
45.927 -14.256 3 4
49.613 -2.0017 3 4
49.364 -5.5504 3 4
49.113 -4.1094 3 4
4.2637 -14.389 3 4
47.142 -15.585 3 4
51.142 -1.1319 3 4
45.742 -6.2708 3 4
50.389 -3.87 3 4
49.306 -16.376 3 4
45.666 -14.394 3 4
51.524 -2.1436 3 4
33.481 -0.50151 3 4
34.369 1.539 3 4
32.732 3.1791 3 4
36.518 -0.73366 3 4
30.945 2.7971 3 4
50.687 -11.553 3 4
30.012 7.7754 3 4
46.356 0.12481 3 4
46.11 -0.25368 3 4
30.174 7.9259 3 4
46.058 -0.39855 3 4
45.709 -0.14295 3 4
42.61 -13.343 3 4
48.412 -17.086 3 4
44.655 -12.043 3 4
45.728 -13.288 3 4
48.762 -0.78446 3 4
49.341 -0.20359 3 4
29.278 6.879 3 4
29.311 5.4465 3 4
38.008 0.62518 3 4
29.374 4.3588 3 4
45.007 0.12769 3 4
46.073 0.088932 3 4
46.48 -4.0237 3 4
47.853 -6.1805 3 4
47.783 -6.2223 3 4
37.328 2.1259 3 4
28.657 -20.558 3 4
44.39 -14.178 3 4
44.287 -12.59 3 4
25.249 -18.288 3 4
28.292 -18.23 3 4
42.43 -17.179 3 4
46.523 -3.7976 3 4
46.709 -3.8918 3 4
49.305 -0.85168 3 4
27.291 -18.205 3 4
7.9958 -7.0067 3 4
29.624 -15.284 3 4
6.7481 -4.2485 3 4
49.508 -0.054076 3 4
49.297 0.1848 3 4
29.362 -15.526 3 4
40.562 0.65775 3 4
39.501 0.66147 3 4
28.602 3.8375 3 4
26.074 3.3378 3 4
25.849 2.3177 3 4
29.623 4.3789 3 4
44.776 -5.0734 3 4
47.665 -17.425 3 4
50.909 -1.0846 3 4
50.322 -4.2819 3 4
49.137 -3.2116 3 4
23.821 2.9016 3 4
26.377 -0.70125 3 4
28.731 -8.0811 3 4
33.306 3.1147 3 4
41.523 2.728 3 4
33.304 3.1122 3 4
46.533 -7.7428 3 4
48.085 -13.51 3 4
40.832 -7.3841 3 4
49.65 -13.587 3 4
49.652 -11.473 3 4
48.114 -16.96 3 4
48.955 -15.439 3 4
46.077 0.28011 3 4
47.782 -1.953 3 4
47.504 -3.3593 3 4
23.79 5.0207 3 4
44.359 3.2345 3 4
11.15 -15.419 3 4
24.717 5.5868 3 4
43.12 1.809 3 4
23.338 4.6743 3 4
19.864 -10.045 3 4
27.352 3.3724 3 4
44.055 6.6457 3 4
26.972 3.3481 3 4
26.539 -0.17121 3 4
31.904 -7.0931 3 4
44.992 4.0975 3 4
29.311 6.1794 3 4
27.787 3.2088 3 4
48.317 -2.7627 3 4
48.332 -14.264 3 4
45.879 -15.997 3 4
47.816 -14.487 3 4
48.211 -3.5941 3 4
9.5043 -18.219 3 4
22.812 5.9703 3 4
6.7571 -16.795 3 4
7.1315 -15.393 3 4
23.575 4.2008 3 4
42.367 3.7217 3 4
18.563 -13.423 3 4
26.3 5.3601 3 4
44.608 4.3204 3 4
30.667 -29.519 3 4
27.594 -24.807 3 4
46.085 -3.9578 3 4
27.071 -13.675 3 4
43.017 -5.9368 3 4
30.992 -26.348 3 4
42.995 -5.9227 3 4
48.601 -0.68108 3 4
35.258 -26.847 3 4
-2.5303 -35.057 4 4
-1.8124 -36.125 4 4
2.2412 -44.316 4 4
-4.0567 -33.884 4 4
-2.255 -34.086 4 4
-2.6075 -35.539 4 4
-9.4386 -32.737 4 4
-11.627 -38.026 4 4
-8.6008 -30.884 4 4
2.0246 -45.002 4 4
-11.993 -38.109 4 4
-2.051 -34.472 4 4
-2.5829 -35.465 4 4
1.8933 -45.636 4 4
-13.237 -38.711 4 4
-2.0572 -35.677 4 4
-2.8744 -31.336 4 4
-2.7178 -32.707 4 4
-10.852 -37.836 4 4
1.963 -45.305 4 4
-10.849 -37.86 4 4
-12.402 -37.929 4 4
-4.0554 -34.077 4 4
-1.7588 -36.11 4 4
-2.9391 -34.786 4 4
-5.2495 -29.079 4 4
-1.9174 -33.277 4 4
-12.937 -37.232 4 4
3.6217 -31.348 4 4
-10.438 -37.584 4 4
-4.1212 -34.398 4 4
-9.5121 -31.723 4 4
-0.18785 -42.97 4 4
-3.7074 -35.442 4 4
-13.015 -36.884 4 4
2.7261 -45.25 4 4
-2.3449 -33.773 4 4
-6.0146 -24.075 4 4
-3.036 -31.775 4 4
-9.1149 -30.739 4 4
-3.2557 -34.91 4 4
-2.3807 -33.796 4 4
-2.4901 -31.877 4 4
-1.6005 -33.944 4 4
-12.031 -33.587 4 4
-7.6458 -30.597 4 4
-1.7631 -36.198 4 4
-9.4195 -32.816 4 4
3.6399 -31.349 4 4
1.318 -45.926 4 4
-2.4391 -34.066 4 4
-9.1705 -29.159 4 4
1.8031 -45.514 4 4
-2.655 -31.777 4 4
-9.1095 -30.717 4 4
2.1624 -45.326 4 4
-12.906 -37.31 4 4
-4.0808 -29.236 4 4
-1.9447 -33.508 4 4
-2.4258 -31.153 4 4
-3.6979 -27.903 4 4
-3.9479 -29.965 4 4
-1.2705 -26.684 4 4
-2.228 -34.531 4 4
-11.857 -33.268 4 4
-2.6529 -35.483 4 4
-3.9457 -27.877 4 4
-2.2208 -33.881 4 4
-2.6557 -31.675 4 4
-9.4209 -32.944 4 4
-2.5503 -32.69 4 4
-2.5314 -34.997 4 4
-13.079 -37.138 4 4
-1.7989 -33.433 4 4
-2.5131 -34.636 4 4
-12.511 -37.987 4 4
-9.5101 -31.92 4 4
-8.6655 -30.213 4 4
-12.134 -38.032 4 4
-0.047172 -23.061 4 4
0.61142 -41.337 4 4
0.5641 -43.537 4 4
0.40569 -45.886 4 4
2.786 -43.433 4 4
1.5981 -42.731 4 4
-1.093 -45.726 4 4
-2.2834 -39.959 4 4
-2.0665 -46.146 4 4
1.0928 -39.982 4 4
0.1607 -42.328 4 4
-20.579 -49.666 4 4
-15.01 -48.567 4 4
-12.833 -45.317 4 4
-13.136 -47.078 4 4
-11.27 -48.38 4 4
-15.482 -50.527 4 4
-15.639 -41.236 4 4
-15.165 -45.915 4 4
-20.994 -49.586 4 4
-10.515 -48.051 4 4
-11.994 -48.419 4 4
-18.184 -47.86 4 4
-18.803 -44.172 4 4
-14.913 -50.316 4 4
-20.411 -49.918 4 4
0.91431 -39.301 4 4
-3.7526 -43.307 4 4
1.3909 -38.297 4 4
-4.6119 -44.758 4 4
-2.4612 -46.729 4 4
-15.199 -46.906 4 4
-13.519 -45.172 4 4
-17.538 -48.743 4 4
-12.021 -49.168 4 4
-15.989 -40.68 4 4
-16.847 -48.9 4 4
-20.873 -50.333 4 4
-17.881 -51.176 4 4
-11.301 -51.157 4 4
-12.78 -45.481 4 4
-15.79 -41 4 4
-15.803 -47.454 4 4
-6.329 -45.952 4 4
-13.443 -47.199 4 4
-12.832 -47.217 4 4
-12.118 -49.105 4 4
-14.493 -49.255 4 4
1.1352 -44.028 4 4
1.2369 -40.302 4 4
1.3901 -41.963 4 4
1.7413 -42.181 4 4
-4.1823 -43.585 4 4
1.3625 -40.413 4 4
-13.675 -49.032 4 4
-10.981 -52.401 4 4
-11.155 -52.211 4 4
-10.988 -52.478 4 4
-10.263 -46.064 4 4
-20.88 -49.906 4 4
-14.393 -45.727 4 4
-14.692 -50.208 4 4
-15.703 -40.851 4 4
-10.041 -47.298 4 4
50.571 -13.823 4 4
-19.809 -45.089 4 4
-14.882 -45.507 4 4
-18.322 -52.797 4 4
-12.148 -46.524 4 4
-19.729 -45.093 4 4
-21.02 -50.194 4 4
-18.222 -44.979 4 4
-10.828 -48.175 4 4
-15.17 -50.614 4 4
-14.574 -47.923 4 4
20.683 -1.5554 4 4
-3.5525 -43.378 4 4
-0.76344 -43.168 4 4
-1.8094 -45.984 4 4
-2.1723 -47.254 4 4
-14.935 -41.366 4 4
-9.2742 -48.07 4 4
-13.253 -44.203 4 4
-12.542 -46.648 4 4
-11.755 -47.722 4 4
-13.973 -49.891 4 4
-15.148 -41.212 4 4
-5.0554 -45.132 4 4
-2.9017 -45.78 4 4
-2.2928 -46.936 4 4
5.2169 -38.58 4 4
-3.9272 -43.675 4 4
-20.16 -49.989 4 4
-12.266 -51.622 4 4
-18.343 -43.254 4 4
-18.796 -49.29 4 4
-15.778 -41.068 4 4
-4.2161 -42.15 4 4
-2.2938 -45.884 4 4
-1.7177 -46.169 4 4
-0.80551 -43.117 4 4
-1.8184 -46.296 4 4
-20.947 -49.564 4 4
-12.705 -46.175 4 4
-16.925 -45.163 4 4
-11.618 -51.371 4 4
-15.646 -40.734 4 4
-10.467 -47.853 4 4
-21.114 -48.047 4 4
-18.274 -43.201 4 4
-14.546 -47.12 4 4
-10.368 -45.181 4 4
-20.293 -49.149 4 4
-15.498 -44.429 4 4
-18.226 -49.523 4 4
-20.381 -49.372 4 4
-16.179 -40.695 4 4
-20.645 -50.47 4 4
-18.501 -44.501 4 4
-18.085 -51.037 4 4
-14.61 -47.307 4 4
-12.202 -48.783 4 4
-20.705 -50.083 4 4
-17.722 -44.619 4 4
-14.468 -49.531 4 4
-11.229 -48.381 4 4
-15.869 -41.158 4 4
1.5257 -39.644 4 4
0.7979 -44.4 4 4
1.1965 -40.929 4 4
1.9409 -40.258 4 4
2.8883 -43.506 4 4
-14.061 -44.566 4 4
-16.83 -48.845 4 4
-16.129 -46.415 4 4
-11.293 -50.981 4 4
-20.346 -50.649 4 4
-21.383 -46.514 4 4
-16.2 -44.333 4 4
-13.777 -45.339 4 4
-12.219 -49.999 4 4
-17.596 -50.854 4 4
1.6747 -40.642 4 4
-1.0557 -43.647 4 4
12.073 -0.48526 4 4
1.3953 -43.866 4 4
-1.4558 -46.167 4 4
-16.233 -50.996 4 4
-4.1156 -41.358 4 4
-17.326 -49.437 4 4
-18.108 -44.753 4 4
-17.157 -50.259 4 4
-16.742 -48.975 4 4
0.39261 -45.916 4 4
-1.4605 -40.881 4 4
0.20034 -43.493 4 4
0.79304 -45.288 4 4
2.0659 -42.023 4 4
-20.581 -49.511 4 4
-21.514 -49.692 4 4
-16.735 -50.268 4 4
-11.849 -51.457 4 4
-16.355 -41.706 4 4
-10.798 -47.296 4 4
-13.42 -46.08 4 4
-7.5488 -46.607 4 4
-9.7665 -48.096 4 4
-9.9096 -41.052 4 4
-20.477 -50.622 4 4
-12.687 -45.766 4 4
-13.568 -47.129 4 4
-17.484 -44.453 4 4
-15.762 -41.003 4 4
-9.8805 -46.291 4 4
-15.833 -51.156 4 4
-18.344 -45.111 4 4
-15.017 -41.188 4 4
-11.216 -48.103 4 4
-19.071 -49.819 4 4
-14.828 -50.118 4 4
-13.792 -44.755 4 4
-10.461 -47.929 4 4
-21.058 -50.095 4 4
-13.226 -47.032 4 4
-20.932 -49.52 4 4
-18.41 -42.662 4 4
-10.856 -45.672 4 4
-11.52 -50.929 4 4
-14.779 -41.216 4 4
-21.103 -49.207 4 4
-12.059 -44.818 4 4
-14.747 -45.545 4 4
-12.594 -46.204 4 4
-11.239 -47.732 4 4
-13.958 -49.681 4 4
-18.258 -46.319 4 4
-15.33 -46.557 4 4
-17.937 -44.462 4 4
-18.664 -49.219 4 4
-14.99 -41.421 4 4
-15.537 -40.502 4 4
-14.689 -42.683 4 4
-17.977 -47.778 4 4
-17.075 -45.272 4 4
-12.112 -48.958 4 4
-17.727 -49.172 4 4
-11.269 -52.449 4 4
-10.426 -46.019 4 4
-11.153 -52.302 4 4
-18.019 -43.767 4 4
-10.243 -46.116 4 4
-12.963 -46.234 4 4
-21.328 -50.218 4 4
-10.465 -47.669 4 4
-14.189 -49.782 4 4
-18.521 -48.348 4 4
-18.527 -49.458 4 4
24.538 -35.769 4 4
-11.362 -50.105 4 4
-20.561 -49.602 4 4
-17.016 -50.43 4 4
-18.674 -46.607 4 4
-2.0496 -46.43 4 4
1.0198 -39.212 4 4
-5.2756 -45.325 4 4
5.2625 -38.628 4 4
-3.9004 -43.387 4 4
-6.8627 -46.483 4 4
-7.8289 -46.814 4 4
-12.665 -46.874 4 4
-10.565 -47.866 4 4
-14.497 -41.537 4 4
-11.149 -48.51 4 4
-20.158 -49.448 4 4
-18.291 -52.788 4 4
-20.943 -45.278 4 4
-19.255 -50.26 4 4
-15.838 -41.142 4 4
1.1134 -42.24 4 4
1.5429 -42.198 4 4
-4.077 -45.052 4 4
-0.082121 -39.074 4 4
-2.3993 -41.872 4 4
-16.468 -45.076 4 4
-6.8748 -46.43 4 4
-11.607 -51.25 4 4
-15.159 -41.344 4 4
-17.616 -45.054 4 4
-15.649 -49.597 4 4
-2.4248 -43.634 4 4
-2.7981 -41.389 4 4
5.053 -38.662 4 4
-2.1987 -46.547 4 4
1.3545 -38.307 4 4
-2.1729 -40.184 4 4
-11.927 -48.542 4 4
-18.033 -49.538 4 4
-19.446 -49.648 4 4
-16.83 -50.206 4 4
-17.147 -45.013 4 4
-13.593 -50.245 4 4
-10.167 -41.917 4 4
-19.769 -46.204 4 4
-20.938 -47.512 4 4
-15.435 -50.913 4 4
-13.918 -44.489 4 4
-8.1796 -42.927 4 4
-8.8106 -43.316 4 4
-8.2492 -42.604 4 4
-9.3032 -41.817 4 4
-3.9793 -46.088 4 4
-6.9225 -46.467 4 4
-4.1608 -39.511 4 4
-5.8841 -45.714 4 4
-3.3649 -39.999 4 4
-16.421 -51.274 4 4
-14.632 -50.291 4 4
-4.7406 -41.01 4 4
-20.775 -50.103 4 4
-9.8974 -49.784 4 4
-10.03 -49.893 4 4
-13.471 -43.813 4 4
-21.543 -46.314 4 4
-17.651 -50.265 4 4
-22.107 -47.872 4 4
-17.324 -46.876 4 4
-9.6681 -49.941 4 4
-21.672 -46.282 4 4
-18.667 -43.244 4 4
-16.898 -40.709 4 4
-20.132 -46.566 4 4
-10.263 -51.125 4 4
-10.034 -51.205 4 4
-10.63 -42.107 4 4
-8.9335 -46.19 4 4
-10.312 -45.261 4 4
-9.1407 -49.628 4 4
-9.3717 -49.1 4 4
-15.433 -40.468 4 4
-14.181 -49.831 4 4
-21.675 -46.977 4 4
-10.684 -42.073 4 4
-16.397 -40.681 4 4
-18.402 -43.425 4 4
-17.882 -49.997 4 4
-11.568 -46.036 4 4
-11.937 -49.178 4 4
-11.878 -44.952 4 4
-12.964 -47.524 4 4
-11.818 -45.105 4 4
-18.174 -51.339 4 4
-9.2806 -48.091 4 4
-17.357 -49.018 4 4
0.56302 -40.499 4 4
-0.80493 -40.528 4 4
1.729 -42.046 4 4
1.0224 -45.546 4 4
-0.82568 -41.046 4 4
0.71153 -44.847 4 4
-0.95044 -40.187 4 4
2.9272 -39.87 4 4
-0.04406 -38.985 4 4
0.93396 -45.92 4 4
1.5112 -43.432 4 4
0.83629 -45.748 4 4
-3.8592 -40.764 4 4
-5.1841 -45.236 4 4
-3.8231 -42.955 4 4
-2.5817 -46.042 4 4
5.1272 -38.595 4 4
-21.511 -46.312 4 4
-18.399 -43.019 4 4
-16.313 -48.739 4 4
-16.043 -45.196 4 4
-16.422 -40.794 4 4
-22.657 -46.055 4 4
-18.181 -43.402 4 4
-16.565 -49.607 4 4
-21.054 -51.248 4 4
-22.646 -46.451 4 4
-2.3028 -43.401 4 4
5.0562 -38.636 4 4
-3.5091 -46.271 4 4
-1.5985 -45.627 4 4
-4.1072 -41.418 4 4
5.2181 -38.595 4 4
-14.114 -52.328 4 4
-15.348 -51.034 4 4
-21.856 -48.565 4 4
-9.4905 -49.551 4 4
-13.07 -43.761 4 4
-20 -47.211 4 4
-14.964 -47.691 4 4
-4.1943 -45.066 4 4
-3.9347 -40.856 4 4
5.1942 -38.59 4 4
-5.9352 -45.804 4 4
-3.81 -40.854 4 4
5.3933 -38.342 4 4
-2.2592 -39.701 4 4
-4.0866 -41.02 4 4
-3.3987 -44.952 4 4
-5.0356 -44.967 4 4
-16.815 -41.607 4 4
-8.9055 -43.33 4 4
-12.512 -43.3 4 4
-16.866 -41.897 4 4
-9.9246 -41.751 4 4
-13.282 -48.777 4 4
-13.893 -45.588 4 4
-19.346 -46.865 4 4
-9.8993 -50.248 4 4
-15.906 -41.534 4 4
-20.821 -46.868 4 4
-21.308 -46.887 4 4
-11.41 -50.185 4 4
-22.152 -47.785 4 4
-20.473 -45.201 4 4
-15.692 -47.803 4 4
-15.397 -51.044 4 4
-21.167 -46.654 4 4
-16.759 -45.796 4 4
-12.037 -50.204 4 4
-17.327 -51.274 4 4
-19.056 -49.297 4 4
-11.34 -50.541 4 4
-17.579 -49.594 4 4
-18.205 -44.164 4 4
-20.95 -49.96 4 4
-16.322 -48.43 4 4
-18.007 -50.729 4 4
-15.228 -46.673 4 4
-15.625 -45.668 4 4
-21.799 -47.922 4 4
-0.055887 -45.852 4 4
-2.6834 -41.613 4 4
1.7032 -42.94 4 4
-1.6338 -43.141 4 4
0.54883 -45.821 4 4
-18.689 -49.446 4 4
-9.8533 -50.157 4 4
-22.238 -47.741 4 4
-18.497 -43.028 4 4
-15.346 -50.969 4 4
-1.6129 -45.11 4 4
0.58961 -40.405 4 4
-1.4921 -45.709 4 4
-2.5393 -41.536 4 4
-1.7018 -43.115 4 4
2.6128 -43.227 4 4
-3.4736 -40.091 4 4
5.219 -38.538 4 4
-2.3275 -44.533 4 4
-0.20396 -41.399 4 4
-3.5893 -40.541 4 4
-2.6304 -46.456 4 4
0.71723 -39.128 4 4
42.478 0.68995 4 4
-4.6311 -44.918 4 4
-18.869 -43.35 4 4
-19.823 -47.16 4 4
-20.979 -47.717 4 4
-21.679 -47.074 4 4
-15.845 -41.439 4 4
-3.9461 -46.265 4 4
-22.454 -47.699 4 4
-8.5874 -47.989 4 4
-4.2513 -39.652 4 4
-4.1417 -40.849 4 4
-3.8531 -46.663 4 4
-21.939 -47.145 4 4
-18.894 -44.49 4 4
-15.809 -48.005 4 4
-19.052 -48.947 4 4
-10.806 -50.334 4 4
-10.64 -42.067 4 4
-9.121 -48.589 4 4
-18.719 -49.002 4 4
-14.991 -48.378 4 4
-22.181 -47.469 4 4
2.9998 -41.041 4 4
-0.37281 -40.235 4 4
2.7222 -41.157 4 4
1.8883 -40.714 4 4
10.996 -23.688 4 4
-15.631 -47.77 4 4
-20.021 -49.24 4 4
-18.066 -46.22 4 4
-21.139 -48.199 4 4
-17.138 -44.52 4 4
6.1239 -7.4211 4 4
11.919 -0.17471 4 4
-1.558 -43.884 4 4
1.6257 -43.227 4 4
-1.6929 -45.568 4 4
-10.783 -45.552 4 4
-13.637 -44.002 4 4
-11.316 -52.097 4 4
-12.181 -52.145 4 4
-11.579 -51.57 4 4
0.90941 -45.626 4 4
0.95409 -45.741 4 4
1.3033 -41.188 4 4
0.29288 -43.509 4 4
1.2146 -43.706 4 4
0.89728 -45.627 4 4
2.1921 -41.331 4 4
2.2925 -42.306 4 4
0.63131 -44.005 4 4
1.9132 -41.008 4 4
-15.183 -50.533 4 4
-13.83 -47.046 4 4
-16.542 -42.069 4 4
-12.248 -45.047 4 4
-16.292 -45.536 4 4
-15.246 -48.493 4 4
-3.9481 -43.277 4 4
-14.197 -44.614 4 4
-21.264 -47.23 4 4
-19.291 -47.29 4 4
-10.807 -49.919 4 4
-19.717 -47.088 4 4
-2.9826 -39.833 4 4
-2.1499 -45.326 4 4
-1.0561 -45.152 4 4
5.162 -38.591 4 4
-1.6704 -43.099 4 4
2.1838 -41.659 4 4
2.2984 -41.696 4 4
0.89148 -45.446 4 4
0.51985 -44.139 4 4
0.57041 -41.238 4 4
0.92803 -45.629 4 4
0.56072 -42.73 4 4
-3.517 -43.045 4 4
1.4301 -39.712 4 4
1.0674 -40.646 4 4
-20.577 -46.27 4 4
-14.924 -44.245 4 4
-22.23 -47.579 4 4
-15.249 -46.418 4 4
-13.997 -47.264 4 4
-16.968 -51.021 4 4
-18.362 -43.168 4 4
-10.768 -49.663 4 4
-16.494 -50.997 4 4
-21.756 -46.854 4 4
-20.276 -51.081 4 4
1.612 -41.89 4 4
4.6848 -38.992 4 4
0.85436 -40.504 4 4
0.017649 -45.642 4 4
-1.9162 -46.491 4 4
-16.894 -45.504 4 4
-17.822 -49.47 4 4
-19.915 -48.32 4 4
-19.171 -50.375 4 4
-20.904 -49.036 4 4
-11.663 -42.976 4 4
-20.223 -48.671 4 4
-12.304 -48.97 4 4
-11.323 -46.79 4 4
-13.562 -50.3 4 4
-17.477 -50.253 4 4
-15.383 -50.709 4 4
-18.496 -48.143 4 4
-20.18 -50.55 4 4
-21.499 -47.433 4 4
-11.59 -49.609 4 4
-4.9002 -25.559 5 4
-10.36 -24.582 5 4
-0.060585 -16.077 5 4
-0.24366 -19.197 5 4
-1.702 -19.193 5 4
-3.4481 -18.579 5 4
-3.4991 -15.952 5 4
-0.81957 -18.783 5 4
-1.9847 -19.552 5 4
1.2072 -23.508 5 4
-1.7323 -23.064 5 4
-3.665 -21.157 5 4
0.99693 -17.503 5 4
-0.43278 -17.872 5 4
-0.48246 -13.569 5 4
-0.91837 -19.453 5 4
-0.0046519 -16.102 5 4
0.13012 -19.116 5 4
-4.5134 -20.639 5 4
0.18618 -22.969 5 4
0.6658 -19.473 5 4
-4.7349 -25.607 5 4
-1.7024 -20.583 5 4
29.303 -11.599 5 4
-1.3729 -19.693 5 4
-5.0169 -25.589 5 4
-2.2101 -17.407 5 4
-2.4009 -20.641 5 4
3.8289 -26.17 5 4
1.0799 -17.81 5 4
-5.8017 -23.834 5 4
-10.897 -23.726 5 4
-0.33257 -18.753 5 4
-1.9022 -20.736 5 4
-2.3844 -20.571 5 4
-0.21136 -25.763 5 4
-0.12194 -18.426 5 4
-3.4801 -20.074 5 4
-2.9178 -21.135 5 4
0.19318 -18.186 5 4
-4.5162 -17.368 5 4
29.331 -11.595 5 4
-2.4019 -18.956 5 4
-0.17319 -18.775 5 4
-10.926 -24.083 5 4
-2.9861 -19.271 5 4
-3.3588 -18.593 5 4
-1.0823 -19.495 5 4
1.099 -17.629 5 4
1.8019 -26.072 5 4
-0.24502 -20.335 5 4
-0.85312 -21.429 5 4
-1.8634 -19.134 5 4
22.913 -3.1634 5 4
1.1059 -23.578 5 4
-0.88723 -18.619 5 4
-0.59294 -19.636 5 4
0.18246 -18.646 5 4
-2.8196 -17.362 5 4
-0.52994 -19.438 5 4
8.9289 -32.127 5 4
-0.11027 -19.879 5 4
-3.9184 -25.709 5 4
-2.1575 -18.77 5 4
-1.6841 -14.834 5 4
-12.419 -25.899 5 4
-2.9109 -18.141 5 4
-3.1169 -21.126 5 4
-1.6493 -15.143 5 4
-1.9474 -20.629 5 4
-0.16421 -18.332 5 4
-3.5356 -19.62 5 4
-0.44395 -17.176 5 4
20.307 -9.4805 5 4
2.9744 -23.079 5 4
-3.8995 -22.305 5 4
-3.5276 -17.892 5 4
-1.7034 -19.236 5 4
0.51419 -19.079 5 4
-0.98361 -19.437 5 4
31.659 -12.044 5 4
43.155 -20.605 5 4
35.701 -16.441 5 4
11.382 -17.068 5 4
14.704 -16.195 5 4
31.174 -13.893 5 4
29.959 -19.424 5 4
40.186 -21.223 5 4
33.715 -14.712 5 4
28.072 -14.656 5 4
38.024 -17.887 5 4
38.076 -15.849 5 4
37.282 -17.829 5 4
14.077 -16.249 5 4
7.8586 -19.982 5 4
29.194 -20.865 5 4
24.075 -18.978 5 4
27.561 -19.314 5 4
41.882 -20.756 5 4
37.307 -18.963 5 4
19.31 -13.55 5 4
15.197 -17.387 5 4
28.83 -18.458 5 4
33.117 -19.27 5 4
24.154 -22.434 5 4
33.037 -19.62 5 4
31.628 -14.949 5 4
15.409 1.7466 5 4
19.464 -9.1175 5 4
21.858 2.7678 5 4
9.2324 -8.6633 5 4
19.275 3.5065 5 4
29.639 -22.025 5 4
20.631 -17.616 5 4
25.343 -15.949 5 4
36.44 -15.615 5 4
24.588 -16.824 5 4
28.934 -23.401 5 4
33.43 -12.744 5 4
37.948 -16.371 5 4
30.089 -21.876 5 4
23.608 2.0428 5 4
21.518 1.3856 5 4
14.532 -11.512 5 4
10.792 -6.8812 5 4
14.116 2.0514 5 4
20.678 1.2092 5 4
10.234 -11.391 5 4
22.267 1.3669 5 4
20.028 5.4983 5 4
20.45 1.5222 5 4
20.362 5.0598 5 4
15.501 0.95263 5 4
7.5364 -4.0598 5 4
31.339 -14.106 5 4
7.5048 -4.0922 5 4
27.939 -16.775 5 4
10.658 -4.5533 5 4
11.444 -3.2774 5 4
14.102 -8.9526 5 4
17.05 -9.2788 5 4
15.874 -5.6413 5 4
14.287 1.892 5 4
37.43 -7.8873 5 4
10.031 -6.8291 5 4
33.956 -27.382 5 4
33.858 -26.903 5 4
27.344 -9.8602 5 4
38.298 -28.474 5 4
42.218 -9.2309 5 4
33.855 -28.552 5 4
23.6 -8.584 5 4
30.988 -9.5743 5 4
7.7902 -12.292 5 4
38.601 -12.633 5 4
27.447 -4.7409 5 4
37.515 -28.445 5 4
42.794 -10.477 5 4
24.645 0.77275 5 4
14.363 -30.974 5 4
42.497 0.61183 5 4
34.047 -14.372 5 4
31.918 -13.498 5 4
18.674 -14.768 5 4
37.596 -22.719 5 4
41.35 -17.626 5 4
15.538 -15.501 5 4
42.478 -5.1347 5 4
29.602 -20.532 5 4
15.995 -1.4503 5 4
35.369 -6.4802 5 4
40.446 -10.757 5 4
26.791 -3.5033 5 4
20.796 4.2462 5 4
24.886 2.4586 5 4
38.796 -12.272 5 4
17.142 -0.044942 5 4
9.3314 -8.6458 5 4
40.072 -11.544 5 4
22.877 2.2414 5 4
23.766 3.0323 5 4
19.974 2.6744 5 4
8.1665 -7.5966 5 4
14.053 -9.6781 5 4
27.856 -2.6885 5 4
21.076 3.2105 5 4
35.671 -6.4641 5 4
31.746 -15.775 5 4
33.783 -14.706 5 4
34.869 -17.397 5 4
32.201 -20.598 5 4
33.52 -12.687 5 4
30.097 -12.761 5 4
16.923 -19.593 5 4
26.948 4.6865 5 4
38.926 -12.038 5 4
28.417 -2.2187 5 4
23.492 2.6435 5 4
17.403 3.1181 5 4
26.611 4.9776 5 4
9.7834 -8.4212 5 4
33.318 -33.699 5 4
21.982 3.3131 5 4
23.645 1.8078 5 4
29.259 -1.7928 5 4
40.186 -11.022 5 4
25.652 -2.6792 5 4
41.329 -15.485 5 4
28.075 -18.404 5 4
31.23 -17.784 5 4
36.664 -17.577 5 4
37.362 -15.019 5 4
43.98 -15.234 5 4
39.163 -24.613 5 4
27.542 -19.418 5 4
18.186 -2.6722 5 4
23.153 -16.262 5 4
19.029 2.2079 5 4
20.66 -23.723 5 4
23.374 -22.577 5 4
24.059 -15.346 5 4
25.28 -15.385 5 4
10.452 -3.451 5 4
30 -22.036 5 4
27.113 -23.8 5 4
29.95 -20.736 5 4
23.774 -17.836 5 4
31.853 -20.256 5 4
38.942 -18.913 5 4
2.0199 -14.581 5 4
18.333 -12.562 5 4
43.185 -20.834 5 4
31.513 -8.7066 5 4
13.612 -14.475 5 4
32.656 -10.938 5 4
18.376 -0.039343 5 4
31.703 -11.86 5 4
30.912 -12.405 5 4
8.943 -5.6158 5 4
21.219 3.5007 5 4
29.974 0.62208 5 4
20.499 3.3454 5 4
12.41 -8.8263 5 4
6.1927 -8.3381 5 4
20.193 -11.877 5 4
26.041 -0.44343 5 4
13.888 -10.53 5 4
33.507 -17.757 5 4
38.617 -28.521 5 4
25.382 -17.979 5 4
42.329 -18.628 5 4
29.449 -0.94842 5 4
39.955 -11.485 5 4
27.212 -5.8495 5 4
11.076 -6.0327 5 4
30.015 -6.8093 5 4
33.464 -17.7 5 4
10.713 -4.4132 5 4
8.5706 -6.2658 5 4
22.454 0.085274 5 4
11.147 -5.234 5 4
8.6645 -5.8547 5 4
27.507 -11.486 5 4
9.188 -5.3205 5 4
26.358 -8.166 5 4
45.12 -9.5339 5 4
40.18 -16.805 5 4
26.775 -19.739 5 4
43.777 -12.386 5 4
41.648 -12.882 5 4
33.563 -18.258 5 4
31.551 -18.3 5 4
38.615 -10.064 5 4
37.495 -9.0183 5 4
11.631 -2.4595 5 4
26.976 -7.3812 5 4
16.176 1.3938 5 4
40.421 -10.556 5 4
31.964 -5.4372 5 4
32.401 -15.629 5 4
29.125 -16.114 5 4
32.098 -10.968 5 4
28.849 -17.629 5 4
34.653 -16.829 5 4
19.957 5.5031 5 4
28.633 -5.4353 5 4
28.579 -5.4921 5 4
12.215 -6.8447 5 4
25.316 -4.5367 5 4
38.751 -25.907 5 4
37.629 -25.711 5 4
12.068 -7.9581 5 4
31.031 -21.875 5 4
20.782 -17.272 5 4
27.917 -19.147 5 4
33.219 -15.574 5 4
28 -26.518 5 4
34.205 -15.736 5 4
32.978 -14.448 5 4
27.21 -16.675 5 4
33.345 -21.287 5 4
39.744 -16.342 5 4
35.123 -18.364 5 4
33.406 -12.459 5 4
31.156 -14.911 5 4
28.568 -24.049 5 4
10.131 -3.2302 5 4
34.264 -19.166 5 4
29.003 -18.347 5 4
36.198 -14.644 5 4
36.397 -20.359 5 4
29.532 -22.99 5 4
36.217 -20.212 5 4
30.565 -20.719 5 4
30.405 -20.712 5 4
33.045 -7.7075 5 4
32.726 -28.862 5 4
33.118 -22.684 5 4
28.489 -26.772 5 4
23.312 -22.591 5 4
34.819 -16.84 5 4
19.883 -13.547 5 4
33.821 -13.356 5 4
23.409 -22.398 5 4
39.778 -11.173 5 4
27.814 4.0797 5 4
26.924 -3.0624 5 4
17.045 1.1707 5 4
24.862 1.8194 5 4
40.086 -14.106 5 4
27.202 -9.4487 5 4
37.875 -22.706 5 4
37.388 -15.919 5 4
38.277 -24.067 5 4
32.579 -9.5259 5 4
32.652 -22.147 5 4
38.468 -15.655 5 4
31.576 -21.361 5 4
33.09 -21.56 5 4
38.872 -13.241 5 4
37.13 -19.37 5 4
33.826 -17.224 5 4
14.572 -16.182 5 4
34.439 -15.697 5 4
36.126 -18.787 5 4
36.483 -11.967 5 4
31.069 -35.185 5 4
23.574 -8.5906 5 4
37.799 -25.791 5 4
28.536 -7.9723 5 4
22.648 2.7817 5 4
39.022 -10.51 5 4
26.99 -4.5407 5 4
13.796 -10.442 5 4
3.6237 -9.8413 5 4
28.499 -18.001 5 4
32.254 -15.969 5 4
37.908 -17.998 5 4
34.633 -11.338 5 4
14.62 -16.412 5 4
36.009 -16.812 5 4
29.179 -18.66 5 4
25.008 -15.481 5 4
34.299 -29.305 5 4
28.645 -26.749 5 4
34.118 -19.805 5 4
24.958 -30.904 5 4
26.81 -25.056 5 4
10.647 -4.2575 5 4
32.63 -17.869 5 4
28.549 -8.4819 5 4
23.402 -8.6797 5 4
9.3368 -5.6911 5 4
33.282 -20.297 5 4
14.804 -12.223 5 4
18.32 0.6239 5 4
7.6299 -7.0331 5 4
4.8605 -8.3516 5 4
37.811 -13.731 5 4
12.261 -5.8615 5 4
13.928 -9.6813 5 4
31.487 -5.0136 5 4
20.001 2.8616 5 4
24.399 1.3665 5 4
36.278 1.2435 5 4
34.097 -8.4097 5 4
24.935 -8.4569 5 4
40.167 -11.138 5 4
25.972 -5.2393 5 4
22.863 0.603 5 4
9.294 -5.9513 5 4
9.5187 -7.5787 5 4
29.373 -2.2324 5 4
18.946 -13.937 5 4
14.67 -15.308 5 4
36.932 -12.85 5 4
10.867 -8.3095 5 4
41.962 -20.74 5 4
19.073 -13.924 5 4
30.546 -2.3657 5 4
34.599 -24.574 5 4
22.277 1.5629 5 4
31.428 -35 5 4
24.29 -3.7757 5 4
31.166 -35.048 5 4
8.6494 -4.6162 5 4
9.3759 -4.2861 5 4
32.113 -14.027 5 4
32.927 -19.693 5 4
34.966 -17.69 5 4
30.877 -15.493 5 4
38.189 -19.995 5 4
36.264 -10.71 5 4
34.248 -20.765 5 4
43.747 -15.125 5 4
46.21 -20.516 5 4
17.897 -1.2263 5 4
40.435 -21.368 5 4
34.29 -18.695 5 4
32.384 -27.285 5 4
40.527 -17.407 5 4
28.681 -17.395 5 4
34.528 -11.587 5 4
30.823 -13.288 5 4
34.986 -15.163 5 4
31.181 -15.955 5 4
27.151 -15.536 5 4
31.106 -15.39 5 4
35.326 -14.055 5 4
36.17 -15.37 5 4
33.273 -14.596 5 4
33.46 -16.503 5 4
35.93 -18.967 5 4
26.964 -17.022 5 4
30.339 -15.664 5 4
2.1798 -14.318 5 4
27.603 -18.007 5 4
31.874 -18.352 5 4
40.495 -11.624 5 4
27.972 -13.977 5 4
31.942 -17.652 5 4
40.298 -17.106 5 4
35.082 -17.633 5 4
25.652 -18.95 5 4
13.739 -10.119 5 4
19.899 -1.2839 5 4
24.004 2.1673 5 4
24.076 0.73805 5 4
24.127 2.0823 5 4
26.207 -4.8007 5 4
22.555 -6.3198 5 4
33.124 -33.822 5 4
33.291 -33.865 5 4
25.83 -4.0779 5 4
25.848 -2.8726 5 4
34.558 -18.368 5 4
26.497 -15.723 5 4
38.854 -12.911 5 4
36.039 -19.033 5 4
31.989 -2.2609 5 4
36.791 -17.566 5 4
34.393 -17.4 5 4
29.063 -1.699 5 4
23.162 2.4578 5 4
26.057 -5.9712 5 4
18.009 4.6054 5 4
21.404 3.142 5 4
25.983 -5.8301 5 4
34.168 -15.282 5 4
31.981 -15.728 5 4
39.002 -17.492 5 4
35.914 -19.882 5 4
34.111 -12.212 5 4
15.408 -15.784 5 4
30.697 -13.864 5 4
33.216 -20.166 5 4
7.2262 -16.318 5 4
30.123 -19.045 5 4
30.442 -17.241 5 4
30.885 -15.422 5 4
34.112 -5.3315 5 4
35.972 -14.72 5 4
35.243 -17.988 5 4
20.683 -19.444 5 4
7.6564 -13.074 5 4
7.7862 -6.6938 5 4
25.524 -27.662 5 4
16.318 -23.405 5 4
14.201 -16.341 5 4
10.283 -24.283 5 4
13.215 -15.825 5 4
18.834 -4.1576 5 4
29.851 -21.977 5 4
28.135 -19.655 5 4
5.6697 -9.6256 5 4
32.229 -20.325 5 4
22.314 -22.054 5 4
21.294 2.3947 5 4
35.299 -6.5146 5 4
7.5761 -7.6688 5 4
32.414 -5.9714 5 4
22.69 4.9427 5 4
24.321 -3.7625 5 4
26.201 -2.5688 5 4
12.798 -3.6601 5 4
31.038 -35.235 5 4
42.319 -9.1639 5 4
31.002 -35.259 5 4
24.37 -2.2473 5 4
36.014 -14.65 5 4
43.305 -21.097 5 4
33.099 -21.531 5 4
9.4918 -0.96645 5 4
29.851 -19.422 5 4
38.278 -15.715 5 4
32.463 -17.663 5 4
36.243 -10.571 5 4
26.912 -19.92 5 4
31.692 -17.206 5 4
24.963 -15.214 5 4
40.189 -10.602 5 4
25.907 -12.562 5 4
30.146 -6.9837 5 4
26.215 -4.9846 5 4
26.938 -6.0975 5 4
6.1249 -10.057 5 4
23.862 -11.965 5 4
14.984 -18.012 5 4
28.346 -2.0527 5 4
27.046 -6.3525 5 4
25.885 -7.1971 5 4
35.574 -20.488 5 4
20.933 -17.173 5 4
26.018 -14.174 5 4
42.788 -19.911 5 4
5.008 -9.2267 5 4
4.6381 -9.3366 5 4
29.657 -19.84 5 4
29.252 -32.057 5 4
39.696 -25.964 5 4
41.271 -24.571 5 4
26.22 -37.011 5 4
40.983 -25.184 5 4
40.914 -24.943 5 4
40.648 -24.987 5 4
34.491 -21.092 5 4
36.474 -21.697 5 4
31.96 -11.062 5 4
6.8666 -17.623 5 4
6.4076 -17.204 5 4
29.386 -18.652 5 4
6.5489 -17.292 5 4
28.244 -16.694 5 4
31.362 -13.504 5 4
4.7059 -9.505 5 4
34.011 -17.348 5 4
43.062 -15.378 5 4
33.878 -14.688 5 4
30.576 -13.654 5 4
30.582 -16.672 5 4
36.367 -12.472 5 4
28.081 -19.02 5 4
35.771 -12.787 5 4
37.47 -21.153 5 4
30.393 -17.452 5 4
12.191 -6.8428 5 4
19.56 2.6005 5 4
32.777 -7.2627 5 4
15.146 1.621 5 4
8.0009 -6.8731 5 4
16.631 -13.268 5 4
25.37 -6.698 5 4
8.2463 -5.8198 5 4
15.32 1.6979 5 4
32.632 -6.2175 5 4
24.425 -2.2008 5 4
12.839 -31.411 5 4
31.73 -0.33252 5 4
23.302 -8.7383 5 4
7.6559 -10.339 5 4
30.513 -35.605 5 4
35.946 -0.85887 5 4
34.414 -25.899 5 4
34.684 -24.961 5 4
21.435 -9.3139 5 4
11.917 -2.5514 5 4
9.5879 -0.76659 5 4
38.622 -15.83 5 4
34.548 -18.071 5 4
29.991 -17.97 5 4
12.321 -13.258 5 4
35.977 -8.9289 5 4
38.627 -23.751 5 4
42.61 -6.6747 5 4
31.72 -18.534 5 4
43.759 -11.212 5 4
39.608 -23.494 5 4
33.591 -33.351 5 4
39.786 -14.338 5 4
39.687 -23.716 5 4
27.72 -34.802 5 4
27.203 -15.081 5 4
34.952 -13.86 5 4
40.856 -16.01 5 4
35.191 -18.799 5 4
46.191 -20.554 5 4
41.682 -24.064 5 4
43.048 -5.6467 5 4
39.305 -24.663 5 4
41.861 -27.804 5 4
20.951 1.9739 5 4
35.778 -6.5598 5 4
12.844 0.12557 5 4
27.058 -7.3158 5 4
40.618 -10.495 5 4
37.136 -7.6064 5 4
32.2 -6.041 5 4
28.743 -8.5484 5 4
10.172 -11.552 5 4
11.449 -3.5292 5 4
39.626 -27.604 5 4
28.652 -8.5146 5 4
23.334 -0.59601 5 4
13.419 -12.876 5 4
38.583 -10.828 5 4
11.52 -5.1801 5 4
11.005 -14.888 5 4
42.29 -15.312 5 4
32.623 -16.621 5 4
30.992 -19.85 5 4
37.719 -18.755 5 4
35.751 -16.02 5 4
36.037 -16.842 5 4
30.103 -12.732 5 4
37.786 -19.084 5 4
8.7236 -7.0753 5 4
39.592 -9.0867 5 4
29.231 -9.1101 5 4
41.776 -19.96 5 4
5.5379 -7.3937 5 4
12.691 -8.8683 5 4
17.252 -1.4797 5 4
39.024 -10.566 5 4
34.993 -7.8306 5 4
36.617 -6.7408 5 4
30.392 -1.637 5 4
23.933 -18.967 5 4
38.695 -11.436 5 4
31.375 -35.012 5 4
28.737 -17.888 5 4
24.535 -16.83 5 4
15.351 -15.784 5 4
41.073 -17.559 5 4
31.103 -19.294 5 4
31.022 -13.661 5 4
29.752 -15.267 5 4
38.015 -15.499 5 4
34.676 -11.236 5 4
31.336 -17.675 5 4
28.099 -14.531 5 4
34.079 -15.821 5 4
36.408 -19.749 5 4
28.459 -15.764 5 4
22.629 -17.709 5 4
33.643 -23.245 5 4
36.785 -15.924 5 4
32.417 -17.102 5 4
39.643 -10.206 5 4
22.158 3.2466 5 4
30.424 -6.1878 5 4
41.863 -16.181 5 4
41.925 -9.2248 5 4
26.6 -4.0382 5 4
11.745 -6.006 5 4
39.904 -11.044 5 4
39.035 -10.765 5 4
23.223 -8.7694 5 4
15.23 -9.7168 5 4
23.347 2.1925 5 4
23.064 3.0537 5 4
22.809 1.6615 5 4
28.04 -3.997 5 4
31.116 -35.224 5 4
32.245 -34.399 5 4
30.485 -2.076 5 4
14.126 -10.952 5 4
24.304 -2.2439 5 4
25.86 -5.9762 5 4
28.978 -0.12103 5 4
35.994 -15.764 5 4
34.841 -13.895 5 4
32.544 -17.856 5 4
31.991 -2.2581 5 4
35.94 -16.874 5 4
28.712 -18.239 5 4
51.167 -6.1339 5 4
25.68 -19.264 5 4
38.404 -18.304 5 4
21.49 -13.596 5 4
31.803 -15.767 5 4
35.608 -18.227 5 4
31.737 -11.601 5 4
7.5933 -4.3073 5 4
35.919 -9.1072 5 4
39.445 -10.778 5 4
13.489 -17.724 5 4
32.728 -8.8588 5 4
25.661 -6.2356 5 4
35.759 -9.0867 5 4
22.988 0.9959 5 4
33.043 -35.867 5 4
20.263 0.43408 5 4
22.544 1.7324 5 4
28.648 -5.3572 5 4
14.273 -11.303 5 4
26.968 -7.2531 5 4
15.37 1.1475 5 4
36.592 -6.7193 5 4
20.534 4.4303 5 4
14.281 1.7645 5 4
26.878 -7.1321 5 4
11.988 -8.0375 5 4
37.073 -7.535 5 4
17.105 -12.81 5 4
22.163 2.2139 5 4
37.502 -9.2597 5 4
23.046 3.6246 5 4
21.798 -23.891 5 4
30.961 -9.6087 5 4
18.057 -12.311 5 4
29.442 -15.392 5 4
30.354 -17.074 5 4
17.542 -19.664 5 4
34.767 -17.57 5 4
35.742 -14.491 5 4
35.628 -13.069 5 4
42.657 -19.388 5 4
33.603 -14.653 5 4
30.483 -14.686 5 4
39.62 -27.483 5 4
51.042 -15.205 5 4
13.915 -10.327 5 4
32.997 -35.854 5 4
24.01 1.0945 5 4
38.595 -11.71 5 4
31.271 -12.454 5 4
14.827 -14.25 5 4
29.896 -12.591 5 4
41.945 -20.759 5 4
33.736 -11.616 5 4
30.398 -13.17 5 4
23.314 2.3046 5 4
26.838 -3.3789 5 4
31.54 -7.132 5 4
23.193 2.0926 5 4
24.247 1.9332 5 4
10.087 -9.2292 5 4
29.439 0.95776 5 4
25.566 -6.5269 5 4
20.761 4.0149 5 4
20.532 4.6646 5 4
22.447 -15.305 5 4
40.855 -18.127 5 4
33.164 -15.664 5 4
35.245 -13.209 5 4
33.615 -18.567 5 4
46.929 -14.538 5 4
39.142 -24.966 5 4
33.699 -11.318 5 4
28.443 -18.129 5 4
9.3485 -5.4006 5 4
35.96 -18.865 5 4
5.1232 -8.9057 5 4
27.286 -17.633 5 4
35.944 -18.991 5 4
27.566 -2.5749 5 4
20.357 2.8135 5 4
36.981 -18.664 5 4
37.799 -9.8163 5 4
29.573 -1.4248 5 4
40.439 -10.318 5 4
29.18 -17.49 5 4
38.724 -12.962 5 4
29.932 -19.127 5 4
28.045 -14.529 5 4
31.969 -19.695 5 4
36.347 -20.257 5 4
14.955 -19.91 5 4
15.205 -17.136 5 4
33.684 -23.225 5 4
18.023 -3.1736 5 4
32.018 -18.071 5 4
34.155 -19.879 5 4
33.975 -19.7 5 4
34.172 -19.827 5 4
38.107 -10.53 5 4
27.145 -6.3336 5 4
41.064 -12.752 5 4
32.622 1.1404 5 4
16.402 1.2445 5 4
41.248 -14.113 5 4
41.374 -12.773 5 4
16.298 1.5438 5 4
42.06 -9.2696 5 4
41.778 -16.498 5 4
9.9275 -4.9116 5 4
40.192 -10.861 5 4
42.821 -10.446 5 4
38.262 -10.817 5 4
27.864 -17.242 5 4
19.456 -1.8004 5 4
34.343 -18.769 5 4
27.067 -14.937 5 4
40.466 -16.085 5 4
32.439 -19.388 5 4
32.72 -19.437 5 4
-16.814 -27.493 6 4
-19.739 -28.17 6 4
-16.516 -25.92 6 4
-18.547 -28.089 6 4
-19.674 -26.518 6 4
-16.544 -27.235 6 4
-17.51 -24.789 6 4
-13.116 -26.525 6 4
-18.817 -26.993 6 4
-16.902 -26.735 6 4
-19.774 -27.088 6 4
-19.311 -28.3 6 4
-18.994 -27.596 6 4
-18.173 -27.326 6 4
-18.737 -25.116 6 4
-19.849 -26.736 6 4
-18.687 -26.535 6 4
-16.163 -28.136 6 4
-18.732 -26.884 6 4
-18.488 -26.771 6 4
-19.293 -25.918 6 4
-19.649 -27.1 6 4
-20.255 -27.221 6 4
-18.463 -25.448 6 4
-18.422 -28.198 6 4
-18.303 -26.733 6 4
-13.666 -27.52 6 4
-18.406 -29.039 6 4
-20.039 -28.616 6 4
-20.052 -26.827 6 4
-15.295 -28.939 6 4
-20.644 -28.226 6 4
-20.761 -27.98 6 4
-16.944 -25.906 6 4
-19.074 -26.398 6 4
-19.722 -26.722 6 4
-18.897 -26.718 6 4
-19.599 -28.299 6 4
-19.835 -27.272 6 4
-19.348 -25.936 6 4
-20.625 -27.122 6 4
-18.215 -27.39 6 4
-15.933 -27.303 6 4
-16.882 -27.187 6 4
-17.128 -27.414 6 4
-17.388 -25.755 6 4
-17.666 -28.138 6 4
-19.333 -27.642 6 4
-19.678 -27.062 6 4
-20.377 -28.369 6 4
-19.426 -27.965 6 4
-18.271 -27.17 6 4
-20.664 -26.79 6 4
-20.381 -28.228 6 4
-18.667 -26.857 6 4
-19.154 -27.206 6 4
-19.03 -26.864 6 4
-18.803 -27.41 6 4
-19.064 -28.415 6 4
-19.584 -27.49 6 4
-16.982 -27.167 6 4
-18.494 -26.202 6 4
-17.341 -27.215 6 4
-18.62 -26.961 6 4
-18.95 -27.048 6 4
-19.707 -26.239 6 4
-19.125 -27.696 6 4
-19.702 -27.805 6 4
-17.17 -27.695 6 4
-16.785 -26.524 6 4
-18.653 -25.714 6 4
-16.539 -27.867 6 4
-18.114 -26.714 6 4
-18.711 -26.782 6 4
-18.194 -26.3 6 4
-18.527 -25.277 6 4
-16.708 -27.427 6 4
-17.336 -28.471 6 4
-17.55 -25.917 6 4
-17.376 -26.6 6 4
-11.086 -19.648 7 4
-12.321 -26.974 7 4
-11.695 -25.219 7 4
-11.777 -26.501 7 4
-11.37 -25.834 7 4
-9.3866 -24.29 7 4
-4.9337 -17.081 7 4
-10.379 -26.537 7 4
-9.3748 -27.541 7 4
-8.4506 -24.73 7 4
-13.112 -27.665 7 4
-5.8406 -23.276 7 4
-9.364 -21.724 7 4
-13.661 -25.559 7 4
-8.5179 -25.604 7 4
-8.3609 -26.116 7 4
-12.576 -27.674 7 4
-11.703 -24.992 7 4
-4.1801 -28.45 7 4
-12.546 -27.04 7 4
-9.0222 -30.455 7 4
-6.6394 -18.126 7 4
-10.224 -27.406 7 4
-14.242 -25.203 7 4
-7.6648 -25.572 7 4
-8.1638 -25.63 7 4
-8.6976 -26.186 7 4
-13.94 -27.565 7 4
-11.13 -28.622 7 4
24.765 -14.884 7 4
-5.2931 -21.795 7 4
-1.716 -15.046 7 4
-10.345 -24.816 7 4
-8.8591 -24.121 7 4
-9.8482 -26.189 7 4
-9.2045 -24.313 7 4
-10.225 -29.898 7 4
-9.7601 -24.3 7 4
-13.147 -27.683 7 4
-11.004 -19.558 7 4
-11.761 -25.108 7 4
-12.654 -27.519 7 4
-12.268 -27.476 7 4
-6.5171 -27.361 7 4
-11.669 -25.93 7 4
-10.291 -27.577 7 4
-13.705 -26.05 7 4
-7.5266 -26.131 7 4
-11.904 -22.701 7 4
-10.206 -27.061 7 4
-12.564 -26.945 7 4
-12.804 -24.501 7 4
-11.249 -25.918 7 4
-11.478 -25.457 7 4
-7.0673 -26.827 7 4
-7.3397 -26.765 7 4
-13.072 -26.292 7 4
-13.83 -25.676 7 4
-13.757 -27.003 7 4
-9.0235 -25.793 7 4
-13.055 -27.643 7 4
-8.6534 -30.606 7 4
-11.508 -21.111 7 4
-11.058 -21.55 7 4
-12.177 -23.635 7 4
-10.139 -27.214 7 4
-9.4159 -27.777 7 4
-13.713 -27.928 7 4
-10.744 -24.854 7 4
-9.3731 -19.9 7 4
-5.9506 -23.661 7 4
-8.553 -25.395 7 4
-10.828 -27.655 7 4
-10.884 -27.614 7 4
-12.165 -23.913 7 4
-9.7492 -28.755 7 4
-8.6143 -27.009 7 4
-12.762 -27.53 7 4
4.5585 -29.584 7 4
1.933 -24.203 7 4
-11.331 -17.963 7 4
-10.891 -18.004 7 4
9.9292 -29.394 7 4
-6.7423 -20.03 7 4
-6.2226 -22.022 7 4
-11.389 -21.483 7 4
-11.734 -25.158 7 4
-9.8767 -21.004 7 4
-8.4192 -24.123 7 4
-5.2296 -28.806 7 4
-11.13 -18.28 7 4
41.659 -25.305 7 4
-10.043 -20.846 7 4
-7.8596 -21.17 7 4
-9.9105 -29.832 7 4
-11.508 -21.956 7 4
-7.4717 -20.714 7 4
-6.7112 -18.302 7 4
-9.0343 -20.542 7 4
-7.1753 -21.67 7 4
-10.583 -20.771 7 4
-11.113 -18.156 7 4
-7.406 -21.492 7 4
-8.5681 -18.793 7 4
-0.0066662 -25.633 7 4
-11.538 -21.71 7 4
-6.7865 -26.607 7 4
-8.5177 -22.914 7 4
-6.9782 -21.171 7 4
-10.497 -17.93 7 4
-6.6362 -22.504 7 4
-8.7176 -18.54 7 4
-7.8205 -21.602 7 4
-4.5291 -22.745 7 4
-12.763 -19.434 7 4
-8.9644 -20.377 7 4
-6.0733 -22.151 7 4
-7.1147 -22.508 7 4
25.977 -37.489 7 4
-9.1119 -20.026 7 4
-11.375 -20.719 7 4
-5.7715 -22.357 7 4
-8.6318 -21.19 7 4
-10.795 -19.067 7 4
-10.9 -18.93 7 4
-11.191 -18.081 7 4
-12.678 -19.425 7 4
-8.6265 -20.039 7 4
-11.713 -27.777 7 4
-6.8849 -21.203 7 4
-8.7219 -18.549 7 4
8.1939 -18.256 7 4
-10.919 -19.197 7 4
-10.089 -17.758 7 4
-5.02 -28.256 7 4
-10.854 -20.598 7 4
-9.1924 -17.256 7 4
-7.1131 -20.391 7 4
-4.8478 -28.273 7 4
-8.0171 -21.338 7 4
-4.3102 -28.604 7 4
-5.8837 -21.678 7 4
-10.928 -18.082 7 4
-8.9026 -21.515 7 4
-7.1147 -20.326 7 4
-10.79 -18.575 7 4
-9.3162 -30.494 7 4
-9.9892 -17.76 7 4
-11.08 -17.901 7 4
-5.7122 -21.636 7 4
-10.484 -17.866 7 4
23.165 -35.506 7 4
-8.5311 -22.887 7 4
-11.07 -20.018 7 4
-8.3669 -23.979 7 4
-9.5914 -29.923 7 4
-7.8896 -21.548 7 4
27.456 1.3812 7 4
-0.030226 -25.67 7 4
-10.584 -18.764 7 4

